Hindsight Experience Replay Accelerates Proximal Policy Optimization

Hindsight experience replay (HER) accelerates off-policy reinforcement learning algorithms for environments that emit sparse rewards by modifying the goal of the episode post-hoc to be some state achieved during the episode. Because post-hoc modification of the observed goal violates the assumptions of on-policy algorithms, HER is not typically applied to on-policy algorithms. Here, we show that HER can dramatically accelerate proximal policy optimization (PPO), an on-policy reinforcement learning algorithm, when tested on a custom predator-prey environment.

==> images/fetch/all_data.json <==
,l2_coeff,env_type,use_her,step,low,median,high,max_median,max_median_loc
0,0,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02469136 0.0275     0.0175     0.0175     0.03
 0.0275     0.04       0.0275     0.0375     0.03       0.0275
 0.03       0.02       0.02       0.02       0.0275     0.0275
 0.03       0.0375     0.03       0.0275     0.02       0.02
 0.02       0.03       0.03       0.0175     0.02       0.01
 0.0275     0.04       0.03       0.0275     0.02       0.02
 0.0275     0.0275     0.03       0.03       0.0275     0.0275
 0.02       0.03       0.02       0.0275     0.04       0.0275
 0.0275     0.03       0.03       0.02       0.0275     0.03
 0.03       0.02       0.0175     0.02       0.02       0.02
 0.03       0.03       0.0375     0.0375     0.0275     0.0275
 0.03       0.0275     0.03       0.02       0.02       0.0275
 0.02       0.0375     0.0275     0.02       0.02       0.0275
 0.0275     0.0275     0.02       0.02       0.03       0.02
 0.0275     0.0375     0.02       0.0275     0.03       0.02
 0.0275     0.02       0.0275     0.03       0.03       0.0275
 0.0175     0.02       0.03       0.02       0.03       0.02
 0.02       0.02       0.02       0.02       0.02       0.02
 0.0375     0.03       0.03       0.0175     0.0275     0.03
 0.0275     0.03       0.0375     0.03       0.03       0.03
 0.03       0.03       0.02       0.0175     0.0375     0.03
 0.03       0.0275     0.0175     0.02       0.02       0.02
 0.02       0.03       0.02       0.03       0.0275     0.0275
 0.03       0.02       0.02       0.03       0.03       0.03
 0.03       0.0275     0.0275     0.0175     0.0175     0.02
 0.03       0.03       0.0275     0.02       0.02       0.035
 0.02       0.0275     0.02       0.02       0.0275     0.03
 0.02       0.02       0.02       0.03       0.03       0.03
 0.03       0.02       0.02       0.02       0.02       0.02
 0.02       0.0275     0.02       0.02       0.0275     0.02
 0.02       0.0275     0.02       0.02       0.0275     0.03
 0.04       0.02       0.02       0.02       0.03       0.03
 0.02       0.01       0.0175     0.02       0.03       0.02
 0.0275     0.03       0.0275     0.02       0.0175     0.02
 0.03       0.03       0.02       0.02       0.03       0.03
 0.03       0.04       0.03       0.04       0.03       0.04
 0.0375     0.04       0.03       0.03       0.03       0.03
 0.0275     0.0275     0.02       0.02       0.03       0.02
 0.03       0.0275     0.0275     0.03       0.0375     0.0275
 0.02       0.02       0.02       0.03       0.03       0.03
 0.03       0.02       0.0175     0.02       0.02       0.02
 0.02       0.02       0.0275     0.03       0.0175     0.02
 0.02       0.03       0.02       0.0175     0.02       0.03
 0.02       0.02       0.02       0.03       0.02       0.0275
 0.02       0.04       0.03       0.03       0.0275     0.02
 0.03       0.03       0.04       0.0275     0.0175     0.0275
 0.03       0.02       0.02       0.03       0.0275     0.02
 0.02       0.02       0.03       0.03       0.0275     0.03
 0.02       0.02       0.01       0.0275     0.0375     0.02
 0.02       0.02       0.03       0.03       0.02       0.0175
 0.0275     0.03       0.02       0.02       0.02       0.02
 0.0275     0.03       0.03       0.02       0.03       0.03
 0.01       0.02       0.0275     0.03       0.0275     0.02
 0.0275     0.0275     0.03       0.02       0.0275     0.02
 0.03       0.04       0.03       0.03       0.0275     0.0275
 0.03       0.03       0.0175     0.0275     0.02       0.02
 0.02       0.03       0.02       0.0275     0.02       0.0275
 0.02       0.02       0.02       0.02       0.02       0.03
 0.03       0.02       0.02       0.02       0.03       0.0275
 0.03       0.03       0.03       0.0275     0.0275     0.02
 0.0275     0.0375     0.0275     0.0275     0.0275     0.03
 0.0275     0.02       0.02       0.02       0.03       0.02
 0.02       0.03       0.03       0.03       0.02       0.0275
 0.0275     0.0175     0.02       0.0275     0.03       0.02
 0.02       0.0275     0.0275     0.03       0.03       0.0275
 0.0175     0.0275     0.02       0.02       0.03       0.03
 0.03       0.04       0.03       0.02       0.02       0.01
 0.0175     0.03       0.02       0.02       0.02       0.02
 0.02       0.02       0.0175     0.01       0.0175     0.02
 0.03       0.02       0.0375     0.04       0.0275     0.02
 0.0275     0.03       0.04       0.03       0.02       0.0175
 0.02       0.02       0.0275     0.03       0.0275     0.02
 0.02       0.02       0.02       0.02       0.0175     0.02
 0.02       0.02       0.03       0.03       0.0275     0.03
 0.03       0.03       0.0275     0.01       0.0175     0.0275
 0.03       0.03       0.02       0.02       0.02       0.02
 0.0275     0.02       0.02       0.02       0.03       0.0275
 0.03       0.02       0.02       0.0275     0.03       0.02
 0.03       0.02       0.02       0.0275     0.0375     0.0475
 0.03       0.03       0.03       0.03       0.02       0.02
 0.03       0.03       0.03       0.0175     0.02       0.0275
 0.02       0.0275     0.03      ]","[0.0375     0.03703704 0.04       0.04       0.04       0.03
 0.04       0.045      0.04       0.04       0.04       0.05
 0.045      0.035      0.035      0.03       0.03       0.04
 0.045      0.05       0.045      0.045      0.04       0.025
 0.03       0.04       0.04       0.04       0.03       0.03
 0.04       0.05       0.04       0.03       0.03       0.035
 0.035      0.035      0.04       0.035      0.04       0.04
 0.03       0.04       0.035      0.035      0.04       0.04
 0.04       0.035      0.04       0.03       0.04       0.03
 0.035      0.03       0.035      0.03       0.04       0.03
 0.045      0.045      0.045      0.04       0.04       0.04
 0.04       0.03       0.04       0.03       0.035      0.03
 0.04       0.04       0.035      0.03       0.04       0.03
 0.03       0.03       0.035      0.035      0.03       0.035
 0.04       0.04       0.035      0.04       0.04       0.035
 0.04       0.04       0.03       0.04       0.04       0.045
 0.04       0.035      0.05       0.04       0.04       0.03
 0.03       0.03       0.03       0.03       0.03       0.035
 0.04       0.04       0.04       0.04       0.035      0.035
 0.03       0.045      0.045      0.04       0.035      0.04
 0.04       0.04       0.04       0.04       0.04       0.045
 0.04       0.04       0.035      0.03       0.03       0.035
 0.03       0.04       0.04       0.04       0.035      0.04
 0.035      0.045      0.04       0.03       0.03       0.04
 0.04       0.045      0.045      0.035      0.025      0.03
 0.04       0.04       0.045      0.04       0.03       0.045
 0.035      0.035      0.03       0.03       0.035      0.035
 0.04       0.035      0.035      0.04       0.04       0.04
 0.04       0.035      0.035      0.04       0.04       0.03
 0.04       0.04       0.035      0.03       0.03       0.04
 0.035      0.04       0.03       0.035      0.03       0.04
 0.045      0.03       0.04       0.03       0.04       0.045
 0.03       0.03       0.04       0.035      0.03       0.04
 0.04       0.045      0.04       0.035      0.025      0.04
 0.045      0.04       0.04       0.035      0.04       0.04
 0.04       0.05       0.045      0.05       0.04       0.05
 0.06       0.05       0.04       0.04       0.045      0.04
 0.045      0.04       0.03       0.035      0.04       0.03
 0.03       0.035      0.05       0.04       0.04       0.04
 0.03       0.03       0.04       0.04       0.035      0.035
 0.035      0.04       0.03       0.025      0.03       0.035
 0.035      0.035      0.045      0.035      0.04       0.03
 0.035      0.04       0.04       0.03       0.03       0.03
 0.03       0.035      0.03       0.04       0.04       0.035
 0.03       0.05       0.05       0.04       0.04       0.04
 0.045      0.04       0.04       0.035      0.025      0.035
 0.035      0.035      0.035      0.04       0.05       0.03
 0.03       0.035      0.04       0.045      0.035      0.035
 0.04       0.03       0.035      0.04       0.04       0.04
 0.03       0.03       0.045      0.045      0.035      0.03
 0.03       0.03       0.035      0.035      0.03       0.035
 0.045      0.04       0.04       0.04       0.04       0.035
 0.03       0.04       0.045      0.04       0.035      0.035
 0.04       0.035      0.03       0.04       0.04       0.035
 0.04       0.045      0.04       0.05       0.04       0.04
 0.03       0.04       0.045      0.04       0.03       0.035
 0.03       0.035      0.03       0.03       0.03       0.03
 0.04       0.03       0.03       0.03       0.03       0.04
 0.04       0.035      0.035      0.03       0.03       0.035
 0.04       0.04       0.04       0.04       0.03       0.04
 0.045      0.04       0.045      0.04       0.03       0.04
 0.045      0.03       0.035      0.03       0.035      0.035
 0.04       0.04       0.04       0.04       0.035      0.03
 0.04       0.035      0.03       0.035      0.03       0.03
 0.04       0.03       0.04       0.045      0.04       0.04
 0.03       0.04       0.03       0.035      0.04       0.03
 0.035      0.045      0.04       0.025      0.03       0.025
 0.03       0.04       0.03       0.03       0.025      0.03
 0.03       0.035      0.035      0.025      0.02       0.035
 0.04       0.04       0.045      0.04       0.03       0.03
 0.04       0.05       0.04       0.04       0.03       0.03
 0.03       0.03       0.035      0.04       0.035      0.03
 0.035      0.025      0.03       0.03       0.025      0.03
 0.03       0.045      0.04       0.04       0.04       0.03
 0.045      0.035      0.035      0.03       0.03       0.035
 0.035      0.04       0.04       0.03       0.03       0.03
 0.035      0.035      0.03       0.03       0.04       0.05
 0.03       0.035      0.035      0.03       0.04       0.04
 0.045      0.04       0.03       0.04       0.04       0.06
 0.05       0.04       0.04       0.03       0.03       0.035
 0.045      0.045      0.03       0.03       0.04       0.04
 0.03       0.035      0.045     ]","[0.05       0.04938272 0.05       0.05       0.04       0.05
 0.06       0.0525     0.0525     0.0525     0.05       0.0625
 0.0525     0.05       0.05       0.04       0.04       0.05
 0.05       0.0525     0.06       0.06       0.0425     0.0525
 0.0525     0.06       0.06       0.05       0.04       0.04
 0.05       0.06       0.0725     0.04       0.05       0.04
 0.06       0.06       0.0525     0.05       0.05       0.05
 0.0525     0.05       0.05       0.0425     0.0525     0.0625
 0.05       0.0525     0.05       0.0525     0.05       0.04
 0.04       0.04       0.0425     0.05       0.0425     0.0425
 0.05       0.0625     0.07       0.05       0.05       0.05
 0.0425     0.04       0.05       0.05       0.04       0.04
 0.0425     0.0525     0.04       0.0425     0.05       0.05
 0.04       0.04       0.04       0.05       0.0425     0.0525
 0.05       0.0525     0.05       0.0525     0.05       0.05
 0.06       0.05       0.045      0.0475     0.05       0.06
 0.0625     0.055      0.06       0.0525     0.06       0.0425
 0.04       0.04       0.04       0.05       0.05       0.0625
 0.05       0.06       0.0425     0.05       0.05       0.05
 0.0525     0.07       0.05       0.05       0.04       0.05
 0.0425     0.06       0.0525     0.06       0.0525     0.0625
 0.05       0.05       0.045      0.04       0.0425     0.04
 0.05       0.05       0.0525     0.06       0.0525     0.05
 0.05       0.0525     0.05       0.04       0.0425     0.05
 0.0625     0.0625     0.06       0.05       0.045      0.045
 0.05       0.0425     0.05       0.0425     0.05       0.05
 0.0525     0.05       0.06       0.05       0.0425     0.0425
 0.04       0.05       0.05       0.05       0.0525     0.0525
 0.0525     0.04       0.0425     0.05       0.0525     0.05
 0.05       0.05       0.05       0.04       0.04       0.05
 0.05       0.06       0.0425     0.045      0.05       0.05
 0.05       0.05       0.05       0.04       0.055      0.06
 0.0525     0.0525     0.0625     0.05       0.04       0.045
 0.0525     0.0525     0.0475     0.05       0.0625     0.07
 0.06       0.06       0.05       0.0525     0.05       0.05
 0.05       0.06       0.06       0.05       0.06       0.0625
 0.07       0.0625     0.05       0.05       0.06       0.0625
 0.05       0.05       0.05       0.0425     0.05       0.0525
 0.0425     0.04       0.06       0.0525     0.05       0.05
 0.05       0.05       0.05       0.05       0.05       0.0425
 0.04       0.0425     0.04       0.05       0.04       0.05
 0.06       0.05       0.06       0.0525     0.05       0.0425
 0.04       0.04       0.0425     0.04       0.04       0.0525
 0.0425     0.0425     0.0425     0.05       0.05       0.0425
 0.055      0.0525     0.06       0.0525     0.05       0.05
 0.06       0.0525     0.05       0.05       0.0425     0.05
 0.0425     0.0425     0.05       0.05       0.0525     0.04
 0.0325     0.0425     0.0525     0.05       0.0625     0.0625
 0.05       0.0525     0.0525     0.06       0.0525     0.0525
 0.05       0.0525     0.05       0.06       0.0425     0.04
 0.0525     0.0525     0.05       0.04       0.05       0.0525
 0.05       0.06       0.04       0.04       0.05       0.06
 0.045      0.0425     0.06       0.06       0.0525     0.05
 0.04       0.0425     0.0425     0.0525     0.05       0.05
 0.0525     0.06       0.06       0.0525     0.05       0.06
 0.0425     0.05       0.0625     0.06       0.05       0.0425
 0.0525     0.05       0.04       0.0425     0.0425     0.05
 0.06       0.0425     0.03       0.0425     0.05       0.0525
 0.06       0.0525     0.05       0.04       0.0425     0.0525
 0.05       0.05       0.055      0.05       0.0425     0.0425
 0.05       0.05       0.06       0.0525     0.0425     0.05
 0.05       0.05       0.05       0.04       0.05       0.05
 0.0425     0.0425     0.05       0.05       0.0425     0.04
 0.04       0.04       0.0425     0.05       0.045      0.0425
 0.0425     0.0425     0.0425     0.05       0.05       0.05
 0.05       0.04       0.04       0.04       0.05       0.0425
 0.06       0.055      0.0525     0.0525     0.0425     0.05
 0.06       0.04       0.04       0.04       0.04       0.0425
 0.04       0.0425     0.06       0.0525     0.05       0.045
 0.05       0.0525     0.05       0.05       0.04       0.04
 0.0425     0.06       0.0625     0.0525     0.04       0.0425
 0.0425     0.05       0.0525     0.05       0.0525     0.04
 0.05       0.0325     0.0425     0.0425     0.0425     0.04
 0.0425     0.06       0.055      0.05       0.0525     0.05
 0.06       0.05       0.05       0.0525     0.0425     0.05
 0.0425     0.05       0.0525     0.0475     0.0425     0.03
 0.0525     0.05       0.04       0.0425     0.0425     0.05
 0.05       0.0425     0.04       0.04       0.0525     0.0425
 0.05       0.05       0.0425     0.0425     0.06       0.06
 0.06       0.055      0.0525     0.0425     0.04       0.05
 0.06       0.0525     0.04       0.0425     0.0525     0.05
 0.05       0.05       0.06      ]",0.05999999865889549,216
1,0,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02469136 0.02       0.03       0.03       0.0375
 0.0275     0.0275     0.03       0.0175     0.02       0.03
 0.03       0.0275     0.02       0.0175     0.02       0.0275
 0.02       0.0275     0.02       0.02       0.0275     0.03
 0.02       0.0275     0.03       0.03       0.0275     0.0275
 0.0275     0.0275     0.03       0.0275     0.0275     0.03
 0.02       0.02       0.0275     0.02       0.02       0.03
 0.03       0.03       0.02       0.03       0.03       0.0275
 0.0275     0.03       0.02       0.0275     0.0275     0.0275
 0.01       0.03       0.03       0.0275     0.0275     0.0275
 0.03       0.0275     0.03       0.0275     0.0275     0.0175
 0.02       0.02       0.0275     0.02       0.02       0.0275
 0.0275     0.03       0.02       0.02       0.02       0.02
 0.02       0.0375     0.02       0.02       0.03       0.03
 0.02       0.02       0.02       0.0175     0.0175     0.02
 0.02       0.03       0.03       0.03       0.02       0.02
 0.0275     0.03       0.0275     0.03       0.0275     0.02
 0.0175     0.02       0.0275     0.02       0.03       0.0275
 0.03       0.02       0.0275     0.03       0.02       0.03
 0.0275     0.0275     0.03       0.0275     0.0275     0.03
 0.03       0.0375     0.0275     0.03       0.03       0.03
 0.02       0.0175     0.02       0.03       0.0275     0.0275
 0.02       0.02       0.02       0.0275     0.02       0.02
 0.02       0.03       0.03       0.03       0.03       0.03
 0.03       0.03       0.03       0.03       0.0275     0.03
 0.03       0.03       0.03       0.02       0.0275     0.02
 0.0375     0.025      0.03       0.03       0.02       0.0275
 0.0275     0.0375     0.02       0.03       0.03       0.03
 0.0275     0.03       0.03       0.0275     0.03       0.0275
 0.03       0.03       0.03       0.02       0.02       0.0275
 0.03       0.02       0.02       0.0275     0.03       0.0275
 0.02       0.02       0.0275     0.0175     0.01       0.02
 0.03       0.0275     0.03       0.03       0.02       0.0175
 0.03       0.0375     0.035      0.03       0.02       0.03
 0.02       0.03       0.03       0.03       0.0375     0.03
 0.04       0.03       0.03       0.02       0.02       0.0175
 0.03       0.03       0.03       0.03       0.0175     0.02
 0.0275     0.0275     0.03       0.0375     0.03       0.03
 0.0275     0.03       0.02       0.0175     0.03       0.03
 0.0275     0.01       0.02       0.03       0.0275     0.03
 0.0275     0.0275     0.02       0.02       0.03       0.0275
 0.02       0.0275     0.02       0.02       0.02       0.02
 0.03       0.0375     0.0175     0.025      0.03       0.02
 0.02       0.03       0.0275     0.02       0.02       0.0175
 0.02       0.02       0.02       0.02       0.01       0.0175
 0.0275     0.02       0.02       0.02       0.02       0.0175
 0.02       0.0175     0.02       0.03       0.0375     0.0275
 0.02       0.02       0.03       0.03       0.0275     0.02
 0.0275     0.02       0.0275     0.0275     0.0275     0.02
 0.02       0.0275     0.0275     0.02       0.0275     0.02
 0.02       0.02       0.0275     0.0275     0.03       0.0375
 0.0275     0.02       0.0275     0.0275     0.0275     0.03
 0.0275     0.0275     0.02       0.02       0.03       0.03
 0.0275     0.0275     0.0375     0.0275     0.0275     0.0175
 0.02       0.0275     0.03       0.02       0.01       0.0175
 0.02       0.03       0.0275     0.0275     0.02       0.03
 0.03       0.03       0.0275     0.02       0.0275     0.0275
 0.03       0.02       0.03       0.0275     0.02       0.0375
 0.03       0.03       0.0175     0.0275     0.0275     0.03
 0.02       0.02       0.03       0.025      0.0175     0.02
 0.0275     0.0175     0.02       0.0275     0.03       0.02
 0.0175     0.0275     0.02       0.0275     0.02       0.03
 0.03       0.02       0.02       0.02       0.02       0.02
 0.02       0.02       0.03       0.03       0.0275     0.02
 0.02       0.02       0.02       0.02       0.0275     0.02
 0.02       0.03       0.0375     0.0275     0.0275     0.02
 0.02       0.0275     0.03       0.0275     0.02       0.0175
 0.02       0.0275     0.03       0.02       0.02       0.02
 0.03       0.0275     0.0275     0.03       0.03       0.03
 0.02       0.03       0.03       0.03       0.0275     0.02
 0.02       0.0275     0.03       0.0275     0.02       0.0275
 0.0275     0.03       0.02       0.0275     0.03       0.03
 0.03       0.03       0.02       0.0175     0.02       0.03
 0.03       0.02       0.02       0.025      0.02       0.02
 0.0275     0.0275     0.03       0.02       0.02       0.0375
 0.03       0.02       0.02       0.02       0.0275     0.02
 0.02       0.0275     0.0275     0.03       0.0275     0.03
 0.03       0.02       0.0375     0.03       0.02       0.03
 0.0375     0.03       0.0275     0.03       0.03       0.03
 0.02       0.01       0.02       0.02       0.0275     0.02
 0.0275     0.0275     0.02       0.02       0.0275     0.04
 0.03       0.03       0.0275    ]","[0.05       0.03703704 0.035      0.04       0.04       0.04
 0.035      0.04       0.045      0.035      0.03       0.035
 0.035      0.04       0.03       0.02       0.025      0.04
 0.04       0.03       0.035      0.035      0.04       0.04
 0.035      0.04       0.035      0.03       0.03       0.04
 0.035      0.035      0.035      0.035      0.03       0.03
 0.04       0.04       0.04       0.03       0.03       0.04
 0.04       0.035      0.035      0.035      0.04       0.035
 0.04       0.04       0.03       0.04       0.03       0.03
 0.025      0.045      0.04       0.05       0.04       0.035
 0.04       0.04       0.04       0.045      0.04       0.03
 0.025      0.03       0.035      0.03       0.03       0.035
 0.04       0.03       0.03       0.04       0.035      0.03
 0.03       0.04       0.03       0.035      0.04       0.04
 0.035      0.025      0.03       0.03       0.02       0.03
 0.04       0.035      0.04       0.045      0.04       0.03
 0.03       0.035      0.04       0.04       0.035      0.03
 0.03       0.025      0.035      0.035      0.035      0.04
 0.04       0.03       0.04       0.035      0.04       0.035
 0.04       0.03       0.035      0.04       0.04       0.035
 0.045      0.04       0.035      0.045      0.05       0.04
 0.03       0.03       0.03       0.04       0.04       0.04
 0.03       0.03       0.03       0.04       0.04       0.05
 0.04       0.04       0.055      0.045      0.04       0.04
 0.04       0.035      0.04       0.04       0.04       0.04
 0.04       0.04       0.03       0.03       0.035      0.04
 0.05       0.04       0.04       0.045      0.04       0.04
 0.03       0.045      0.04       0.04       0.04       0.04
 0.035      0.05       0.035      0.03       0.035      0.04
 0.035      0.04       0.035      0.035      0.04       0.04
 0.035      0.035      0.035      0.035      0.045      0.04
 0.025      0.035      0.04       0.03       0.02       0.03
 0.04       0.035      0.035      0.04       0.04       0.035
 0.035      0.05       0.06       0.04       0.03       0.03
 0.03       0.03       0.045      0.045      0.04       0.04
 0.04       0.04       0.04       0.03       0.02       0.03
 0.04       0.04       0.04       0.035      0.04       0.03
 0.03       0.04       0.04       0.05       0.035      0.035
 0.04       0.04       0.03       0.04       0.04       0.05
 0.04       0.025      0.035      0.04       0.04       0.04
 0.03       0.04       0.03       0.03       0.04       0.04
 0.03       0.03       0.035      0.04       0.03       0.04
 0.04       0.045      0.035      0.04       0.04       0.035
 0.04       0.04       0.04       0.04       0.035      0.03
 0.04       0.03       0.03       0.035      0.035      0.03
 0.03       0.03       0.035      0.03       0.03       0.03
 0.025      0.02       0.035      0.04       0.04       0.03
 0.03       0.03       0.035      0.03       0.04       0.03
 0.04       0.03       0.035      0.03       0.03       0.03
 0.03       0.04       0.03       0.04       0.04       0.025
 0.035      0.035      0.04       0.04       0.04       0.05
 0.04       0.03       0.04       0.04       0.04       0.04
 0.04       0.04       0.03       0.03       0.04       0.035
 0.04       0.04       0.045      0.05       0.035      0.02
 0.035      0.04       0.04       0.035      0.03       0.035
 0.03       0.03       0.035      0.035      0.03       0.04
 0.04       0.045      0.04       0.045      0.04       0.04
 0.04       0.03       0.035      0.04       0.035      0.04
 0.04       0.04       0.04       0.035      0.045      0.045
 0.04       0.035      0.03       0.045      0.04       0.03
 0.04       0.03       0.04       0.04       0.04       0.03
 0.035      0.035      0.04       0.035      0.045      0.04
 0.04       0.035      0.03       0.03       0.03       0.03
 0.03       0.035      0.045      0.04       0.03       0.03
 0.03       0.03       0.04       0.04       0.03       0.03
 0.04       0.04       0.04       0.04       0.035      0.03
 0.04       0.035      0.04       0.035      0.02       0.03
 0.03       0.03       0.04       0.035      0.03       0.025
 0.035      0.035      0.04       0.04       0.04       0.03
 0.03       0.04       0.05       0.04       0.035      0.03
 0.025      0.035      0.04       0.04       0.03       0.03
 0.035      0.04       0.03       0.04       0.03       0.05
 0.045      0.03       0.025      0.025      0.04       0.045
 0.035      0.04       0.03       0.03       0.035      0.03
 0.03       0.04       0.04       0.04       0.035      0.04
 0.05       0.035      0.03       0.035      0.04       0.04
 0.035      0.03       0.04       0.04       0.045      0.04
 0.04       0.035      0.04       0.03       0.04       0.04
 0.05       0.045      0.04       0.04       0.04       0.035
 0.03       0.02       0.03       0.035      0.035      0.045
 0.045      0.03       0.03       0.025      0.03       0.04
 0.05       0.045      0.03      ]","[0.08125   0.0617284 0.0475    0.05      0.0425    0.05      0.0525
 0.05      0.05      0.0425    0.0425    0.04      0.0425    0.05
 0.0425    0.03      0.0525    0.0475    0.05      0.0425    0.0425
 0.06      0.0425    0.05      0.05      0.05      0.0425    0.04
 0.05      0.0525    0.05      0.0425    0.04      0.04      0.0425
 0.04      0.0425    0.05      0.05      0.04      0.0425    0.05
 0.05      0.04      0.0425    0.05      0.0625    0.0525    0.0525
 0.05      0.05      0.05      0.05      0.0425    0.05      0.05
 0.06      0.0625    0.05      0.0425    0.05      0.05      0.06
 0.06      0.05      0.05      0.04      0.035     0.05      0.055
 0.0425    0.0425    0.05      0.04      0.04      0.05      0.05
 0.05      0.04      0.0425    0.0425    0.0425    0.05      0.05
 0.05      0.0325    0.05      0.0325    0.0325    0.0425    0.04
 0.05      0.0525    0.06      0.05      0.0425    0.05      0.05
 0.05      0.04      0.05      0.0425    0.04      0.0425    0.0425
 0.0525    0.05      0.05      0.0525    0.05      0.05      0.05
 0.05      0.045     0.0525    0.04      0.04      0.045     0.04
 0.0425    0.05      0.0425    0.05      0.055     0.06      0.0525
 0.04      0.0425    0.045     0.05      0.05      0.05      0.04
 0.0425    0.0425    0.0525    0.05      0.06      0.05      0.06
 0.07      0.06      0.0525    0.05      0.0525    0.06      0.05
 0.06      0.05      0.05      0.05      0.0425    0.0425    0.04
 0.0425    0.05      0.06      0.05      0.0525    0.06      0.05
 0.0525    0.0425    0.0525    0.05      0.05      0.05      0.06
 0.06      0.06      0.05      0.05      0.0525    0.05      0.0425
 0.05      0.04      0.0425    0.05      0.04      0.05      0.0525
 0.05      0.0525    0.0625    0.0525    0.04      0.04      0.04
 0.04      0.03      0.0325    0.05      0.0525    0.0525    0.0525
 0.06      0.0425    0.05      0.0625    0.07      0.0525    0.0425
 0.0425    0.0425    0.04      0.0525    0.05      0.0525    0.0525
 0.05      0.0525    0.0425    0.05      0.04      0.04      0.05
 0.0425    0.05      0.04      0.0425    0.05      0.04      0.05
 0.05      0.0525    0.05      0.04      0.06      0.05      0.0425
 0.0525    0.05      0.05      0.05      0.04      0.0425    0.0525
 0.0425    0.0425    0.05      0.0425    0.0425    0.0425    0.0525
 0.05      0.05      0.0425    0.06      0.045     0.04      0.0425
 0.0525    0.0525    0.05      0.0425    0.05      0.0425    0.06
 0.05      0.04      0.05      0.0425    0.0425    0.04      0.0325
 0.0425    0.04      0.04      0.04      0.04      0.0425    0.05
 0.0325    0.0425    0.03      0.03      0.0325    0.0425    0.05
 0.0525    0.04      0.03      0.05      0.05      0.0425    0.0425
 0.05      0.04      0.055     0.06      0.045     0.05      0.045
 0.0325    0.05      0.0425    0.0525    0.05      0.05      0.04
 0.0525    0.05      0.05      0.06      0.05      0.05      0.05
 0.05      0.05      0.06      0.0525    0.0525    0.0425    0.04
 0.05      0.0625    0.05      0.05      0.06      0.06      0.06
 0.06      0.0425    0.05      0.06      0.0525    0.0425    0.04
 0.05      0.04      0.0425    0.0425    0.04      0.035     0.05
 0.06      0.06      0.06      0.06      0.06      0.0525    0.05
 0.05      0.04      0.0425    0.04      0.04      0.05      0.05
 0.0575    0.05      0.0525    0.0525    0.0625    0.0425    0.045
 0.05      0.0425    0.05      0.05      0.05      0.05      0.06
 0.06      0.05      0.0525    0.05      0.05      0.05      0.06
 0.0525    0.0425    0.05      0.04      0.05      0.05      0.04
 0.0425    0.06      0.05      0.05      0.05      0.0425    0.05
 0.04      0.0425    0.0525    0.04      0.05      0.0425    0.05
 0.0525    0.05      0.05      0.0425    0.05      0.05      0.0425
 0.04      0.04      0.03      0.0425    0.04      0.04      0.0425
 0.05      0.04      0.05      0.05      0.05      0.0425    0.0525
 0.04      0.04      0.0525    0.06      0.05      0.0525    0.05
 0.06      0.06      0.0425    0.05      0.04      0.04      0.045
 0.05      0.04      0.05      0.05      0.0625    0.05      0.04
 0.0325    0.0525    0.05      0.0525    0.045     0.05      0.0425
 0.05      0.04      0.04      0.0425    0.05      0.05      0.05
 0.05      0.06      0.06      0.0425    0.0425    0.05      0.05
 0.0525    0.05      0.04      0.06      0.0525    0.06      0.0525
 0.0525    0.05      0.0425    0.04      0.0525    0.06      0.06
 0.0525    0.05      0.04      0.0425    0.04      0.0425    0.045
 0.0425    0.05      0.05      0.0525    0.05      0.0425    0.0425
 0.04      0.0425    0.05      0.0525    0.06      0.05     ]",0.05999999865889549,200
2,0,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.05       0.04938272 0.05       0.05       0.06       0.0575
 0.05       0.05       0.06       0.07       0.05       0.0675
 0.06       0.06       0.0375     0.04       0.06       0.06
 0.06       0.04       0.0575     0.06       0.06       0.06
 0.06       0.05       0.06       0.08       0.07       0.06
 0.0575     0.0675     0.05       0.0575     0.05       0.06
 0.0575     0.06       0.06       0.06       0.0575     0.05
 0.05       0.0575     0.0575     0.0575     0.0475     0.0575
 0.06       0.0675     0.065      0.0575     0.0475     0.05
 0.06       0.05       0.06       0.0575     0.06       0.05
 0.05       0.05       0.06       0.06       0.04       0.0475
 0.06       0.0475     0.0475     0.05       0.05       0.0475
 0.05       0.0475     0.0575     0.06       0.06       0.05
 0.0575     0.0675     0.0575     0.0575     0.0475     0.0475
 0.0675     0.05       0.04       0.055      0.04       0.06
 0.0475     0.05       0.05       0.0375     0.04       0.0475
 0.0575     0.04       0.05       0.04       0.045      0.0575
 0.06       0.0575     0.0575     0.0575     0.06       0.0575
 0.06       0.05       0.0575     0.06       0.05       0.0575
 0.06       0.06       0.0675     0.06       0.05       0.0375
 0.0475     0.06       0.0575     0.05       0.04       0.055
 0.05       0.0475     0.04       0.06       0.05       0.05
 0.04       0.04       0.06       0.06       0.0575     0.07
 0.05       0.0475     0.045      0.0575     0.05       0.0575
 0.0575     0.0575     0.05       0.05       0.0475     0.0375
 0.04       0.06       0.06       0.0675     0.0575     0.0475
 0.0475     0.0475     0.05       0.06       0.06       0.0575
 0.05       0.05       0.05       0.06       0.0675     0.06
 0.05       0.0575     0.0675     0.05       0.05       0.06
 0.07       0.06       0.0575     0.0475     0.05       0.0475
 0.06       0.05       0.04       0.0475     0.0675     0.06
 0.05       0.05       0.0575     0.0575     0.06       0.0475
 0.06       0.06       0.05       0.06       0.0475     0.0575
 0.05       0.06       0.0575     0.0575     0.0575     0.0475
 0.0475     0.05       0.0675     0.06       0.0575     0.06
 0.0675     0.05       0.06       0.065      0.0475     0.07
 0.06       0.05       0.0475     0.05       0.05       0.055
 0.05       0.05       0.0475     0.0675     0.0675     0.07
 0.0675     0.07       0.0775     0.06       0.05       0.0675
 0.06       0.06       0.06       0.06       0.0475     0.0475
 0.05       0.06       0.0475     0.0575     0.04       0.04
 0.05       0.06       0.0575     0.06       0.05       0.04
 0.0475     0.0475     0.0475     0.06       0.06       0.05
 0.0575     0.05       0.0475     0.0375     0.04       0.05
 0.05       0.05       0.04       0.06       0.05       0.06
 0.05       0.06       0.06       0.06       0.06       0.06
 0.05       0.0575     0.05       0.06       0.0675     0.0575
 0.05       0.065      0.06       0.06       0.0575     0.0575
 0.04       0.04       0.04       0.05       0.06       0.0575
 0.05       0.05       0.07       0.0675     0.0575     0.0575
 0.05       0.06       0.06       0.0475     0.05       0.05
 0.0675     0.07       0.0775     0.06       0.06       0.07
 0.0575     0.04       0.05       0.06       0.06       0.0575
 0.05       0.0575     0.07       0.0575     0.05       0.0475
 0.05       0.05       0.0475     0.05       0.0575     0.0575
 0.0575     0.05       0.055      0.0475     0.05       0.05
 0.0675     0.0575     0.05       0.0375     0.04       0.0475
 0.0475     0.0475     0.0375     0.05       0.05       0.0575
 0.05       0.05       0.05       0.05       0.05       0.06
 0.06       0.07       0.0575     0.06       0.0575     0.05
 0.06       0.05       0.0575     0.06       0.05       0.05
 0.05       0.0575     0.06       0.05       0.04       0.04
 0.04       0.0575     0.0575     0.06       0.05       0.0475
 0.05       0.0475     0.0475     0.06       0.06       0.05
 0.0375     0.04       0.05       0.0475     0.05       0.0475
 0.07       0.0675     0.0575     0.05       0.05       0.06
 0.0575     0.06       0.05       0.0575     0.06       0.05
 0.05       0.05       0.05       0.06       0.05       0.0575
 0.0575     0.06       0.06       0.06       0.04       0.04
 0.05       0.05       0.04       0.0675     0.0775     0.0575
 0.0475     0.05       0.0575     0.0475     0.055      0.05
 0.0575     0.0575     0.06       0.05       0.0475     0.05
 0.04       0.04       0.05       0.0575     0.0475     0.05
 0.05       0.05       0.04       0.05       0.06       0.0475
 0.0375     0.04       0.05       0.05       0.0475     0.04
 0.0575     0.07       0.0675     0.07       0.0575     0.0575
 0.05       0.0475     0.0375     0.0475     0.06       0.0475
 0.05       0.0575     0.06       0.07       0.055      0.04
 0.0475     0.0575     0.05       0.04       0.0575     0.0575
 0.06       0.05       0.04       0.0475     0.05       0.05
 0.05       0.05       0.0675     0.06       0.06       0.0575
 0.06       0.05       0.0575    ]","[0.075      0.06790124 0.06       0.055      0.07       0.08
 0.075      0.07       0.08       0.075      0.065      0.07
 0.075      0.08       0.055      0.06       0.08       0.08
 0.07       0.06       0.065      0.075      0.065      0.07
 0.07       0.07       0.075      0.085      0.085      0.07
 0.065      0.07       0.065      0.07       0.07       0.07
 0.07       0.08       0.07       0.07       0.075      0.08
 0.06       0.07       0.06       0.065      0.07       0.07
 0.07       0.07       0.07       0.065      0.05       0.065
 0.08       0.08       0.07       0.06       0.07       0.06
 0.065      0.07       0.08       0.07       0.07       0.07
 0.07       0.065      0.07       0.06       0.065      0.05
 0.07       0.07       0.07       0.07       0.075      0.07
 0.07       0.07       0.07       0.06       0.06       0.06
 0.07       0.065      0.055      0.065      0.055      0.07
 0.065      0.065      0.06       0.06       0.05       0.055
 0.07       0.07       0.08       0.065      0.07       0.075
 0.07       0.065      0.07       0.065      0.06       0.08
 0.065      0.07       0.07       0.075      0.07       0.07
 0.07       0.07       0.09       0.07       0.065      0.06
 0.06       0.07       0.075      0.07       0.06       0.07
 0.065      0.06       0.07       0.07       0.07       0.07
 0.06       0.055      0.075      0.07       0.07       0.07
 0.055      0.06       0.07       0.07       0.065      0.06
 0.08       0.08       0.07       0.06       0.06       0.06
 0.065      0.07       0.07       0.07       0.06       0.055
 0.06       0.06       0.075      0.06       0.075      0.075
 0.065      0.06       0.055      0.08       0.07       0.075
 0.07       0.08       0.08       0.065      0.06       0.065
 0.08       0.08       0.07       0.065      0.055      0.07
 0.07       0.06       0.045      0.06       0.075      0.075
 0.07       0.065      0.065      0.075      0.07       0.06
 0.075      0.065      0.075      0.07       0.07       0.065
 0.065      0.065      0.07       0.07       0.08       0.06
 0.065      0.07       0.07       0.065      0.08       0.075
 0.085      0.075      0.07       0.07       0.08       0.08
 0.07       0.065      0.075      0.06       0.07       0.075
 0.07       0.07       0.07       0.08       0.085      0.08
 0.075      0.08       0.08       0.07       0.065      0.07
 0.09       0.075      0.07       0.07       0.065      0.06
 0.075      0.065      0.075      0.07       0.065      0.065
 0.06       0.07       0.075      0.07       0.07       0.065
 0.06       0.07       0.075      0.08       0.07       0.06
 0.075      0.06       0.06       0.065      0.05       0.07
 0.07       0.065      0.06       0.07       0.06       0.07
 0.075      0.07       0.08       0.075      0.08       0.08
 0.07       0.07       0.08       0.075      0.08       0.075
 0.07       0.08       0.075      0.07       0.065      0.065
 0.055      0.055      0.06       0.065      0.06       0.065
 0.07       0.07       0.08       0.08       0.075      0.08
 0.065      0.07       0.07       0.065      0.06       0.065
 0.07       0.08       0.09       0.085      0.07       0.075
 0.065      0.06       0.06       0.07       0.08       0.07
 0.07       0.075      0.08       0.085      0.07       0.065
 0.07       0.07       0.065      0.06       0.065      0.08
 0.085      0.065      0.065      0.055      0.065      0.08
 0.08       0.07       0.07       0.06       0.06       0.065
 0.06       0.06       0.055      0.06       0.07       0.07
 0.06       0.06       0.06       0.07       0.06       0.075
 0.075      0.08       0.07       0.08       0.075      0.07
 0.065      0.065      0.08       0.07       0.07       0.06
 0.065      0.08       0.075      0.06       0.05       0.05
 0.06       0.065      0.08       0.07       0.06       0.055
 0.06       0.06       0.08       0.08       0.075      0.055
 0.06       0.055      0.065      0.06       0.07       0.08
 0.08       0.07       0.07       0.06       0.065      0.07
 0.07       0.08       0.06       0.07       0.09       0.075
 0.07       0.07       0.06       0.075      0.075      0.065
 0.085      0.07       0.07       0.07       0.06       0.07
 0.07       0.06       0.06       0.075      0.09       0.07
 0.065      0.06       0.065      0.06       0.065      0.08
 0.065      0.07       0.07       0.06       0.055      0.06
 0.05       0.06       0.06       0.07       0.07       0.07
 0.065      0.06       0.05       0.06       0.07       0.065
 0.06       0.055      0.07       0.08       0.055      0.065
 0.075      0.085      0.075      0.08       0.075      0.07
 0.06       0.055      0.06       0.065      0.06       0.07
 0.06       0.08       0.07       0.08       0.07       0.07
 0.065      0.07       0.08       0.07       0.07       0.075
 0.07       0.06       0.06       0.055      0.06       0.065
 0.07       0.07       0.07       0.075      0.08       0.08
 0.075      0.065      0.07      ]","[0.1        0.09876543 0.085      0.0725     0.0825     0.08
 0.09       0.09       0.09       0.1        0.0925     0.085
 0.0925     0.1        0.075      0.09       0.0925     0.09
 0.08       0.07       0.09       0.0925     0.0925     0.0725
 0.0825     0.09       0.09       0.0925     0.0925     0.0925
 0.08       0.0825     0.095      0.08       0.09       0.0825
 0.0825     0.1        0.09       0.085      0.1        0.1
 0.08       0.08       0.0725     0.09       0.09       0.1025
 0.09       0.0825     0.08       0.0725     0.07       0.08
 0.09       0.0925     0.08       0.08       0.08       0.0725
 0.0925     0.08       0.0825     0.085      0.08       0.0825
 0.0825     0.0825     0.08       0.085      0.08       0.08
 0.07       0.09       0.08       0.08       0.1        0.09
 0.0925     0.0925     0.09       0.0725     0.08       0.07
 0.08       0.0825     0.075      0.08       0.0825     0.0825
 0.0925     0.09       0.0825     0.09       0.075      0.0825
 0.0725     0.1025     0.09       0.1        0.0825     0.09
 0.08       0.08       0.08       0.0825     0.0725     0.0825
 0.08       0.08       0.0825     0.08       0.0725     0.08
 0.09       0.075      0.1        0.09       0.08       0.0825
 0.09       0.0825     0.09       0.0825     0.07       0.09
 0.0825     0.0825     0.0925     0.08       0.08       0.08
 0.08       0.09       0.09       0.0825     0.0925     0.09
 0.09       0.09       0.08       0.08       0.0725     0.0875
 0.09       0.1        0.08       0.0725     0.07       0.0625
 0.0825     0.08       0.09       0.09       0.0725     0.0825
 0.0825     0.1        0.0925     0.08       0.11       0.1
 0.09       0.0825     0.08       0.09       0.09       0.1
 0.0925     0.1        0.0825     0.08       0.0825     0.0825
 0.09       0.09       0.08       0.08       0.0825     0.08
 0.0725     0.07       0.06       0.0775     0.0925     0.1025
 0.08       0.08       0.0725     0.09       0.08       0.07
 0.0825     0.08       0.0925     0.08       0.08       0.0725
 0.07       0.085      0.08       0.0925     0.09       0.09
 0.0925     0.0825     0.09       0.0825     0.09       0.0925
 0.1        0.0825     0.08       0.09       0.09       0.09
 0.08       0.08       0.09       0.0825     0.085      0.09
 0.0825     0.0925     0.0825     0.09       0.09       0.0925
 0.0925     0.1        0.1        0.0825     0.09       0.0925
 0.0925     0.1        0.0825     0.0825     0.09       0.0825
 0.09       0.0825     0.09       0.0725     0.075      0.0825
 0.07       0.08       0.09       0.09       0.0825     0.0725
 0.07       0.09       0.08       0.09       0.09       0.0925
 0.0825     0.08       0.09       0.08       0.0725     0.08
 0.0825     0.07       0.08       0.075      0.07       0.0725
 0.09       0.1        0.0925     0.08       0.0925     0.09
 0.09       0.0825     0.0925     0.1025     0.1025     0.0925
 0.08       0.09       0.0825     0.08       0.09       0.08
 0.09       0.08       0.08       0.08       0.08       0.08
 0.1        0.1        0.1025     0.095      0.1        0.1
 0.0825     0.0825     0.0925     0.0925     0.07       0.0925
 0.0825     0.1        0.1025     0.105      0.09       0.09
 0.08       0.08       0.0725     0.08       0.09       0.09
 0.09       0.1025     0.105      0.0925     0.09       0.0825
 0.09       0.0825     0.0825     0.0825     0.0825     0.1
 0.09       0.0925     0.09       0.08       0.09       0.0925
 0.0925     0.09       0.08       0.08       0.075      0.0925
 0.08       0.0925     0.09       0.0825     0.075      0.08
 0.075      0.08       0.0725     0.08       0.0825     0.0825
 0.085      0.09       0.0825     0.0825     0.0825     0.0925
 0.08       0.085      0.1        0.09       0.08       0.0725
 0.09       0.09       0.09       0.08       0.07       0.06
 0.07       0.08       0.08       0.0825     0.07       0.07
 0.08       0.09       0.09       0.09       0.09       0.0725
 0.0725     0.08       0.08       0.07       0.0825     0.09
 0.09       0.08       0.09       0.09       0.08       0.0925
 0.1125     0.0925     0.08       0.08       0.1        0.0925
 0.09       0.09       0.0825     0.0825     0.08       0.08
 0.09       0.0925     0.09       0.0725     0.07       0.08
 0.0825     0.0825     0.08       0.09       0.1        0.0925
 0.0825     0.0725     0.08       0.07       0.08       0.09
 0.09       0.09       0.0725     0.0825     0.08       0.07
 0.07       0.07       0.07       0.08       0.0925     0.0825
 0.08       0.0825     0.08       0.0725     0.0725     0.08
 0.07       0.08       0.09       0.09       0.08       0.0825
 0.1        0.1        0.0925     0.0825     0.0825     0.08
 0.0725     0.0725     0.0725     0.08       0.08       0.0825
 0.08       0.0825     0.09       0.09       0.0825     0.09
 0.0925     0.1        0.09       0.08       0.08       0.0825
 0.0825     0.09       0.0725     0.065      0.0725     0.0725
 0.0725     0.0825     0.0825     0.0825     0.095      0.0925
 0.095      0.0925     0.08      ]",0.09000000357627869,116
3,0,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.05864198 0.0475     0.05       0.05       0.06
 0.05       0.0575     0.06       0.0675     0.06       0.05
 0.06       0.0575     0.05       0.06       0.06       0.0575
 0.0575     0.0575     0.06       0.05       0.0575     0.0575
 0.0575     0.06       0.06       0.06       0.06       0.0675
 0.05       0.0375     0.05       0.0575     0.0575     0.06
 0.0775     0.06       0.055      0.05       0.05       0.05
 0.05       0.05       0.04       0.0575     0.0475     0.07
 0.0475     0.0575     0.05       0.0475     0.05       0.06
 0.05       0.05       0.0575     0.06       0.0575     0.0375
 0.06       0.0675     0.065      0.05       0.0475     0.0575
 0.0575     0.05       0.0675     0.06       0.0575     0.0575
 0.0675     0.05       0.07       0.0775     0.06       0.0475
 0.0575     0.06       0.06       0.05       0.06       0.07
 0.06       0.0575     0.0475     0.055      0.05       0.05
 0.0575     0.07       0.06       0.06       0.0475     0.05
 0.06       0.06       0.04       0.05       0.0375     0.05
 0.05       0.0475     0.04       0.05       0.06       0.0475
 0.0475     0.05       0.06       0.04       0.05       0.0475
 0.04       0.0475     0.045      0.0475     0.0475     0.055
 0.0475     0.06       0.06       0.055      0.06       0.05
 0.0475     0.04       0.0475     0.05       0.05       0.05
 0.05       0.05       0.05       0.0575     0.05       0.04
 0.0475     0.05       0.0675     0.06       0.0675     0.0575
 0.0475     0.05       0.05       0.065      0.05       0.05
 0.04       0.04       0.05       0.0475     0.05       0.0575
 0.06       0.06       0.06       0.04       0.0375     0.05
 0.05       0.06       0.0575     0.0575     0.05       0.05
 0.0575     0.0475     0.04       0.0475     0.05       0.06
 0.055      0.0575     0.0575     0.05       0.05       0.06
 0.0575     0.0475     0.0575     0.06       0.0575     0.0575
 0.0575     0.06       0.05       0.0575     0.06       0.05
 0.0575     0.0575     0.0575     0.06       0.05       0.05
 0.05       0.04       0.06       0.0675     0.0475     0.05
 0.05       0.06       0.0675     0.05       0.0575     0.05
 0.0375     0.05       0.05       0.0575     0.0575     0.05
 0.0475     0.05       0.0475     0.0475     0.0575     0.06
 0.0575     0.045      0.05       0.0575     0.05       0.06
 0.0575     0.0575     0.06       0.0475     0.04       0.0575
 0.06       0.0575     0.05       0.0475     0.0575     0.05
 0.0475     0.05       0.04       0.05       0.0575     0.0575
 0.05       0.05       0.05       0.0575     0.06       0.055
 0.05       0.0475     0.0675     0.0475     0.0475     0.0575
 0.0675     0.06       0.0575     0.0575     0.05       0.0475
 0.055      0.0475     0.06       0.0475     0.06       0.06
 0.0475     0.04       0.04       0.0525     0.0575     0.0575
 0.055      0.0475     0.05       0.04       0.0575     0.0575
 0.0575     0.06       0.05       0.06       0.0475     0.0575
 0.06       0.0675     0.0575     0.04       0.04       0.06
 0.05       0.05       0.0575     0.0475     0.06       0.0575
 0.0575     0.0475     0.06       0.04       0.05       0.06
 0.05       0.05       0.04       0.04       0.05       0.05
 0.05       0.06       0.06       0.05       0.05       0.0475
 0.04       0.05       0.0575     0.05       0.0475     0.0575
 0.05       0.06       0.0575     0.0575     0.0575     0.0475
 0.07       0.06       0.06       0.0575     0.0675     0.06
 0.0575     0.0575     0.05       0.04       0.0425     0.04
 0.05       0.06       0.0575     0.07       0.06       0.0675
 0.0675     0.08       0.06       0.07       0.06       0.0575
 0.05       0.0475     0.05       0.05       0.0475     0.0575
 0.05       0.0575     0.04       0.0475     0.05       0.0575
 0.05       0.0575     0.06       0.0475     0.05       0.0675
 0.0575     0.05       0.0475     0.05       0.05       0.05
 0.05       0.06       0.0675     0.06       0.0575     0.06
 0.06       0.06       0.0575     0.0575     0.06       0.045
 0.04       0.04       0.05       0.05       0.0675     0.05
 0.05       0.06       0.0475     0.055      0.0475     0.0475
 0.06       0.0575     0.06       0.06       0.06       0.06
 0.05       0.0475     0.05       0.0475     0.0475     0.0475
 0.0475     0.04       0.0575     0.06       0.0475     0.0575
 0.04       0.07       0.0675     0.0675     0.06       0.0575
 0.0575     0.06       0.05       0.05       0.0575     0.05
 0.06       0.0575     0.0575     0.06       0.06       0.05
 0.05       0.0475     0.0575     0.06       0.0575     0.0475
 0.055      0.05       0.0575     0.06       0.07       0.06
 0.06       0.0575     0.04       0.0575     0.0575     0.06
 0.0575     0.0575     0.0575     0.0475     0.04       0.04
 0.0475     0.05       0.05       0.06       0.0575     0.0475
 0.0475     0.05       0.055      0.05       0.055      0.0475
 0.05       0.05       0.06       0.0575     0.0575     0.05
 0.0475     0.05       0.06       0.05       0.05       0.0475
 0.0525     0.0575     0.0575    ]","[0.0875     0.06790124 0.065      0.075      0.085      0.07
 0.075      0.08       0.065      0.075      0.075      0.06
 0.065      0.075      0.065      0.065      0.07       0.07
 0.07       0.08       0.075      0.07       0.08       0.085
 0.07       0.07       0.07       0.065      0.07       0.07
 0.075      0.06       0.06       0.075      0.07       0.07
 0.08       0.07       0.07       0.07       0.065      0.07
 0.06       0.065      0.065      0.065      0.07       0.07
 0.06       0.065      0.07       0.07       0.065      0.07
 0.07       0.06       0.07       0.075      0.06       0.06
 0.07       0.075      0.07       0.06       0.07       0.075
 0.07       0.07       0.07       0.08       0.075      0.075
 0.075      0.08       0.08       0.085      0.08       0.06
 0.065      0.07       0.07       0.06       0.07       0.08
 0.07       0.075      0.07       0.08       0.06       0.06
 0.065      0.08       0.08       0.075      0.065      0.07
 0.07       0.06       0.07       0.06       0.065      0.07
 0.06       0.055      0.065      0.06       0.07       0.07
 0.085      0.085      0.075      0.055      0.06       0.06
 0.055      0.06       0.06       0.07       0.065      0.06
 0.07       0.075      0.08       0.08       0.07       0.065
 0.06       0.06       0.06       0.06       0.06       0.06
 0.07       0.065      0.065      0.06       0.07       0.065
 0.055      0.065      0.08       0.07       0.085      0.08
 0.065      0.07       0.065      0.08       0.065      0.055
 0.06       0.06       0.06       0.07       0.07       0.065
 0.08       0.07       0.07       0.06       0.055      0.07
 0.06       0.07       0.07       0.07       0.07       0.075
 0.075      0.07       0.07       0.06       0.07       0.07
 0.07       0.08       0.07       0.07       0.075      0.07
 0.065      0.07       0.065      0.07       0.075      0.07
 0.075      0.08       0.07       0.065      0.065      0.065
 0.06       0.065      0.065      0.07       0.065      0.065
 0.065      0.07       0.07       0.08       0.07       0.065
 0.075      0.08       0.08       0.07       0.07       0.065
 0.06       0.06       0.06       0.07       0.075      0.06
 0.09       0.07       0.06       0.065      0.065      0.07
 0.065      0.07       0.075      0.07       0.06       0.07
 0.07       0.065      0.07       0.07       0.065      0.065
 0.07       0.065      0.07       0.065      0.07       0.055
 0.07       0.065      0.06       0.06       0.07       0.07
 0.065      0.075      0.075      0.07       0.07       0.07
 0.07       0.07       0.07       0.055      0.05       0.075
 0.08       0.07       0.07       0.075      0.06       0.07
 0.075      0.06       0.06       0.07       0.07       0.06
 0.06       0.055      0.06       0.075      0.07       0.07
 0.075      0.06       0.065      0.075      0.07       0.07
 0.075      0.08       0.09       0.07       0.065      0.065
 0.07       0.075      0.08       0.065      0.065      0.07
 0.075      0.06       0.075      0.075      0.085      0.08
 0.07       0.06       0.065      0.07       0.075      0.065
 0.065      0.06       0.06       0.06       0.07       0.07
 0.065      0.07       0.07       0.06       0.055      0.06
 0.06       0.06       0.07       0.085      0.085      0.07
 0.075      0.065      0.07       0.07       0.065      0.075
 0.07       0.07       0.07       0.06       0.07       0.08
 0.075      0.065      0.05       0.06       0.06       0.055
 0.06       0.07       0.07       0.07       0.06       0.075
 0.08       0.08       0.07       0.08       0.08       0.075
 0.075      0.07       0.065      0.06       0.07       0.075
 0.06       0.065      0.06       0.06       0.065      0.07
 0.065      0.08       0.075      0.06       0.065      0.075
 0.06       0.065      0.065      0.07       0.07       0.065
 0.065      0.07       0.075      0.08       0.075      0.075
 0.065      0.07       0.06       0.07       0.075      0.065
 0.055      0.055      0.07       0.07       0.08       0.08
 0.06       0.06       0.07       0.07       0.06       0.07
 0.07       0.08       0.075      0.08       0.075      0.07
 0.06       0.065      0.07       0.06       0.055      0.06
 0.07       0.065      0.065      0.06       0.06       0.07
 0.06       0.07       0.09       0.08       0.08       0.075
 0.075      0.07       0.07       0.07       0.07       0.06
 0.07       0.07       0.07       0.07       0.07       0.07
 0.07       0.06       0.07       0.08       0.08       0.075
 0.06       0.08       0.08       0.07       0.08       0.09
 0.075      0.07       0.06       0.06       0.07       0.075
 0.08       0.075      0.07       0.055      0.06       0.06
 0.06       0.07       0.075      0.075      0.07       0.07
 0.065      0.07       0.07       0.065      0.07       0.055
 0.06       0.06       0.07       0.065      0.07       0.065
 0.065      0.06       0.07       0.075      0.06       0.065
 0.07       0.07       0.065     ]","[0.1        0.08641975 0.09       0.1        0.1        0.09
 0.1        0.09       0.0925     0.105      0.09       0.0825
 0.08       0.09       0.0825     0.08       0.0825     0.08
 0.0825     0.0825     0.09       0.0925     0.0825     0.11
 0.1125     0.1        0.08       0.0825     0.0825     0.0825
 0.085      0.0825     0.07       0.1        0.07       0.1
 0.0925     0.09       0.1        0.1        0.09       0.08
 0.075      0.09       0.08       0.0925     0.0825     0.08
 0.08       0.0825     0.08       0.09       0.08       0.07
 0.0925     0.0825     0.0925     0.09       0.08       0.0725
 0.08       0.09       0.08       0.0825     0.0925     0.0925
 0.0825     0.0825     0.0825     0.0825     0.0925     0.08
 0.0925     0.0925     0.095      0.11       0.0925     0.0925
 0.08       0.09       0.12       0.075      0.0825     0.09
 0.09       0.09       0.085      0.0925     0.0925     0.09
 0.0725     0.08       0.1        0.1025     0.1        0.0925
 0.09       0.08       0.0925     0.09       0.1        0.08
 0.08       0.07       0.08       0.08       0.08       0.0975
 0.0925     0.1        0.08       0.0625     0.0625     0.075
 0.09       0.085      0.085      0.0825     0.08       0.075
 0.09       0.09       0.09       0.0825     0.0825     0.0825
 0.0825     0.065      0.0725     0.08       0.08       0.09
 0.09       0.08       0.0825     0.075      0.08       0.0825
 0.0725     0.08       0.1        0.0925     0.1        0.1
 0.0825     0.08       0.09       0.09       0.08       0.08
 0.0725     0.07       0.0725     0.09       0.1        0.085
 0.095      0.0825     0.08       0.0725     0.08       0.08
 0.07       0.0825     0.0825     0.09       0.09       0.0925
 0.09       0.0825     0.0825     0.07       0.09       0.085
 0.09       0.09       0.09       0.0925     0.1        0.1025
 0.0925     0.075      0.08       0.0825     0.0925     0.08
 0.1        0.09       0.08       0.08       0.07       0.0725
 0.085      0.08       0.0825     0.07       0.08       0.075
 0.07       0.09       0.0925     0.0925     0.0925     0.09
 0.085      0.09       0.09       0.1        0.09       0.0825
 0.0725     0.08       0.08       0.0825     0.0825     0.09
 0.1        0.09       0.0825     0.0825     0.09       0.08
 0.0825     0.0725     0.1        0.0875     0.0925     0.0925
 0.0825     0.08       0.08       0.08       0.08       0.0725
 0.08       0.08       0.08       0.08       0.0825     0.0825
 0.075      0.0825     0.0725     0.0725     0.08       0.08
 0.0925     0.1        0.0925     0.1025     0.1        0.09
 0.08       0.0825     0.08       0.07       0.0825     0.1025
 0.1        0.0925     0.085      0.09       0.0725     0.09
 0.09       0.08       0.08       0.0725     0.0825     0.08
 0.08       0.07       0.075      0.09       0.08       0.0925
 0.0925     0.0825     0.07       0.0825     0.0925     0.1
 0.0925     0.1        0.1        0.1        0.0825     0.0825
 0.08       0.09       0.09       0.08       0.0825     0.0825
 0.1        0.0925     0.08       0.09       0.1        0.1
 0.1        0.08       0.09       0.0925     0.09       0.09
 0.1        0.07       0.0725     0.0825     0.09       0.08
 0.0725     0.0825     0.1        0.08       0.0725     0.0625
 0.0725     0.07       0.0925     0.1        0.1025     0.09
 0.09       0.0825     0.0825     0.08       0.08       0.0925
 0.08       0.09       0.09       0.08       0.08       0.09
 0.08       0.0925     0.08       0.07       0.0625     0.075
 0.08       0.0725     0.0825     0.08       0.07       0.09
 0.0925     0.11       0.09       0.09       0.095      0.0825
 0.09       0.0925     0.0825     0.0725     0.0725     0.0825
 0.0825     0.0925     0.07       0.08       0.08       0.09
 0.09       0.085      0.09       0.08       0.08       0.08
 0.08       0.08       0.09       0.085      0.08       0.075
 0.08       0.08       0.0925     0.1        0.09       0.09
 0.0925     0.0725     0.08       0.1        0.0925     0.0925
 0.08       0.0725     0.09       0.09       0.09       0.09
 0.0725     0.0725     0.08       0.0825     0.0825     0.07
 0.0825     0.0925     0.0825     0.1025     0.0925     0.0825
 0.1        0.0925     0.07       0.07       0.0725     0.08
 0.0825     0.0825     0.0725     0.08       0.075      0.08
 0.09       0.09       0.0925     0.0825     0.09       0.09
 0.11       0.0925     0.075      0.09       0.08       0.08
 0.08       0.09       0.0725     0.09       0.085      0.09
 0.085      0.0825     0.09       0.0825     0.0925     0.08
 0.1025     0.1        0.09       0.0925     0.0925     0.1
 0.09       0.0925     0.0825     0.09       0.08       0.09
 0.09       0.08       0.0825     0.075      0.0725     0.0725
 0.075      0.08       0.08       0.09       0.08       0.0725
 0.0825     0.0825     0.0925     0.1025     0.0725     0.07
 0.0725     0.0725     0.0825     0.09       0.0725     0.07
 0.08       0.07       0.09       0.0925     0.08       0.07
 0.08       0.09       0.0825    ]",0.09000000357627869,216
4,0,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.11875    0.13271604 0.14       0.1375     0.1175     0.125
 0.1375     0.14       0.135      0.145      0.14       0.11
 0.13       0.12       0.1175     0.13       0.125      0.1225
 0.13       0.115      0.115      0.13       0.125      0.1175
 0.1525     0.14       0.1375     0.14       0.14       0.135
 0.15000001 0.15000001 0.1475     0.1425     0.16       0.14
 0.1275     0.145      0.12       0.1375     0.1175     0.1375
 0.15000001 0.1475     0.15       0.1475     0.1425     0.1575
 0.17250001 0.155      0.16       0.1675     0.1675     0.16
 0.18       0.2175     0.17750001 0.1675     0.1575     0.1675
 0.17       0.185      0.1975     0.20999999 0.23       0.24
 0.2425     0.1975     0.21       0.25499999 0.295      0.295
 0.23999999 0.28750001 0.3175     0.3325     0.32750001 0.3675
 0.4025     0.46000001 0.41       0.36750001 0.40000001 0.48999999
 0.56750002 0.62750001 0.73750001 0.78749998 0.7675     0.79499999
 0.85500002 0.89500001 0.9175     0.9325     0.97000001 0.9725
 0.98       0.9875     0.99250001 0.9975     1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.125      0.16049382 0.16       0.16       0.16       0.165
 0.16       0.15000001 0.15000001 0.15000001 0.15000001 0.14
 0.145      0.145      0.15000001 0.145      0.15000001 0.15000001
 0.155      0.145      0.155      0.15       0.155      0.16
 0.17       0.165      0.155      0.17       0.175      0.16
 0.17       0.185      0.195      0.195      0.175      0.18000001
 0.19       0.18000001 0.17       0.165      0.18000001 0.175
 0.17       0.185      0.195      0.195      0.18       0.2
 0.2        0.2        0.21       0.215      0.19       0.2
 0.245      0.27500001 0.29000001 0.245      0.26499999 0.255
 0.23499999 0.24       0.295      0.31       0.325      0.31500001
 0.325      0.34999999 0.34       0.36       0.425      0.47500001
 0.515      0.53999999 0.52       0.55499998 0.67500001 0.745
 0.78999999 0.81999999 0.85499999 0.92500001 0.965      0.97499999
 0.97999999 0.99000001 1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.2        0.18518518 0.17       0.18500001 0.1925     0.19
 0.175      0.1725     0.1725     0.1725     0.18000001 0.1725
 0.18000001 0.1825     0.1825     0.17       0.16       0.18500001
 0.1825     0.175      0.1725     0.1825     0.2        0.2075
 0.2075     0.20999999 0.18000001 0.1925     0.2        0.18500001
 0.21249999 0.21249999 0.21249999 0.23       0.2025     0.19
 0.2075     0.2225     0.21249999 0.2225     0.20999999 0.2075
 0.2325     0.2275     0.235      0.24499999 0.2625     0.28000001
 0.29       0.30250001 0.30249999 0.29250001 0.275      0.34000001
 0.3325     0.3375     0.32750001 0.385      0.37       0.43999999
 0.49749999 0.52249999 0.56750001 0.59       0.67999998 0.75499998
 0.8        0.87750001 0.94250001 0.98500001 1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,86
5,0,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.125      0.14814815 0.145      0.15000001 0.17750001 0.2075
 0.22       0.2375     0.32750001 0.4075     0.505      0.63
 0.71500002 0.82249999 0.88249999 0.95749998 0.97750002 0.99000001
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.1625     0.17283951 0.175      0.2        0.215      0.225
 0.25       0.27500001 0.37       0.455      0.595      0.72500002
 0.82999998 0.89999998 0.97       0.98000002 0.99000001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.18125    0.19753087 0.2025     0.2325     0.2225     0.2525
 0.30250001 0.3225     0.41       0.54250002 0.65999998 0.7675
 0.88249999 0.95999998 0.98250002 0.99000001 1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,17
6,0,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.    0.    0.01  0.01  0.01  0.01  0.01  0.    0.    0.    0.    0.
 0.005 0.01  0.01  0.005 0.01  0.01  0.    0.    0.    0.005 0.01  0.01
 0.01  0.005 0.005 0.01  0.01  0.    0.    0.    0.005 0.005 0.    0.
 0.01  0.    0.005 0.    0.    0.01  0.01  0.005 0.005 0.01  0.01  0.01
 0.01  0.    0.    0.    0.    0.    0.    0.    0.    0.01  0.01  0.01
 0.01  0.01  0.01  0.01  0.    0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.005 0.01  0.005 0.    0.    0.005 0.01
 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.01  0.005 0.005 0.005 0.01  0.    0.    0.005 0.01
 0.005 0.01  0.005 0.    0.005 0.    0.    0.    0.    0.    0.    0.005
 0.    0.01  0.005 0.    0.    0.005 0.    0.005 0.01  0.01  0.01  0.005
 0.005 0.    0.    0.005 0.005 0.    0.    0.    0.005 0.005 0.01  0.
 0.    0.    0.    0.01  0.    0.    0.    0.    0.01  0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.01  0.    0.    0.    0.01
 0.005 0.    0.005 0.005 0.    0.    0.    0.005 0.01  0.01  0.01  0.01
 0.01  0.01  0.005 0.005 0.    0.    0.    0.    0.    0.01  0.01  0.005
 0.    0.    0.    0.    0.    0.    0.005 0.01  0.01  0.005 0.    0.005
 0.01  0.01  0.005 0.005 0.01  0.    0.    0.    0.    0.01  0.01  0.
 0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.01  0.    0.    0.    0.    0.    0.    0.005 0.    0.    0.
 0.01  0.01  0.01  0.    0.01  0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.    0.005 0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.01
 0.005 0.005 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.01
 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.    0.01  0.01  0.005 0.    0.    0.01  0.01  0.    0.
 0.005 0.    0.    0.    0.    0.    0.    0.01  0.01  0.005 0.    0.
 0.    0.005 0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.
 0.    0.01  0.005 0.    0.    0.    0.    0.    0.    0.01  0.    0.
 0.01  0.01  0.    0.    0.    0.    0.    0.    0.01  0.005 0.005 0.
 0.    0.    0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.005 0.    0.    0.005 0.    0.005 0.005 0.    0.    0.005 0.
 0.    0.    0.    0.    0.    0.    0.005 0.01  0.01  0.    0.005 0.005
 0.    0.005 0.005 0.    0.    0.005 0.01  0.    0.    0.    0.01  0.01
 0.    0.    0.    0.    0.    0.005 0.    0.005 0.    0.    0.    0.
 0.005 0.    0.005 0.005 0.005 0.005 0.005 0.005 0.    0.    0.005 0.005
 0.    0.    0.    0.    0.01  0.01  0.01  0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.   ]","[0.         0.01234568 0.0125     0.0125     0.01       0.0125
 0.02       0.01       0.0025     0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.02
 0.02       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.02       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.01       0.01       0.0125
 0.01       0.01       0.01       0.01       0.0025     0.
 0.01       0.02       0.02       0.01       0.01       0.0025
 0.         0.01       0.01       0.01       0.01       0.02
 0.02       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0125     0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0125
 0.01       0.01       0.02       0.02       0.01       0.01
 0.0125     0.01       0.02       0.01       0.0125     0.01
 0.01       0.01       0.0125     0.01       0.01       0.02
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.0125     0.01       0.01       0.01       0.01       0.02
 0.01       0.01       0.02       0.02       0.02       0.0125
 0.02       0.0125     0.01       0.0125     0.02       0.0125
 0.0025     0.01       0.01       0.0125     0.01       0.01
 0.02       0.02       0.0125     0.0125     0.01       0.01
 0.01       0.02       0.0125     0.01       0.0025     0.0025
 0.01       0.0025     0.01       0.01       0.01       0.01
 0.0125     0.01       0.01       0.01       0.0125     0.01
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.02       0.02       0.01       0.01       0.01
 0.01       0.01       0.0125     0.0125     0.02       0.01
 0.01       0.01       0.01       0.0125     0.01       0.01
 0.01       0.0125     0.01       0.0125     0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.0025     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.02       0.02       0.01       0.01       0.01       0.0125
 0.         0.0025     0.0025     0.01       0.01       0.02
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.0125     0.0025     0.01
 0.01       0.01       0.01       0.0025     0.0025     0.01
 0.01       0.01       0.01       0.0125     0.01       0.0225
 0.0125     0.01       0.0025     0.01       0.01       0.0125
 0.0125     0.0125     0.01       0.01       0.0125     0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.01       0.01       0.0025     0.01       0.         0.0025
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.02       0.01
 0.0125     0.01       0.         0.01       0.01       0.01
 0.01       0.02       0.0125     0.01       0.01       0.01
 0.01       0.0125     0.01       0.0025     0.01       0.01
 0.01       0.01       0.01       0.01       0.         0.01
 0.01       0.01       0.01       0.01       0.01       0.
 0.         0.         0.         0.01       0.01       0.01
 0.02       0.0125     0.01       0.0025     0.01       0.01
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0025
 0.01       0.01       0.02       0.01       0.01       0.01
 0.01       0.01       0.0125     0.         0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.005      0.0125     0.0125     0.01       0.01       0.01
 0.0025     0.01       0.01       0.0025     0.01       0.01
 0.0125     0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.02       0.0125     0.0125
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0125     0.01
 0.01       0.         0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.0025     0.01       0.01       0.0125     0.0125     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01      ]",0.009999999776482582,2
7,0,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0.]","[0.         0.00617284 0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.01       0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.005
 0.         0.         0.01       0.         0.005      0.01
 0.01       0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.005      0.
 0.01       0.01       0.01       0.         0.01       0.005
 0.         0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.01       0.005      0.01
 0.01       0.01       0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.005      0.005      0.         0.         0.005      0.
 0.         0.01       0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.         0.01       0.005      0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.01       0.005      0.
 0.         0.         0.         0.01       0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.01       0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.01       0.01       0.005      0.         0.         0.
 0.01       0.01       0.         0.         0.005      0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.005
 0.005      0.01       0.01       0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.005      0.         0.         0.
 0.005      0.01       0.005      0.005      0.         0.
 0.005      0.         0.01       0.01       0.005      0.
 0.         0.         0.        ]","[0.025      0.01234568 0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0025     0.0025
 0.         0.0025     0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.         0.01       0.01       0.01
 0.         0.         0.01       0.01       0.0025     0.01
 0.01       0.01       0.         0.         0.0025     0.01
 0.01       0.01       0.0025     0.01       0.01       0.0025
 0.         0.0025     0.01       0.01       0.0025     0.0025
 0.01       0.01       0.01       0.         0.0025     0.0025
 0.         0.01       0.0025     0.0025     0.01       0.0125
 0.02       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.01       0.01
 0.01       0.01       0.         0.         0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.0125     0.0125     0.0125     0.01       0.0125
 0.01       0.01       0.01       0.01       0.         0.01
 0.0025     0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.01       0.01       0.0025     0.
 0.01       0.01       0.01       0.0025     0.01       0.0125
 0.02       0.01       0.01       0.01       0.01       0.01
 0.0025     0.01       0.01       0.01       0.01       0.0125
 0.0125     0.01       0.01       0.01       0.0025     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.         0.0025     0.0025
 0.01       0.0125     0.01       0.0025     0.0025     0.01
 0.01       0.01       0.01       0.0025     0.01       0.0125
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.0125     0.0125     0.0125     0.01       0.0025     0.01
 0.0025     0.01       0.01       0.01       0.0125     0.02
 0.0125     0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.02       0.01       0.01       0.0025
 0.0025     0.01       0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.02       0.02       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.         0.0025     0.01       0.0125     0.02
 0.0225     0.0125     0.0125     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.0025     0.         0.01       0.02       0.0125     0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.         0.         0.         0.0025     0.01       0.01
 0.01       0.01       0.01       0.01       0.         0.01
 0.01       0.01       0.01       0.01       0.01       0.
 0.         0.         0.         0.01       0.01       0.0125
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0125     0.0125
 0.01       0.01       0.01       0.0025     0.01       0.0125
 0.0125     0.01       0.01       0.0025     0.0025     0.0025
 0.01       0.0125     0.0225     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.0125     0.01       0.
 0.01       0.01       0.01       0.01       0.01       0.0125
 0.01       0.01       0.0125     0.01       0.         0.
 0.01       0.01       0.01       0.0025     0.0025     0.02
 0.0125     0.01       0.01       0.0125     0.01       0.0125
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0025     0.0025
 0.01       0.0025     0.         0.         0.         0.
 0.01       0.0125     0.         0.         0.         0.0025
 0.         0.         0.01       0.01       0.01       0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.0125     0.01       0.0025     0.0025     0.01       0.0125
 0.01       0.0025     0.         0.         0.0025     0.
 0.         0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0025
 0.01       0.01       0.0025     0.01       0.0025     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.         0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0125
 0.0025     0.0025     0.0025     0.0025     0.01       0.0025
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.02
 0.01       0.01       0.0125     0.02       0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.0025     0.01       0.01      ]",0.009999999776482582,57
8,0.0001,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02160494 0.025      0.0275     0.0175     0.0375
 0.0475     0.02       0.0175     0.0325     0.0475     0.0475
 0.015      0.0175     0.0275     0.01       0.02       0.035
 0.03       0.02       0.025      0.02       0.025      0.0275
 0.04       0.0375     0.025      0.035      0.045      0.045
 0.0275     0.0175     0.02       0.0175     0.0175     0.0175
 0.025      0.0425     0.025      0.035      0.03       0.035
 0.0225     0.0075     0.03       0.045      0.035      0.0375
 0.0275     0.03       0.04       0.045      0.05       0.02
 0.035      0.0275     0.0475     0.04       0.0375     0.0375
 0.055      0.045      0.0375     0.02       0.0075     0.01
 0.02       0.0275     0.015      0.02       0.02       0.0325
 0.0275     0.0275     0.0425     0.0325     0.0575     0.045
 0.0375     0.0275     0.0275     0.0275     0.0275     0.0175
 0.0175     0.01       0.025      0.045      0.025      0.025
 0.02       0.0275     0.0175     0.025      0.03       0.0075
 0.02       0.015      0.0275     0.0275     0.0425     0.04
 0.0275     0.0275     0.0275     0.035      0.045      0.025
 0.0075     0.01       0.0175     0.0175     0.0175     0.0225
 0.0275     0.0175     0.03       0.0275     0.03       0.035
 0.02       0.01       0.0175     0.0275     0.035      0.05
 0.07       0.0275     0.025      0.015      0.035      0.0425
 0.0325     0.02       0.03       0.02       0.015      0.025
 0.0275     0.03       0.0175     0.0175     0.01       0.0175
 0.0375     0.0375     0.0275     0.0275     0.0375     0.0375
 0.0275     0.0325     0.025      0.0275     0.0275     0.0175
 0.03       0.0275     0.0275     0.0275     0.0275     0.0325
 0.0275     0.035      0.03       0.03       0.06       0.0375
 0.0375     0.01       0.0275     0.02       0.025      0.0275
 0.0325     0.0375     0.0425     0.05       0.045      0.0525
 0.0375     0.01       0.0175     0.0175     0.0175     0.0175
 0.01       0.01       0.0175     0.03       0.04       0.03
 0.0175     0.         0.01       0.0175     0.025      0.02
 0.025      0.035      0.0275     0.0375     0.02       0.015
 0.0175     0.0175     0.035      0.02       0.0375     0.035
 0.02       0.015      0.0175     0.0275     0.0275     0.0375
 0.0475     0.0375     0.03       0.03       0.035      0.045
 0.0275     0.0175     0.01       0.0175     0.0275     0.0425
 0.04       0.0475     0.0275     0.01       0.0075     0.
 0.0075     0.025      0.03       0.045      0.05       0.045
 0.0375     0.04       0.03       0.025      0.02       0.0375
 0.0275     0.01       0.01       0.         0.0275     0.04
 0.045      0.03       0.035      0.025      0.0175     0.01
 0.0275     0.0325     0.0225     0.015      0.0075     0.0175
 0.025      0.0375     0.05       0.02       0.01       0.02
 0.04       0.03       0.03       0.03       0.02       0.03
 0.045      0.0275     0.0275     0.0325     0.0325     0.0175
 0.015      0.03       0.025      0.0475     0.05       0.0375
 0.02       0.02       0.03       0.0325     0.02       0.0275
 0.02       0.0175     0.01       0.01       0.0375     0.0275
 0.025      0.015      0.02       0.03       0.0275     0.025
 0.0175     0.025      0.0175     0.0275     0.0275     0.035
 0.025      0.02       0.02       0.025      0.0275     0.0275
 0.02       0.02       0.0175     0.02       0.0275     0.025
 0.02       0.0275     0.0425     0.035      0.0275     0.04
 0.0375     0.035      0.02       0.03       0.0375     0.045
 0.0375     0.04       0.0475     0.02       0.0275     0.025
 0.0175     0.0275     0.0325     0.0275     0.0175     0.0275
 0.0325     0.045      0.03       0.0075     0.0175     0.02
 0.035      0.04       0.0325     0.025      0.04       0.0375
 0.0425     0.0325     0.04       0.035      0.0275     0.02
 0.0275     0.0375     0.03       0.0375     0.0375     0.02
 0.0275     0.0275     0.03       0.0275     0.025      0.04
 0.0275     0.035      0.0475     0.0375     0.0525     0.065
 0.0575     0.0375     0.0475     0.0375     0.0275     0.03
 0.0475     0.045      0.0275     0.02       0.035      0.04
 0.0375     0.0325     0.0275     0.0075     0.0075     0.015
 0.02       0.035      0.0175     0.0175     0.0275     0.035
 0.04       0.01       0.01       0.0375     0.045      0.0325
 0.0275     0.0375     0.03       0.0175     0.0275     0.0275
 0.045      0.0275     0.0275     0.025      0.02       0.0275
 0.025      0.025      0.025      0.015      0.0275     0.0275
 0.0275     0.01       0.01       0.01       0.02       0.0175
 0.0275     0.0175     0.025      0.035      0.0525     0.0425
 0.0225     0.035      0.0575     0.0375     0.03       0.015
 0.0175     0.0175     0.0275     0.02       0.0275     0.035
 0.03       0.02       0.0175     0.0175     0.0175     0.0175
 0.0425     0.0375     0.03       0.0375     0.03       0.035
 0.02       0.015      0.015      0.0175     0.0275     0.0275
 0.035      0.0325     0.02       0.0075     0.0175     0.02
 0.0175     0.0225     0.02       0.02       0.03       0.03
 0.03       0.01       0.0275    ]","[0.0375     0.02469136 0.03       0.035      0.025      0.04
 0.05       0.03       0.025      0.05       0.055      0.055
 0.025      0.025      0.035      0.035      0.035      0.045
 0.04       0.03       0.035      0.025      0.03       0.03
 0.05       0.045      0.035      0.04       0.05       0.05
 0.04       0.025      0.025      0.025      0.025      0.025
 0.035      0.055      0.035      0.045      0.035      0.045
 0.035      0.025      0.04       0.06       0.045      0.04
 0.035      0.035      0.04       0.055      0.055      0.03
 0.04       0.03       0.05       0.05       0.055      0.04
 0.06       0.06       0.045      0.025      0.015      0.025
 0.025      0.03       0.03       0.025      0.025      0.04
 0.05       0.045      0.05       0.04       0.07       0.05
 0.045      0.035      0.035      0.03       0.035      0.025
 0.035      0.02       0.045      0.055      0.03       0.04
 0.035      0.03       0.025      0.03       0.035      0.02
 0.025      0.025      0.04       0.035      0.05       0.05
 0.035      0.035      0.03       0.045      0.05       0.035
 0.02       0.02       0.025      0.03       0.025      0.03
 0.03       0.035      0.035      0.035      0.04       0.045
 0.03       0.015      0.025      0.035      0.055      0.05
 0.085      0.04       0.04       0.035      0.04       0.05
 0.045      0.025      0.03       0.02       0.03       0.035
 0.03       0.03       0.02       0.03       0.025      0.025
 0.04       0.04       0.035      0.035      0.045      0.04
 0.04       0.04       0.035      0.035      0.035      0.035
 0.035      0.03       0.035      0.035      0.035      0.04
 0.035      0.04       0.035      0.035      0.07       0.05
 0.04       0.015      0.035      0.03       0.035      0.035
 0.04       0.05       0.06       0.065      0.055      0.06
 0.045      0.03       0.025      0.02       0.02       0.025
 0.015      0.015      0.02       0.04       0.045      0.04
 0.02       0.02       0.025      0.025      0.035      0.025
 0.035      0.04       0.04       0.05       0.035      0.03
 0.025      0.025      0.04       0.04       0.045      0.045
 0.035      0.03       0.03       0.03       0.035      0.04
 0.05       0.055      0.04       0.04       0.045      0.05
 0.04       0.025      0.015      0.025      0.035      0.05
 0.055      0.05       0.04       0.015      0.01       0.005
 0.02       0.03       0.04       0.055      0.065      0.055
 0.045      0.04       0.03       0.035      0.025      0.045
 0.035      0.015      0.02       0.015      0.035      0.045
 0.05       0.04       0.04       0.03       0.02       0.025
 0.035      0.045      0.03       0.02       0.01       0.025
 0.03       0.04       0.065      0.03       0.025      0.03
 0.04       0.04       0.04       0.035      0.03       0.055
 0.065      0.04       0.035      0.04       0.045      0.03
 0.03       0.035      0.03       0.05       0.05       0.04
 0.035      0.03       0.04       0.04       0.03       0.03
 0.025      0.02       0.015      0.03       0.04       0.035
 0.03       0.02       0.03       0.035      0.03       0.035
 0.045      0.035      0.025      0.03       0.035      0.04
 0.03       0.025      0.025      0.035      0.03       0.035
 0.025      0.03       0.03       0.035      0.035      0.03
 0.03       0.035      0.055      0.05       0.035      0.05
 0.045      0.04       0.03       0.035      0.045      0.055
 0.04       0.06       0.05       0.035      0.035      0.035
 0.035      0.03       0.04       0.035      0.03       0.035
 0.05       0.06       0.035      0.02       0.02       0.025
 0.045      0.05       0.045      0.035      0.055      0.045
 0.055      0.045      0.055      0.045      0.035      0.035
 0.035      0.04       0.04       0.04       0.04       0.025
 0.03       0.035      0.035      0.035      0.04       0.055
 0.04       0.05       0.05       0.045      0.065      0.075
 0.06       0.045      0.05       0.05       0.035      0.045
 0.05       0.055      0.03       0.025      0.04       0.05
 0.04       0.045      0.03       0.025      0.02       0.025
 0.025      0.04       0.035      0.03       0.035      0.04
 0.05       0.03       0.03       0.04       0.05       0.045
 0.04       0.045      0.04       0.025      0.035      0.045
 0.05       0.04       0.03       0.03       0.025      0.035
 0.03       0.03       0.035      0.035      0.04       0.045
 0.04       0.02       0.01       0.015      0.03       0.035
 0.03       0.025      0.035      0.04       0.06       0.05
 0.04       0.06       0.06       0.04       0.04       0.03
 0.02       0.03       0.035      0.035      0.035      0.04
 0.035      0.03       0.025      0.025      0.02       0.025
 0.05       0.045      0.04       0.04       0.035      0.04
 0.02       0.02       0.025      0.035      0.03       0.035
 0.04       0.04       0.02       0.015      0.03       0.025
 0.03       0.035      0.025      0.02       0.035      0.045
 0.04       0.025      0.03      ]","[0.05625    0.03395062 0.0325     0.0425     0.0425     0.0525
 0.0525     0.0425     0.0375     0.065      0.065      0.065
 0.04       0.035      0.0475     0.065      0.055      0.05
 0.05       0.04       0.0425     0.0325     0.03       0.0375
 0.065      0.0525     0.04       0.0475     0.0525     0.05
 0.055      0.0475     0.0425     0.0325     0.035      0.035
 0.0425     0.0625     0.045      0.05       0.04       0.05
 0.04       0.05       0.0475     0.07       0.05       0.04
 0.0475     0.045      0.045      0.065      0.065      0.045
 0.0425     0.0325     0.055      0.0625     0.07       0.045
 0.06       0.07       0.05       0.0375     0.03       0.0475
 0.0375     0.04       0.0425     0.03       0.03       0.0425
 0.07       0.06       0.0525     0.04       0.07       0.0525
 0.055      0.0425     0.0425     0.035      0.045      0.04
 0.05       0.04       0.0625     0.065      0.0425     0.0575
 0.0575     0.035      0.0375     0.04       0.04       0.035
 0.0325     0.04       0.0575     0.045      0.0525     0.0525
 0.04       0.04       0.0325     0.05       0.05       0.045
 0.0325     0.0375     0.035      0.0425     0.0325     0.0375
 0.035      0.05       0.045      0.045      0.05       0.0525
 0.04       0.025      0.0375     0.0425     0.0725     0.0575
 0.09       0.06       0.0525     0.0575     0.045      0.0525
 0.0525     0.0325     0.0375     0.0325     0.04       0.05
 0.0375     0.03       0.0225     0.04       0.0425     0.0425
 0.0425     0.0475     0.0425     0.0425     0.0525     0.045
 0.0575     0.0475     0.05       0.045      0.045      0.055
 0.045      0.0325     0.0425     0.0425     0.045      0.045
 0.0425     0.0425     0.045      0.0475     0.08       0.075
 0.045      0.02       0.04       0.045      0.0475     0.0475
 0.0475     0.0625     0.0775     0.07       0.0675     0.0675
 0.055      0.05       0.03       0.025      0.025      0.04
 0.03       0.0225     0.025      0.0525     0.055      0.055
 0.03       0.0425     0.0475     0.045      0.04       0.035
 0.0425     0.045      0.0525     0.0625     0.06       0.055
 0.045      0.0325     0.0425     0.0625     0.05       0.0525
 0.0525     0.0475     0.0425     0.03       0.04       0.04
 0.0525     0.0625     0.0525     0.0525     0.05       0.055
 0.0525     0.0325     0.0225     0.0375     0.0475     0.0525
 0.0625     0.055      0.055      0.0225     0.01       0.0125
 0.03       0.035      0.0525     0.0625     0.075      0.0675
 0.055      0.0425     0.03       0.04       0.0375     0.05
 0.0475     0.0325     0.0325     0.0325     0.045      0.055
 0.0575     0.0525     0.045      0.0375     0.0325     0.0425
 0.0425     0.0525     0.035      0.025      0.02       0.0325
 0.035      0.04       0.07       0.0425     0.045      0.0475
 0.04       0.0425     0.05       0.0425     0.0425     0.0725
 0.0725     0.055      0.04       0.04       0.05       0.0475
 0.04       0.04       0.035      0.0525     0.055      0.0475
 0.05       0.0425     0.05       0.045      0.04       0.0325
 0.0325     0.025      0.035      0.065      0.055      0.045
 0.035      0.025      0.04       0.04       0.035      0.0475
 0.07       0.0425     0.035      0.0325     0.04       0.0525
 0.0425     0.04       0.035      0.04       0.035      0.04
 0.0375     0.0475     0.0475     0.0525     0.045      0.0325
 0.0425     0.0425     0.065      0.06       0.045      0.05
 0.0525     0.045      0.04       0.0425     0.0525     0.0625
 0.0475     0.08       0.05       0.0525     0.0425     0.0475
 0.0525     0.0325     0.04       0.0475     0.0425     0.04
 0.0625     0.07       0.0425     0.04       0.03       0.0375
 0.0525     0.055      0.0525     0.0425     0.07       0.06
 0.0675     0.055      0.065      0.0525     0.045      0.0525
 0.0475     0.04       0.055      0.045      0.04       0.03
 0.0325     0.0425     0.045      0.0425     0.05       0.065
 0.055      0.06       0.05       0.05       0.07       0.08
 0.065      0.0525     0.05       0.0625     0.0475     0.0575
 0.0525     0.0625     0.045      0.04       0.045      0.0525
 0.0475     0.0525     0.0325     0.045      0.04       0.0425
 0.04       0.0425     0.05       0.05       0.045      0.0425
 0.05       0.055      0.0525     0.0425     0.05       0.05
 0.0525     0.0575     0.0475     0.0325     0.0425     0.06
 0.055      0.0525     0.0325     0.0325     0.035      0.0425
 0.03       0.0375     0.0425     0.0525     0.055      0.0625
 0.0525     0.035      0.0125     0.0275     0.05       0.05
 0.035      0.035      0.0425     0.0425     0.0625     0.055
 0.05       0.0825     0.06       0.045      0.0525     0.0425
 0.025      0.04       0.0425     0.05       0.045      0.0425
 0.045      0.0425     0.035      0.0325     0.0275     0.0325
 0.05       0.0525     0.0525     0.04       0.045      0.0425
 0.0225     0.0225     0.035      0.05       0.0375     0.045
 0.0425     0.0425     0.025      0.025      0.04       0.035
 0.045      0.0475     0.0325     0.025      0.0475     0.0675
 0.06       0.0425     0.035     ]",0.08500000089406967,126
9,0.0001,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0375     0.04320988 0.05       0.03       0.0275     0.0175
 0.025      0.0225     0.035      0.0275     0.015      0.0275
 0.03       0.0375     0.035      0.0275     0.04       0.0275
 0.025      0.0175     0.0275     0.025      0.0225     0.025
 0.02       0.02       0.0275     0.0375     0.0575     0.045
 0.0275     0.01       0.0075     0.01       0.045      0.04
 0.04       0.01       0.025      0.035      0.0325     0.0075
 0.01       0.0225     0.03       0.0375     0.025      0.0075
 0.         0.         0.0175     0.025      0.0275     0.0275
 0.03       0.0275     0.0375     0.035      0.025      0.0275
 0.0425     0.0275     0.0275     0.0425     0.035      0.02
 0.02       0.02       0.0175     0.0175     0.0175     0.0075
 0.0225     0.025      0.035      0.05       0.045      0.0275
 0.0275     0.0325     0.025      0.02       0.0375     0.035
 0.0275     0.0275     0.02       0.03       0.0425     0.035
 0.02       0.03       0.02       0.0175     0.0275     0.02
 0.0175     0.0175     0.02       0.025      0.01       0.0175
 0.02       0.0275     0.0175     0.0175     0.0075     0.0175
 0.0375     0.04       0.0275     0.035      0.0475     0.03
 0.035      0.0375     0.025      0.0075     0.01       0.0175
 0.0275     0.0275     0.0275     0.0375     0.025      0.0175
 0.0075     0.015      0.0225     0.0175     0.015      0.0175
 0.015      0.0175     0.02       0.025      0.025      0.0375
 0.0375     0.02       0.015      0.02       0.03       0.04
 0.0075     0.015      0.0225     0.0325     0.02       0.025
 0.0275     0.035      0.0325     0.02       0.01       0.0275
 0.03       0.0475     0.0275     0.035      0.035      0.0275
 0.0375     0.0275     0.03       0.0425     0.0375     0.0275
 0.0275     0.03       0.025      0.0325     0.0375     0.0275
 0.0275     0.025      0.0225     0.0225     0.0325     0.0375
 0.0375     0.0475     0.04       0.035      0.015      0.02
 0.0375     0.035      0.02       0.0175     0.0175     0.0275
 0.0325     0.0275     0.01       0.0175     0.0075     0.0275
 0.0425     0.0175     0.0175     0.0275     0.0375     0.03
 0.0275     0.03       0.03       0.045      0.0375     0.0275
 0.03       0.0275     0.0225     0.0175     0.03       0.0425
 0.0325     0.035      0.03       0.02       0.01       0.0175
 0.0175     0.01       0.035      0.0275     0.035      0.055
 0.04       0.0225     0.025      0.04       0.0475     0.04
 0.03       0.02       0.015      0.025      0.03       0.02
 0.0375     0.02       0.0375     0.03       0.03       0.0175
 0.0275     0.03       0.0375     0.0375     0.0175     0.0325
 0.0175     0.035      0.01       0.0225     0.0275     0.025
 0.0275     0.035      0.02       0.035      0.0325     0.035
 0.03       0.04       0.0275     0.0225     0.0225     0.0175
 0.02       0.0275     0.0275     0.0275     0.03       0.0275
 0.0175     0.02       0.02       0.0075     0.0275     0.0275
 0.0375     0.025      0.0175     0.025      0.0175     0.0275
 0.0175     0.0075     0.04       0.05       0.0325     0.0275
 0.04       0.035      0.0175     0.015      0.0325     0.0275
 0.025      0.015      0.01       0.035      0.04       0.0425
 0.02       0.0075     0.0075     0.025      0.035      0.03
 0.02       0.0175     0.0275     0.0175     0.0225     0.025
 0.0275     0.0275     0.0475     0.0475     0.0175     0.0275
 0.0275     0.02       0.0375     0.04       0.0175     0.0075
 0.01       0.0325     0.03       0.03       0.025      0.045
 0.0475     0.03       0.01       0.02       0.035      0.04
 0.04       0.02       0.035      0.0275     0.0475     0.0575
 0.05       0.03       0.0325     0.0175     0.0275     0.0375
 0.0475     0.05       0.04       0.03       0.035      0.035
 0.025      0.0425     0.03       0.025      0.0375     0.0275
 0.0275     0.0275     0.0575     0.035      0.0375     0.0175
 0.02       0.0275     0.03       0.0275     0.0275     0.025
 0.015      0.0075     0.035      0.0375     0.0275     0.0175
 0.0075     0.02       0.025      0.02       0.025      0.025
 0.02       0.03       0.0175     0.02       0.0175     0.025
 0.0175     0.03       0.0375     0.0375     0.03       0.0275
 0.025      0.025      0.0175     0.02       0.01       0.0075
 0.0175     0.035      0.0325     0.0275     0.0175     0.0375
 0.0375     0.0375     0.0525     0.0575     0.0375     0.0475
 0.0325     0.03       0.02       0.035      0.0275     0.0275
 0.025      0.0375     0.0375     0.0325     0.0175     0.02
 0.01       0.025      0.0275     0.0375     0.0275     0.0275
 0.02       0.01       0.0175     0.0075     0.0175     0.025
 0.01       0.01       0.015      0.0175     0.0275     0.03
 0.0325     0.01       0.0225     0.0375     0.035      0.0375
 0.055      0.0375     0.01       0.015      0.025      0.0175
 0.025      0.0375     0.04       0.0475     0.02       0.015
 0.0075     0.0075     0.0175     0.03       0.0375     0.0375
 0.055      0.04       0.02       0.025      0.0275     0.03
 0.0175     0.0275     0.0275     0.025      0.0175     0.0175
 0.0275     0.0225     0.0275    ]","[0.0625     0.04938272 0.055      0.045      0.035      0.025
 0.035      0.035      0.04       0.035      0.02       0.035
 0.035      0.04       0.05       0.045      0.05       0.035
 0.035      0.03       0.035      0.035      0.04       0.035
 0.025      0.02       0.03       0.05       0.06       0.05
 0.035      0.02       0.01       0.015      0.055      0.04
 0.045      0.035      0.03       0.04       0.045      0.03
 0.015      0.03       0.04       0.04       0.03       0.015
 0.005      0.005      0.04       0.05       0.03       0.03
 0.03       0.04       0.045      0.045      0.045      0.04
 0.05       0.035      0.04       0.05       0.04       0.025
 0.025      0.025      0.02       0.025      0.03       0.02
 0.035      0.03       0.04       0.05       0.05       0.035
 0.03       0.04       0.035      0.04       0.06       0.05
 0.035      0.04       0.035      0.045      0.05       0.05
 0.035      0.035      0.02       0.025      0.035      0.025
 0.025      0.02       0.025      0.035      0.03       0.03
 0.025      0.035      0.035      0.025      0.015      0.02
 0.04       0.05       0.03       0.05       0.055      0.045
 0.045      0.045      0.035      0.02       0.015      0.03
 0.035      0.03       0.03       0.04       0.035      0.03
 0.02       0.025      0.03       0.02       0.02       0.02
 0.025      0.03       0.03       0.04       0.035      0.045
 0.045      0.025      0.02       0.03       0.04       0.045
 0.02       0.02       0.04       0.045      0.025      0.035
 0.035      0.045      0.045      0.03       0.01       0.035
 0.05       0.06       0.035      0.045      0.045      0.035
 0.04       0.03       0.035      0.06       0.045      0.03
 0.03       0.03       0.035      0.04       0.045      0.035
 0.03       0.03       0.035      0.035      0.04       0.045
 0.04       0.055      0.045      0.04       0.025      0.03
 0.04       0.04       0.02       0.025      0.035      0.04
 0.045      0.035      0.025      0.025      0.02       0.04
 0.055      0.035      0.03       0.035      0.045      0.035
 0.04       0.035      0.035      0.05       0.04       0.045
 0.04       0.035      0.035      0.025      0.035      0.055
 0.045      0.05       0.035      0.02       0.02       0.03
 0.02       0.02       0.04       0.04       0.045      0.07
 0.05       0.035      0.035      0.05       0.06       0.045
 0.04       0.025      0.025      0.03       0.035      0.025
 0.04       0.03       0.04       0.045      0.05       0.025
 0.035      0.04       0.05       0.04       0.045      0.045
 0.035      0.04       0.025      0.035      0.03       0.03
 0.03       0.045      0.03       0.045      0.045      0.045
 0.035      0.04       0.035      0.03       0.035      0.025
 0.025      0.03       0.03       0.035      0.035      0.03
 0.025      0.03       0.025      0.02       0.035      0.03
 0.04       0.035      0.025      0.04       0.035      0.035
 0.025      0.03       0.06       0.06       0.045      0.035
 0.04       0.04       0.03       0.035      0.05       0.035
 0.03       0.03       0.015      0.04       0.045      0.055
 0.025      0.03       0.02       0.03       0.045      0.04
 0.035      0.025      0.03       0.035      0.03       0.035
 0.035      0.045      0.05       0.055      0.025      0.035
 0.035      0.025      0.04       0.045      0.03       0.015
 0.02       0.045      0.035      0.035      0.035      0.05
 0.05       0.03       0.015      0.02       0.04       0.05
 0.045      0.035      0.045      0.04       0.055      0.06
 0.055      0.04       0.04       0.03       0.04       0.05
 0.06       0.05       0.045      0.045      0.045      0.04
 0.045      0.05       0.035      0.04       0.04       0.03
 0.03       0.035      0.07       0.05       0.045      0.02
 0.02       0.03       0.03       0.035      0.035      0.035
 0.025      0.015      0.04       0.04       0.035      0.025
 0.015      0.025      0.035      0.03       0.035      0.035
 0.03       0.035      0.025      0.025      0.035      0.03
 0.025      0.035      0.04       0.045      0.035      0.035
 0.03       0.035      0.02       0.025      0.02       0.02
 0.025      0.045      0.04       0.03       0.025      0.04
 0.04       0.045      0.06       0.06       0.05       0.05
 0.05       0.04       0.025      0.04       0.035      0.03
 0.035      0.055      0.045      0.04       0.02       0.025
 0.02       0.035      0.035      0.04       0.03       0.03
 0.025      0.025      0.03       0.02       0.045      0.055
 0.02       0.02       0.025      0.025      0.04       0.035
 0.04       0.02       0.035      0.045      0.04       0.045
 0.06       0.04       0.02       0.025      0.03       0.02
 0.035      0.05       0.045      0.055      0.025      0.025
 0.015      0.015      0.02       0.035      0.04       0.055
 0.06       0.04       0.025      0.035      0.04       0.035
 0.03       0.03       0.04       0.035      0.025      0.025
 0.045      0.06       0.05      ]","[0.075      0.05864198 0.06       0.065      0.0425     0.035
 0.0425     0.045      0.0425     0.045      0.0225     0.04
 0.04       0.045      0.0675     0.0625     0.0575     0.0475
 0.04       0.045      0.0475     0.05       0.0575     0.0425
 0.0375     0.0225     0.035      0.06       0.0625     0.055
 0.045      0.0375     0.035      0.04       0.0625     0.045
 0.06       0.06       0.0375     0.0425     0.05       0.0525
 0.0275     0.0325     0.0525     0.04       0.03       0.025
 0.02       0.0225     0.0625     0.07       0.0375     0.0375
 0.0325     0.05       0.06       0.07       0.0625     0.0525
 0.0525     0.05       0.0575     0.055      0.0425     0.0325
 0.0325     0.03       0.0275     0.03       0.04       0.0375
 0.0425     0.035      0.0425     0.0525     0.0525     0.0475
 0.0375     0.0425     0.045      0.065      0.075      0.0625
 0.05       0.0525     0.05       0.06       0.0525     0.0625
 0.0525     0.0475     0.0275     0.035      0.0425     0.0325
 0.03       0.025      0.0325     0.04       0.05       0.0425
 0.03       0.04       0.0525     0.035      0.02       0.0225
 0.04       0.0525     0.035      0.065      0.065      0.0625
 0.0525     0.0575     0.0425     0.0325     0.0275     0.0425
 0.04       0.03       0.03       0.04       0.04       0.0425
 0.0325     0.0325     0.0325     0.0225     0.0225     0.0225
 0.0325     0.04       0.04       0.055      0.045      0.05
 0.05       0.0325     0.025      0.0425     0.0525     0.055
 0.0375     0.035      0.0625     0.05       0.0325     0.04
 0.0425     0.055      0.05       0.0425     0.0175     0.0475
 0.0725     0.07       0.0525     0.0525     0.06       0.05
 0.0425     0.0325     0.0425     0.07       0.0525     0.0375
 0.0375     0.0325     0.045      0.045      0.055      0.04
 0.0325     0.035      0.04       0.04       0.0425     0.05
 0.045      0.0625     0.0525     0.0475     0.0325     0.0425
 0.045      0.0425     0.025      0.0375     0.055      0.05
 0.055      0.0475     0.045      0.03       0.0325     0.0525
 0.0625     0.0525     0.0425     0.045      0.05       0.045
 0.05       0.0425     0.045      0.055      0.045      0.06
 0.0525     0.04       0.045      0.035      0.0425     0.0625
 0.055      0.06       0.045      0.0375     0.0375     0.04
 0.0275     0.0325     0.0425     0.055      0.06       0.0825
 0.0575     0.0475     0.0425     0.05       0.0625     0.0525
 0.05       0.035      0.0325     0.0325     0.0475     0.04
 0.0475     0.0475     0.0475     0.0575     0.06       0.0325
 0.04       0.055      0.0625     0.05       0.07       0.0525
 0.05       0.04       0.05       0.04       0.0325     0.0325
 0.035      0.0525     0.045      0.0525     0.055      0.055
 0.0425     0.045      0.0475     0.0325     0.0425     0.04
 0.0425     0.04       0.0325     0.04       0.04       0.0325
 0.03       0.045      0.035      0.0375     0.0425     0.0325
 0.0425     0.04       0.0375     0.0525     0.0525     0.045
 0.04       0.0525     0.07       0.065      0.055      0.0475
 0.045      0.04       0.0525     0.06       0.065      0.055
 0.045      0.0475     0.0275     0.04       0.055      0.0625
 0.035      0.05       0.035      0.0375     0.05       0.0525
 0.0525     0.04       0.035      0.05       0.0325     0.04
 0.0425     0.06       0.055      0.06       0.04       0.05
 0.0425     0.03       0.04       0.0525     0.0525     0.0375
 0.035      0.05       0.0425     0.0425     0.05       0.0525
 0.0525     0.0375     0.025      0.0275     0.05       0.06
 0.0525     0.055      0.05       0.0525     0.065      0.06
 0.0625     0.0575     0.04       0.04       0.05       0.0675
 0.075      0.0525     0.0525     0.06       0.0525     0.0425
 0.0625     0.05       0.045      0.055      0.04       0.03
 0.035      0.04       0.0725     0.06       0.05       0.025
 0.03       0.0325     0.035      0.04       0.0425     0.04
 0.0325     0.0275     0.0425     0.045      0.04       0.03
 0.025      0.0325     0.0425     0.04       0.0425     0.0425
 0.0425     0.04       0.035      0.0425     0.0525     0.0325
 0.0325     0.04       0.045      0.055      0.0425     0.045
 0.0325     0.04       0.0225     0.03       0.03       0.035
 0.0325     0.05       0.045      0.03       0.0325     0.04
 0.04       0.0525     0.06       0.0625     0.0625     0.0525
 0.0625     0.0525     0.03       0.0425     0.0425     0.0375
 0.0425     0.07       0.0575     0.045      0.0225     0.03
 0.035      0.04       0.0425     0.0425     0.0325     0.0325
 0.045      0.05       0.045      0.0325     0.07       0.0875
 0.04       0.03       0.0325     0.0375     0.0525     0.0425
 0.04       0.0325     0.04       0.05       0.0425     0.0525
 0.0625     0.05       0.045      0.04       0.0325     0.0225
 0.045      0.06       0.055      0.0675     0.0375     0.03
 0.0225     0.025      0.0275     0.0425     0.04       0.07
 0.065      0.05       0.04       0.045      0.0525     0.045
 0.0425     0.0325     0.05       0.0425     0.0375     0.04
 0.0675     0.0925     0.075     ]",0.07000000029802322,368
10,0.0001,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.04375    0.05864198 0.0575     0.06       0.075      0.0625
 0.0475     0.05       0.045      0.0675     0.0775     0.08
 0.055      0.055      0.0625     0.075      0.06       0.065
 0.0725     0.0475     0.07       0.0475     0.0625     0.055
 0.055      0.0575     0.0575     0.0575     0.0475     0.0575
 0.045      0.035      0.0575     0.0475     0.055      0.0525
 0.075      0.0675     0.0825     0.065      0.0475     0.0275
 0.05       0.0475     0.0425     0.0525     0.0575     0.0575
 0.04       0.045      0.05       0.0675     0.06       0.0625
 0.0675     0.0475     0.035      0.05       0.0475     0.06
 0.0575     0.08       0.07       0.04       0.0425     0.045
 0.0775     0.075      0.0775     0.03       0.04       0.05
 0.065      0.0675     0.06       0.05       0.0475     0.0425
 0.0575     0.045      0.05       0.06       0.075      0.06
 0.06       0.0475     0.05       0.035      0.055      0.045
 0.0575     0.075      0.0725     0.0575     0.045      0.0525
 0.07       0.065      0.04       0.0475     0.05       0.0625
 0.085      0.0875     0.0825     0.0775     0.0575     0.0625
 0.06       0.065      0.08       0.0825     0.07       0.0675
 0.0475     0.035      0.06       0.0775     0.05       0.0375
 0.055      0.06       0.045      0.03       0.03       0.0675
 0.055      0.0475     0.0475     0.04       0.06       0.0675
 0.0975     0.0875     0.0725     0.0875     0.07       0.05
 0.05       0.04       0.0275     0.0575     0.07       0.0675
 0.055      0.0475     0.03       0.035      0.05       0.0675
 0.0675     0.0675     0.0575     0.0675     0.07       0.0775
 0.075      0.0375     0.0525     0.0575     0.0575     0.0475
 0.0675     0.065      0.065      0.045      0.04       0.0575
 0.06       0.0675     0.0575     0.065      0.055      0.0475
 0.0475     0.0575     0.0475     0.0475     0.04       0.05
 0.0575     0.0625     0.0575     0.05       0.0725     0.0725
 0.06       0.055      0.0375     0.05       0.055      0.0575
 0.0375     0.0625     0.0575     0.0575     0.0375     0.0575
 0.0575     0.0575     0.0775     0.1        0.0525     0.045
 0.05       0.04       0.0525     0.0675     0.055      0.065
 0.065      0.06       0.0475     0.0475     0.0375     0.055
 0.0525     0.065      0.07       0.075      0.0775     0.075
 0.055      0.05       0.0825     0.08       0.07       0.05
 0.0725     0.0675     0.0725     0.0525     0.07       0.055
 0.0375     0.05       0.08       0.0775     0.0825     0.0675
 0.05       0.0725     0.0425     0.075      0.0675     0.0575
 0.05       0.065      0.04       0.0375     0.0275     0.0475
 0.045      0.0575     0.0425     0.0375     0.055      0.045
 0.0375     0.0675     0.06       0.0575     0.0525     0.035
 0.0325     0.045      0.0575     0.045      0.04       0.055
 0.04       0.0575     0.0525     0.0525     0.0525     0.06
 0.05       0.0675     0.0475     0.0575     0.05       0.065
 0.065      0.06       0.05       0.045      0.04       0.0425
 0.0275     0.0375     0.0575     0.07       0.0475     0.0475
 0.0575     0.0575     0.0375     0.0475     0.04       0.04
 0.0375     0.03       0.0475     0.0475     0.045      0.04
 0.0525     0.0475     0.0375     0.06       0.0625     0.05
 0.05       0.04       0.035      0.0325     0.0425     0.0575
 0.055      0.0675     0.065      0.0675     0.0375     0.0525
 0.065      0.06       0.0575     0.0825     0.055      0.07
 0.065      0.0775     0.06       0.0575     0.0625     0.06
 0.0675     0.075      0.0725     0.065      0.065      0.05
 0.065      0.085      0.0525     0.02       0.03       0.035
 0.03       0.0475     0.0375     0.04       0.04       0.04
 0.0525     0.07       0.045      0.0575     0.055      0.0375
 0.045      0.0575     0.06       0.06       0.0675     0.0875
 0.0875     0.06       0.07       0.0675     0.07       0.055
 0.0475     0.04       0.0475     0.0575     0.0525     0.0675
 0.0575     0.0575     0.045      0.0375     0.055      0.0475
 0.0775     0.065      0.045      0.0525     0.065      0.0575
 0.04       0.065      0.08       0.075      0.045      0.045
 0.04       0.04       0.055      0.055      0.05       0.0675
 0.07       0.05       0.06       0.05       0.04       0.0525
 0.0625     0.0575     0.075      0.0775     0.04       0.0375
 0.055      0.0475     0.065      0.055      0.0775     0.0575
 0.0375     0.0725     0.06       0.06       0.0525     0.04
 0.035      0.05       0.0675     0.0675     0.05       0.0625
 0.06       0.075      0.0675     0.055      0.0675     0.0725
 0.0675     0.0675     0.0675     0.0575     0.0525     0.045
 0.04       0.0475     0.05       0.0675     0.0675     0.055
 0.06       0.05       0.0475     0.0475     0.0575     0.055
 0.0675     0.0775     0.065      0.0775     0.065      0.0675
 0.0775     0.07       0.0675     0.0475     0.07       0.08
 0.0575     0.06       0.075      0.06       0.0775     0.0575
 0.055      0.0575     0.0525     0.0475     0.0575     0.055
 0.0425     0.0475     0.07       0.0675     0.07       0.07
 0.085      0.06       0.07      ]","[0.05      0.0617284 0.06      0.065     0.08      0.085     0.055
 0.05      0.055     0.08      0.1       0.095     0.065     0.085
 0.08      0.08      0.07      0.08      0.09      0.085     0.1
 0.07      0.08      0.07      0.06      0.08      0.085     0.075
 0.06      0.07      0.055     0.055     0.08      0.065     0.07
 0.07      0.08      0.075     0.1       0.075     0.06      0.035
 0.06      0.06      0.06      0.065     0.06      0.065     0.045
 0.05      0.055     0.075     0.075     0.07      0.075     0.055
 0.04      0.055     0.06      0.065     0.06      0.09      0.085
 0.05      0.06      0.065     0.09      0.08      0.08      0.045
 0.055     0.055     0.075     0.08      0.07      0.05      0.055
 0.055     0.065     0.055     0.06      0.07      0.085     0.065
 0.065     0.055     0.07      0.06      0.07      0.065     0.075
 0.085     0.08      0.07      0.055     0.06      0.085     0.07
 0.05      0.055     0.05      0.075     0.1       0.105     0.095
 0.085     0.08      0.075     0.065     0.075     0.105     0.105
 0.075     0.075     0.05      0.05      0.07      0.085     0.055
 0.055     0.07      0.075     0.065     0.05      0.04      0.07
 0.065     0.06      0.05      0.06      0.075     0.095     0.11
 0.11      0.1       0.1       0.08      0.06      0.05      0.05
 0.05      0.07      0.075     0.085     0.065     0.06      0.05
 0.05      0.055     0.075     0.085     0.075     0.07      0.075
 0.09      0.08      0.085     0.06      0.065     0.065     0.065
 0.055     0.07      0.07      0.07      0.06      0.055     0.065
 0.065     0.075     0.07      0.09      0.075     0.055     0.06
 0.065     0.055     0.055     0.06      0.055     0.065     0.07
 0.065     0.06      0.085     0.085     0.075     0.065     0.045
 0.05      0.065     0.07      0.06      0.08      0.065     0.065
 0.06      0.07      0.07      0.075     0.095     0.12      0.08
 0.055     0.065     0.06      0.07      0.085     0.065     0.08
 0.075     0.06      0.055     0.055     0.05      0.06      0.06
 0.07      0.075     0.085     0.085     0.08      0.065     0.06
 0.09      0.08      0.08      0.065     0.085     0.085     0.08
 0.085     0.085     0.08      0.05      0.06      0.085     0.085
 0.09      0.08      0.075     0.09      0.065     0.08      0.085
 0.065     0.05      0.075     0.05      0.05      0.05      0.065
 0.06      0.075     0.06      0.06      0.065     0.065     0.045
 0.08      0.06      0.065     0.065     0.05      0.06      0.07
 0.075     0.05      0.06      0.06      0.05      0.065     0.065
 0.06      0.06      0.07      0.065     0.075     0.06      0.06
 0.06      0.075     0.085     0.06      0.065     0.05      0.05
 0.055     0.04      0.04      0.07      0.075     0.055     0.055
 0.065     0.065     0.07      0.06      0.045     0.045     0.04
 0.035     0.055     0.055     0.055     0.045     0.075     0.07
 0.06      0.07      0.075     0.065     0.065     0.055     0.05
 0.045     0.055     0.08      0.08      0.07      0.07      0.075
 0.065     0.065     0.075     0.07      0.07      0.09      0.07
 0.08      0.075     0.08      0.07      0.07      0.07      0.07
 0.08      0.085     0.08      0.08      0.075     0.065     0.085
 0.09      0.075     0.035     0.05      0.06      0.065     0.075
 0.05      0.05      0.05      0.045     0.07      0.085     0.07
 0.08      0.07      0.06      0.055     0.065     0.07      0.07
 0.075     0.1       0.09      0.075     0.08      0.085     0.08
 0.065     0.055     0.045     0.05      0.065     0.07      0.08
 0.07      0.06      0.055     0.05      0.07      0.085     0.09
 0.075     0.05      0.065     0.075     0.065     0.07      0.085
 0.085     0.08      0.055     0.06      0.05      0.045     0.065
 0.06      0.07      0.085     0.08      0.07      0.07      0.06
 0.045     0.07      0.075     0.065     0.085     0.095     0.075
 0.055     0.07      0.055     0.07      0.08      0.08      0.065
 0.055     0.08      0.07      0.065     0.06      0.04      0.045
 0.055     0.07      0.075     0.06      0.075     0.07      0.08
 0.07      0.07      0.08      0.08      0.075     0.075     0.07
 0.06      0.065     0.06      0.06      0.065     0.055     0.08
 0.075     0.06      0.07      0.065     0.055     0.07      0.06
 0.06      0.07      0.095     0.085     0.095     0.09      0.085
 0.085     0.075     0.07      0.055     0.08      0.095     0.07
 0.07      0.085     0.065     0.08      0.065     0.065     0.075
 0.085     0.065     0.075     0.08      0.065     0.05      0.075
 0.085     0.075     0.075     0.1       0.08      0.085    ]","[0.09375    0.07716049 0.065      0.0775     0.0875     0.105
 0.0725     0.0575     0.06       0.0925     0.11       0.1
 0.0725     0.105      0.0925     0.08       0.0875     0.0925
 0.1025     0.125      0.1225     0.085      0.0825     0.07
 0.065      0.1025     0.1075     0.09       0.0775     0.0775
 0.0775     0.075      0.095      0.0825     0.0825     0.0875
 0.0825     0.09       0.1125     0.09       0.08       0.0525
 0.07       0.08       0.08       0.075      0.065      0.07
 0.055      0.0525     0.0625     0.08       0.0925     0.0825
 0.0825     0.06       0.045      0.06       0.075      0.075
 0.06       0.095      0.1        0.08       0.0825     0.0825
 0.095      0.0925     0.085      0.07       0.0775     0.0625
 0.08       0.0925     0.08       0.0575     0.0625     0.0675
 0.07       0.0625     0.0725     0.08       0.09       0.075
 0.07       0.07       0.09       0.0875     0.0825     0.0825
 0.1        0.095      0.09       0.075      0.0625     0.0625
 0.095      0.0775     0.0725     0.0625     0.05       0.0825
 0.11       0.1125     0.1        0.09       0.1025     0.0825
 0.075      0.09       0.1225     0.1225     0.0875     0.085
 0.055      0.06       0.0825     0.095      0.0725     0.0725
 0.07       0.0825     0.0825     0.07       0.0525     0.0725
 0.0725     0.08       0.0625     0.09       0.085      0.1225
 0.125      0.1225     0.1175     0.1025     0.0925     0.0825
 0.0875     0.0875     0.08       0.085      0.09       0.1
 0.0775     0.0725     0.0725     0.07       0.0675     0.1
 0.115      0.0925     0.08       0.08       0.105      0.08
 0.0975     0.0925     0.0825     0.075      0.0725     0.0625
 0.0775     0.0775     0.08       0.0725     0.0725     0.075
 0.0825     0.09       0.085      0.11       0.085      0.0725
 0.0775     0.0775     0.07       0.075      0.08       0.0675
 0.0775     0.07       0.0725     0.0775     0.095      0.095
 0.085      0.0775     0.0525     0.0525     0.07       0.085
 0.085      0.095      0.075      0.075      0.0875     0.0825
 0.08       0.09       0.1025     0.12       0.1        0.0675
 0.07       0.08       0.08       0.095      0.0725     0.09
 0.08       0.0725     0.07       0.06       0.06       0.06
 0.0625     0.075      0.085      0.095      0.0925     0.0825
 0.0725     0.0775     0.095      0.09       0.09       0.0825
 0.095      0.1        0.095      0.1125     0.0925     0.1
 0.065      0.0775     0.0925     0.0975     0.0925     0.0975
 0.105      0.1        0.085      0.0825     0.1        0.0775
 0.055      0.08       0.065      0.0775     0.0825     0.0825
 0.07       0.08       0.07       0.08       0.08       0.0825
 0.0625     0.085      0.0675     0.0725     0.0725     0.065
 0.0825     0.1        0.0925     0.06       0.085      0.0625
 0.0625     0.0725     0.0775     0.065      0.0675     0.08
 0.0825     0.08       0.0725     0.0675     0.0725     0.0875
 0.1025     0.0625     0.0825     0.0725     0.0725     0.07
 0.055      0.0475     0.085      0.085      0.06       0.065
 0.0775     0.0725     0.1        0.0775     0.055      0.05
 0.045      0.0475     0.0625     0.06       0.065      0.0575
 0.0925     0.085      0.0825     0.0775     0.08       0.0825
 0.0725     0.0725     0.06       0.055      0.0625     0.1
 0.1025     0.0775     0.0775     0.085      0.0925     0.075
 0.08       0.0775     0.085      0.095      0.0875     0.085
 0.085      0.0825     0.08       0.08       0.0775     0.085
 0.0975     0.09       0.0875     0.09       0.0825     0.0875
 0.1        0.0925     0.0925     0.055      0.065      0.085
 0.1        0.1025     0.0625     0.065      0.065      0.0575
 0.085      0.0925     0.09       0.105      0.08       0.0825
 0.07       0.0875     0.08       0.08       0.085      0.115
 0.0925     0.0825     0.08       0.1        0.0925     0.0775
 0.08       0.075      0.0675     0.0725     0.08       0.085
 0.085      0.06       0.065      0.0675     0.0825     0.12
 0.1        0.08       0.055      0.07       0.08       0.08
 0.1025     0.1025     0.095      0.085      0.075      0.08
 0.055      0.0525     0.075      0.0675     0.0925     0.1025
 0.0925     0.09       0.08       0.0625     0.07       0.09
 0.0875     0.08       0.0925     0.1025     0.1175     0.085
 0.08       0.0625     0.075      0.1025     0.08       0.075
 0.0725     0.0825     0.0825     0.08       0.065      0.0425
 0.0575     0.0725     0.0725     0.0825     0.0725     0.085
 0.0825     0.0825     0.07       0.08       0.09       0.09
 0.0825     0.0825     0.08       0.0675     0.0725     0.0775
 0.085      0.0825     0.065      0.09       0.085      0.07
 0.08       0.0725     0.065      0.085      0.0675     0.0675
 0.0725     0.1        0.095      0.105      0.1        0.0925
 0.0925     0.085      0.0725     0.0675     0.085      0.1075
 0.0875     0.085      0.09       0.0725     0.08       0.075
 0.0725     0.0925     0.11       0.0875     0.095      0.1
 0.085      0.0675     0.0825     0.1        0.08       0.095
 0.1175     0.12       0.0925    ]",0.11999999731779099,201
11,0.0001,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0625     0.06481482 0.0475     0.0475     0.0675     0.055
 0.06       0.075      0.075      0.0775     0.075      0.0725
 0.065      0.0375     0.025      0.0425     0.035      0.055
 0.0625     0.0675     0.075      0.06       0.0475     0.0425
 0.0425     0.02       0.05       0.075      0.0725     0.0775
 0.06       0.04       0.05       0.0525     0.0625     0.0725
 0.09       0.065      0.045      0.0575     0.0675     0.0575
 0.0475     0.075      0.06       0.065      0.0525     0.065
 0.0575     0.0575     0.07       0.07       0.07       0.065
 0.0575     0.055      0.075      0.075      0.07       0.03
 0.0475     0.06       0.0575     0.0375     0.06       0.085
 0.07       0.055      0.06       0.07       0.0775     0.0675
 0.045      0.04       0.0375     0.055      0.05       0.0275
 0.0275     0.0175     0.0225     0.0375     0.035      0.06
 0.075      0.07       0.065      0.0525     0.06       0.05
 0.0475     0.0475     0.0475     0.0525     0.0575     0.0725
 0.045      0.0525     0.0475     0.055      0.0625     0.0625
 0.055      0.04       0.0375     0.065      0.055      0.06
 0.0725     0.0625     0.055      0.045      0.07       0.06
 0.03       0.075      0.08       0.065      0.0575     0.035
 0.0375     0.0475     0.045      0.0575     0.0575     0.0725
 0.07       0.07       0.0475     0.0475     0.06       0.08
 0.08       0.075      0.0575     0.0625     0.0575     0.0875
 0.0775     0.0525     0.055      0.0675     0.065      0.09
 0.0875     0.075      0.0675     0.0575     0.0575     0.08
 0.0675     0.0775     0.06       0.06       0.06       0.05
 0.065      0.07       0.0675     0.0675     0.065      0.06
 0.0675     0.0775     0.0875     0.065      0.055      0.045
 0.035      0.05       0.0675     0.0675     0.0775     0.07
 0.0575     0.035      0.055      0.05       0.065      0.06
 0.05       0.07       0.075      0.05       0.0275     0.06
 0.0675     0.06       0.06       0.05       0.0575     0.055
 0.05       0.04       0.0525     0.0675     0.08       0.0875
 0.06       0.0375     0.04       0.055      0.045      0.07
 0.0725     0.0675     0.06       0.04       0.0675     0.0575
 0.065      0.075      0.0675     0.0675     0.0525     0.0675
 0.0575     0.05       0.04       0.0475     0.065      0.06
 0.08       0.0675     0.065      0.0575     0.055      0.055
 0.035      0.035      0.0675     0.085      0.06       0.085
 0.09       0.0675     0.04       0.06       0.0575     0.055
 0.045      0.06       0.045      0.055      0.07       0.0675
 0.075      0.0625     0.0375     0.0475     0.055      0.0675
 0.0575     0.0575     0.065      0.0875     0.07       0.075
 0.0675     0.0575     0.05       0.0675     0.06       0.045
 0.0375     0.0425     0.065      0.0575     0.055      0.0475
 0.04       0.0375     0.05       0.055      0.05       0.0675
 0.0575     0.0475     0.05       0.0575     0.06       0.04
 0.0475     0.0575     0.055      0.0575     0.0475     0.06
 0.0625     0.07       0.07       0.06       0.05       0.0525
 0.0375     0.04       0.0475     0.0775     0.0875     0.0725
 0.0675     0.0875     0.0925     0.09       0.0625     0.07
 0.0625     0.0475     0.04       0.05       0.045      0.0375
 0.0425     0.0475     0.045      0.045      0.0475     0.0275
 0.035      0.0375     0.025      0.0425     0.05       0.06
 0.0575     0.055      0.05       0.0375     0.0425     0.05
 0.06       0.08       0.1        0.0825     0.075      0.0625
 0.06       0.06       0.065      0.0475     0.0425     0.04
 0.045      0.0475     0.0725     0.0725     0.0675     0.06
 0.07       0.0875     0.0575     0.0675     0.035      0.045
 0.06       0.05       0.055      0.0625     0.04       0.045
 0.065      0.07       0.0475     0.0425     0.0325     0.0725
 0.0975     0.0775     0.0475     0.055      0.0575     0.0575
 0.06       0.0575     0.0575     0.0375     0.05       0.0575
 0.0575     0.0675     0.065      0.085      0.09       0.06
 0.075      0.08       0.07       0.0575     0.0575     0.0475
 0.04       0.0575     0.0575     0.0675     0.0675     0.065
 0.05       0.0575     0.0575     0.06       0.055      0.05
 0.0375     0.0575     0.0575     0.0675     0.07       0.0775
 0.075      0.08       0.09       0.0725     0.0625     0.055
 0.055      0.0475     0.06       0.0775     0.0775     0.0775
 0.075      0.0575     0.05       0.065      0.0675     0.075
 0.065      0.0675     0.065      0.0625     0.0575     0.05
 0.055      0.06       0.0575     0.0525     0.0475     0.0375
 0.0625     0.055      0.04       0.0775     0.06       0.0575
 0.0375     0.0375     0.0525     0.045      0.0675     0.06
 0.0875     0.07       0.0575     0.06       0.0575     0.04
 0.0275     0.06       0.0775     0.065      0.045      0.055
 0.06       0.0625     0.045      0.045      0.045      0.0525
 0.055      0.0475     0.0525     0.05       0.06       0.085
 0.0675     0.1025     0.07       0.0675     0.0625     0.06
 0.06       0.0575     0.0425     0.04       0.0425     0.0575
 0.0625     0.0475     0.065     ]","[0.0875     0.08641975 0.08       0.07       0.07       0.075
 0.075      0.08       0.085      0.08       0.085      0.08
 0.08       0.055      0.05       0.05       0.04       0.06
 0.07       0.075      0.08       0.075      0.065      0.055
 0.05       0.035      0.05       0.08       0.09       0.085
 0.065      0.06       0.055      0.075      0.08       0.085
 0.1        0.08       0.065      0.065      0.08       0.06
 0.055      0.08       0.08       0.07       0.07       0.08
 0.07       0.075      0.08       0.085      0.08       0.09
 0.065      0.06       0.085      0.09       0.085      0.055
 0.07       0.065      0.065      0.045      0.075      0.09
 0.085      0.08       0.08       0.075      0.085      0.075
 0.055      0.045      0.055      0.07       0.06       0.04
 0.055      0.045      0.04       0.04       0.05       0.065
 0.08       0.1        0.07       0.065      0.075      0.065
 0.065      0.06       0.05       0.06       0.06       0.08
 0.05       0.065      0.065      0.06       0.075      0.075
 0.07       0.045      0.05       0.075      0.065      0.065
 0.09       0.075      0.07       0.075      0.085      0.085
 0.055      0.08       0.09       0.07       0.065      0.045
 0.05       0.055      0.055      0.09       0.08       0.085
 0.08       0.07       0.06       0.065      0.075      0.085
 0.09       0.095      0.07       0.07       0.07       0.105
 0.095      0.07       0.065      0.07       0.08       0.1
 0.09       0.085      0.075      0.06       0.065      0.085
 0.085      0.1        0.08       0.06       0.07       0.065
 0.075      0.07       0.08       0.07       0.08       0.07
 0.08       0.085      0.105      0.08       0.065      0.055
 0.055      0.065      0.08       0.08       0.085      0.09
 0.07       0.065      0.07       0.055      0.075      0.065
 0.07       0.08       0.09       0.075      0.05       0.07
 0.07       0.075      0.06       0.06       0.075      0.065
 0.06       0.045      0.07       0.07       0.085      0.095
 0.06       0.045      0.05       0.06       0.065      0.085
 0.09       0.075      0.075      0.05       0.075      0.07
 0.075      0.08       0.075      0.075      0.06       0.07
 0.065      0.05       0.045      0.065      0.075      0.09
 0.09       0.07       0.08       0.07       0.07       0.06
 0.06       0.05       0.08       0.09       0.07       0.09
 0.095      0.075      0.055      0.075      0.075      0.075
 0.065      0.07       0.065      0.085      0.08       0.09
 0.08       0.07       0.055      0.06       0.065      0.07
 0.07       0.07       0.075      0.095      0.08       0.085
 0.075      0.065      0.06       0.075      0.065      0.055
 0.055      0.065      0.075      0.075      0.07       0.05
 0.045      0.045      0.075      0.06       0.06       0.075
 0.065      0.055      0.055      0.065      0.065      0.045
 0.085      0.065      0.065      0.07       0.06       0.06
 0.075      0.09       0.07       0.07       0.08       0.065
 0.05       0.045      0.06       0.085      0.1        0.09
 0.07       0.095      0.11       0.1        0.085      0.085
 0.08       0.065      0.055      0.055      0.06       0.045
 0.055      0.06       0.06       0.06       0.05       0.035
 0.04       0.04       0.045      0.05       0.055      0.07
 0.065      0.075      0.055      0.045      0.055      0.055
 0.075      0.1        0.11       0.09       0.085      0.07
 0.08       0.075      0.085      0.05       0.055      0.045
 0.06       0.07       0.095      0.095      0.08       0.08
 0.08       0.09       0.075      0.08       0.055      0.065
 0.065      0.07       0.065      0.07       0.055      0.055
 0.085      0.085      0.06       0.06       0.065      0.085
 0.1        0.08       0.055      0.06       0.065      0.07
 0.075      0.06       0.065      0.045      0.06       0.07
 0.07       0.07       0.08       0.09       0.095      0.065
 0.09       0.1        0.08       0.07       0.07       0.075
 0.055      0.07       0.065      0.07       0.07       0.07
 0.065      0.065      0.075      0.07       0.065      0.055
 0.04       0.06       0.07       0.075      0.085      0.085
 0.085      0.085      0.1        0.085      0.075      0.065
 0.06       0.05       0.065      0.09       0.085      0.085
 0.08       0.07       0.06       0.075      0.075      0.09
 0.085      0.08       0.08       0.075      0.06       0.06
 0.07       0.06       0.07       0.065      0.065      0.075
 0.095      0.075      0.06       0.09       0.07       0.06
 0.065      0.055      0.08       0.07       0.09       0.075
 0.09       0.075      0.07       0.065      0.065      0.05
 0.06       0.09       0.095      0.08       0.06       0.065
 0.075      0.07       0.05       0.065      0.055      0.06
 0.06       0.055      0.07       0.07       0.08       0.1
 0.095      0.11       0.09       0.07       0.07       0.065
 0.08       0.065      0.055      0.055      0.055      0.07
 0.075      0.055      0.07      ]","[0.1        0.09876543 0.115      0.0975     0.0775     0.095
 0.095      0.085      0.0925     0.0825     0.0925     0.0925
 0.095      0.075      0.0725     0.0575     0.0475     0.065
 0.0725     0.0825     0.08       0.09       0.0875     0.07
 0.055      0.06       0.0525     0.0825     0.1025     0.0975
 0.08       0.085      0.0675     0.0975     0.1        0.095
 0.1125     0.09       0.0825     0.0725     0.0925     0.065
 0.065      0.0825     0.105      0.0725     0.0825     0.09
 0.0875     0.095      0.085      0.1        0.09       0.11
 0.075      0.07       0.0975     0.105      0.105      0.085
 0.09       0.0725     0.0725     0.0625     0.0925     0.0975
 0.1025     0.1075     0.1        0.0825     0.0925     0.08
 0.0625     0.06       0.0775     0.08       0.0725     0.055
 0.08       0.07       0.06       0.055      0.0675     0.075
 0.0825     0.1225     0.0825     0.0775     0.0875     0.095
 0.0825     0.0775     0.0525     0.06       0.0625     0.08
 0.0525     0.0775     0.085      0.0675     0.0825     0.085
 0.0825     0.055      0.0675     0.0825     0.075      0.0725
 0.095      0.0875     0.085      0.1025     0.0925     0.1
 0.0825     0.0825     0.09       0.0725     0.0725     0.06
 0.0625     0.0625     0.0725     0.115      0.1025     0.095
 0.0925     0.0725     0.0775     0.0825     0.0825     0.1
 0.1025     0.1125     0.08       0.07       0.09       0.1125
 0.11       0.085      0.0725     0.085      0.1        0.1075
 0.095      0.095      0.0825     0.0625     0.075      0.095
 0.11       0.1125     0.1025     0.06       0.07       0.07
 0.0825     0.0775     0.095      0.08       0.0925     0.075
 0.09       0.09       0.125      0.0925     0.0775     0.06
 0.07       0.0875     0.1075     0.095      0.0925     0.1
 0.0925     0.09       0.0725     0.0675     0.0825     0.0725
 0.09       0.0875     0.105      0.0975     0.075      0.0725
 0.075      0.0925     0.075      0.0775     0.09       0.0725
 0.0725     0.055      0.0825     0.0775     0.0975     0.1075
 0.065      0.0575     0.065      0.065      0.0825     0.09
 0.11       0.085      0.085      0.0575     0.08       0.0875
 0.0875     0.0875     0.0875     0.0825     0.0675     0.0725
 0.0725     0.0575     0.05       0.0825     0.09       0.11
 0.0925     0.075      0.0925     0.0875     0.08       0.0675
 0.08       0.065      0.0925     0.0925     0.0825     0.1
 0.1075     0.0825     0.07       0.0825     0.0875     0.09
 0.085      0.0825     0.085      0.1025     0.09       0.11
 0.0875     0.08       0.07       0.07       0.0725     0.0725
 0.0875     0.0875     0.085      0.1025     0.095      0.0925
 0.0825     0.0725     0.075      0.0825     0.0775     0.0725
 0.075      0.0825     0.08       0.0925     0.095      0.0675
 0.065      0.0625     0.0925     0.0625     0.0725     0.08
 0.07       0.065      0.0725     0.0725     0.075      0.0675
 0.12       0.09       0.0775     0.08       0.07       0.0625
 0.0925     0.1025     0.085      0.09       0.1025     0.075
 0.065      0.0575     0.0725     0.0925     0.11       0.1025
 0.08       0.105      0.1225     0.1        0.1075     0.0925
 0.09       0.08       0.07       0.0625     0.08       0.0675
 0.07       0.065      0.0725     0.08       0.055      0.05
 0.045      0.0425     0.065      0.055      0.0625     0.0825
 0.075      0.0975     0.0675     0.0525     0.06       0.0675
 0.09       0.1125     0.11       0.0925     0.095      0.0725
 0.0925     0.085      0.095      0.07       0.07       0.0625
 0.0775     0.0875     0.1025     0.11       0.0925     0.0925
 0.0925     0.0925     0.0925     0.0925     0.08       0.08
 0.075      0.0875     0.08       0.0825     0.07       0.075
 0.1075     0.0925     0.0775     0.085      0.095      0.0925
 0.1025     0.0875     0.0625     0.0625     0.075      0.08
 0.0825     0.0675     0.0725     0.0575     0.065      0.08
 0.085      0.08       0.095      0.0975     0.105      0.0825
 0.1075     0.105      0.09       0.08       0.0725     0.09
 0.0775     0.085      0.0775     0.075      0.0725     0.075
 0.0875     0.0775     0.0925     0.0875     0.0725     0.065
 0.0425     0.07       0.0825     0.0825     0.0975     0.1
 0.095      0.095      0.1025     0.0925     0.0825     0.0725
 0.0625     0.0575     0.075      0.1        0.0925     0.0925
 0.08       0.0725     0.075      0.08       0.0875     0.1025
 0.105      0.0925     0.095      0.0925     0.0825     0.0775
 0.0725     0.065      0.0825     0.08       0.0825     0.1125
 0.1225     0.105      0.09       0.09       0.0825     0.07
 0.09       0.0775     0.1025     0.1        0.1075     0.0925
 0.0925     0.0875     0.085      0.07       0.07       0.0625
 0.095      0.1175     0.115      0.09       0.07       0.0725
 0.0825     0.0725     0.055      0.0825     0.07       0.0625
 0.0625     0.0625     0.085      0.0825     0.095      0.105
 0.125      0.125      0.11       0.075      0.08       0.075
 0.0925     0.075      0.065      0.07       0.0675     0.09
 0.08       0.06       0.0725    ]",0.10999999940395355,302
12,0.0001,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.125      0.12962963 0.1775     0.1825     0.155      0.16
 0.1525     0.175      0.17000001 0.145      0.13       0.1275
 0.11       0.15000001 0.16250001 0.11       0.0975     0.105
 0.12       0.1075     0.11       0.1275     0.105      0.1025
 0.12       0.105      0.1225     0.125      0.1        0.08
 0.0675     0.105      0.155      0.155      0.075      0.08
 0.095      0.12       0.1075     0.0925     0.0775     0.095
 0.1075     0.0975     0.0575     0.045      0.0575     0.0575
 0.055      0.04       0.03       0.0375     0.035      0.0425
 0.0375     0.0425     0.0475     0.055      0.0775     0.0575
 0.045      0.0575     0.045      0.05       0.045      0.045
 0.0375     0.0525     0.035      0.0525     0.075      0.06
 0.0375     0.0425     0.03       0.05       0.0475     0.0425
 0.0275     0.0375     0.0525     0.0475     0.025      0.0525
 0.0525     0.04       0.055      0.05       0.0375     0.0425
 0.0325     0.0475     0.0375     0.0475     0.0275     0.0525
 0.0675     0.0575     0.04       0.045      0.04       0.0375
 0.04       0.0575     0.055      0.0475     0.0575     0.05
 0.0675     0.0575     0.04       0.06       0.0575     0.0475
 0.06       0.0775     0.08       0.0675     0.0575     0.0525
 0.0425     0.035      0.0325     0.0275     0.0275     0.025
 0.0375     0.0475     0.04       0.04       0.0475     0.0725
 0.055      0.0375     0.0275     0.02       0.045      0.065
 0.04       0.055      0.065      0.0575     0.0375     0.0325
 0.035      0.065      0.0725     0.055      0.04       0.04
 0.045      0.045      0.04       0.0425     0.0625     0.0525
 0.0575     0.0475     0.0475     0.05       0.055      0.04
 0.0475     0.045      0.0525     0.045      0.03       0.025
 0.03       0.06       0.0425     0.055      0.04       0.0475
 0.0475     0.055      0.055      0.045      0.0575     0.0675
 0.055      0.0625     0.04       0.0675     0.0525     0.04
 0.03       0.0425     0.05       0.0525     0.03       0.0575
 0.06       0.04       0.0525     0.05       0.0575     0.0625
 0.0475     0.0475     0.0425     0.04       0.035      0.0375
 0.035      0.0425     0.04       0.0475     0.0375     0.0525
 0.05       0.0475     0.05       0.05       0.035      0.0375
 0.0375     0.0375     0.04       0.0375     0.025      0.04
 0.025      0.0275     0.0425     0.0575     0.0475     0.045
 0.0575     0.0475     0.035      0.045      0.045      0.055
 0.0475     0.04       0.04       0.05       0.055      0.04
 0.0475     0.0575     0.0575     0.0575     0.0275     0.0275
 0.0625     0.055      0.0525     0.05       0.0425     0.0475
 0.0375     0.0575     0.06       0.0375     0.0375     0.03
 0.045      0.0375     0.045      0.055      0.04       0.06
 0.0475     0.03       0.0375     0.0325     0.035      0.0475
 0.065      0.065      0.055      0.0575     0.04       0.03
 0.0375     0.035      0.0225     0.025      0.0475     0.07
 0.065      0.06       0.065      0.045      0.03       0.0475
 0.04       0.0375     0.055      0.0325     0.0175     0.03
 0.045      0.0525     0.0575     0.04       0.0475     0.0375
 0.0375     0.0375     0.035      0.0475     0.0475     0.06
 0.0675     0.07       0.055      0.05       0.06       0.0525
 0.05       0.04       0.0475     0.04       0.04       0.055
 0.065      0.0425     0.045      0.0675     0.06       0.05
 0.0375     0.0475     0.05       0.05       0.0475     0.045
 0.035      0.045      0.05       0.0575     0.035      0.045
 0.0425     0.0375     0.055      0.0525     0.04       0.0575
 0.0675     0.0825     0.0675     0.05       0.0475     0.045
 0.065      0.055      0.03       0.04       0.0475     0.0525
 0.0775     0.055      0.055      0.035      0.015      0.025
 0.0275     0.045      0.0475     0.0425     0.05       0.0175
 0.0275     0.0325     0.0475     0.0525     0.05       0.0475
 0.05       0.0725     0.05       0.0675     0.06       0.065
 0.0425     0.045      0.0375     0.0425     0.0475     0.0475
 0.04       0.0175     0.05       0.06       0.0675     0.0675
 0.045      0.0525     0.05       0.0475     0.0575     0.0475
 0.0375     0.045      0.035      0.0325     0.035      0.0475
 0.055      0.0675     0.0725     0.07       0.0575     0.0675
 0.0575     0.0675     0.035      0.02       0.035      0.0475
 0.05       0.0525     0.0375     0.055      0.06       0.0675
 0.0475     0.0275     0.0425     0.055      0.0575     0.0675
 0.0475     0.0525     0.065      0.06       0.0475     0.035
 0.0375     0.035      0.03       0.0375     0.0475     0.0575
 0.0375     0.025      0.025      0.035      0.035      0.0475
 0.04       0.035      0.0475     0.0575     0.0675     0.0625
 0.06       0.06       0.0575     0.0475     0.0375     0.045
 0.025      0.02       0.055      0.0575     0.04       0.0375
 0.0475     0.035      0.0525     0.055      0.05       0.04
 0.0375     0.0475     0.05       0.025      0.0275     0.035
 0.035      0.04       0.0375     0.0325     0.0475     0.0525
 0.05       0.0425     0.04       0.0475     0.06       0.045
 0.0475     0.05       0.055     ]","[0.1875     0.17283951 0.195      0.195      0.175      0.175
 0.17       0.185      0.18000001 0.16       0.145      0.145
 0.13       0.16       0.185      0.14       0.1        0.12
 0.13       0.115      0.115      0.13       0.115      0.12
 0.135      0.125      0.13       0.155      0.145      0.13
 0.13       0.15       0.175      0.195      0.125      0.14
 0.14       0.155      0.115      0.105      0.095      0.115
 0.12       0.115      0.075      0.055      0.075      0.095
 0.065      0.05       0.04       0.05       0.045      0.05
 0.06       0.06       0.055      0.065      0.09       0.075
 0.065      0.08       0.065      0.05       0.05       0.05
 0.075      0.07       0.065      0.08       0.095      0.065
 0.055      0.06       0.055      0.05       0.055      0.05
 0.05       0.07       0.06       0.06       0.075      0.095
 0.06       0.055      0.07       0.065      0.04       0.055
 0.045      0.05       0.065      0.07       0.045      0.065
 0.07       0.06       0.045      0.05       0.06       0.07
 0.06       0.07       0.07       0.055      0.06       0.065
 0.08       0.075      0.06       0.07       0.065      0.055
 0.06       0.085      0.085      0.075      0.065      0.065
 0.05       0.045      0.045      0.035      0.035      0.03
 0.04       0.06       0.05       0.045      0.06       0.08
 0.065      0.045      0.035      0.03       0.065      0.07
 0.05       0.075      0.08       0.07       0.065      0.07
 0.055      0.075      0.09       0.08       0.06       0.05
 0.055      0.06       0.055      0.055      0.075      0.06
 0.065      0.07       0.065      0.06       0.065      0.055
 0.06       0.06       0.07       0.06       0.045      0.035
 0.05       0.07       0.06       0.065      0.05       0.05
 0.055      0.06       0.065      0.05       0.065      0.08
 0.075      0.07       0.045      0.085      0.075      0.045
 0.045      0.065      0.07       0.065      0.04       0.065
 0.085      0.07       0.07       0.065      0.06       0.08
 0.07       0.05       0.06       0.055      0.05       0.045
 0.045      0.055      0.055      0.075      0.075      0.065
 0.055      0.055      0.055      0.055      0.045      0.04
 0.05       0.06       0.045      0.04       0.035      0.07
 0.065      0.065      0.055      0.065      0.065      0.06
 0.065      0.055      0.05       0.055      0.065      0.07
 0.06       0.04       0.04       0.055      0.06       0.055
 0.065      0.08       0.07       0.08       0.055      0.065
 0.07       0.07       0.07       0.06       0.06       0.055
 0.05       0.07       0.065      0.045      0.045      0.05
 0.055      0.065      0.065      0.06       0.055      0.07
 0.07       0.045      0.05       0.06       0.07       0.065
 0.08       0.075      0.075      0.075      0.07       0.065
 0.05       0.04       0.035      0.035      0.07       0.085
 0.08       0.075      0.075      0.055      0.045      0.05
 0.045      0.05       0.065      0.055      0.04       0.04
 0.05       0.065      0.07       0.05       0.055      0.045
 0.05       0.04       0.045      0.055      0.055      0.07
 0.075      0.07       0.06       0.06       0.07       0.065
 0.05       0.055      0.06       0.05       0.045      0.065
 0.08       0.075      0.06       0.07       0.07       0.06
 0.05       0.05       0.06       0.065      0.055      0.055
 0.065      0.07       0.07       0.07       0.055      0.065
 0.06       0.055      0.07       0.065      0.05       0.06
 0.075      0.1        0.08       0.06       0.065      0.065
 0.08       0.07       0.06       0.055      0.065      0.08
 0.08       0.08       0.065      0.065      0.06       0.05
 0.03       0.055      0.07       0.06       0.065      0.045
 0.05       0.045      0.065      0.06       0.06       0.055
 0.065      0.095      0.075      0.075      0.06       0.075
 0.07       0.07       0.045      0.055      0.055      0.06
 0.07       0.06       0.07       0.075      0.08       0.075
 0.075      0.08       0.055      0.065      0.075      0.055
 0.05       0.055      0.045      0.045      0.045      0.06
 0.08       0.075      0.085      0.09       0.065      0.07
 0.08       0.09       0.055      0.035      0.045      0.06
 0.05       0.065      0.04       0.065      0.075      0.085
 0.055      0.065      0.07       0.07       0.06       0.09
 0.065      0.07       0.09       0.085      0.06       0.045
 0.04       0.06       0.085      0.09       0.075      0.06
 0.045      0.04       0.04       0.04       0.045      0.055
 0.055      0.045      0.06       0.075      0.085      0.07
 0.065      0.065      0.065      0.07       0.06       0.07
 0.05       0.035      0.07       0.07       0.055      0.055
 0.055      0.055      0.065      0.075      0.06       0.045
 0.045      0.065      0.06       0.055      0.045      0.04
 0.04       0.045      0.04       0.045      0.06       0.06
 0.06       0.06       0.045      0.05       0.065      0.07
 0.09       0.065      0.06      ]","[0.22499999 0.20370371 0.2025     0.2075     0.1925     0.1875
 0.1875     0.195      0.18500001 0.17       0.1675     0.1625
 0.1525     0.1825     0.2        0.17       0.12       0.1325
 0.1325     0.1225     0.1275     0.1375     0.135      0.1375
 0.15       0.1525     0.1525     0.19000001 0.18500001 0.1875
 0.19       0.19       0.1875     0.24       0.22       0.2275
 0.19000001 0.2175     0.19       0.1875     0.16       0.1875
 0.1975     0.2125     0.18       0.1725     0.2275     0.265
 0.21       0.20749999 0.21       0.235      0.21750001 0.21750001
 0.24000001 0.25000001 0.23999999 0.27749999 0.29750001 0.30250001
 0.3075     0.325      0.31       0.2875     0.2875     0.2875
 0.3325     0.31       0.3175     0.325      0.3325     0.3025
 0.3025     0.3025     0.31       0.2875     0.295      0.2875
 0.3025     0.325      0.295      0.3025     0.34       0.34
 0.295      0.3025     0.31       0.3025     0.28       0.295
 0.2875     0.2875     0.3175     0.3175     0.295      0.3025
 0.3025     0.295      0.2875     0.2875     0.3025     0.325
 0.31       0.31       0.31       0.295      0.295      0.31
 0.31       0.31       0.31       0.3025     0.3025     0.295
 0.295      0.3175     0.3175     0.31       0.3025     0.3025
 0.2875     0.2875     0.2875     0.28       0.28       0.2725
 0.28       0.3025     0.295      0.2875     0.3025     0.31
 0.3025     0.2875     0.28       0.28       0.31       0.3025
 0.295      0.3175     0.3175     0.3025     0.31       0.325
 0.3025     0.31       0.325      0.325      0.31       0.295
 0.295      0.3025     0.3025     0.295      0.31       0.295
 0.3025     0.31       0.31       0.3025     0.3025     0.3025
 0.3025     0.3025     0.31       0.3025     0.295      0.28
 0.3025     0.3025     0.3025     0.3025     0.295      0.2875
 0.295      0.295      0.3025     0.2875     0.3025     0.3175
 0.3175     0.3025     0.2875     0.3175     0.3175     0.2875
 0.295      0.31       0.31       0.3025     0.2875     0.3025
 0.325      0.3175     0.31       0.31       0.295      0.3175
 0.3175     0.2875     0.3025     0.295      0.295      0.2875
 0.2875     0.295      0.3025     0.325      0.3325     0.3025
 0.295      0.295      0.295      0.295      0.2875     0.28
 0.295      0.31       0.2875     0.28       0.28       0.3175
 0.325      0.325      0.295      0.3025     0.31       0.3025
 0.3025     0.295      0.295      0.295      0.31       0.31
 0.3025     0.28       0.28       0.295      0.295      0.3025
 0.31       0.3175     0.31       0.325      0.31       0.325
 0.3025     0.31       0.31       0.3025     0.3025     0.295
 0.295      0.31       0.3025     0.2875     0.2875     0.3025
 0.295      0.3175     0.31       0.295      0.3025     0.31
 0.3175     0.295      0.2875     0.31       0.325      0.31
 0.31       0.31       0.3175     0.3175     0.3175     0.325
 0.295      0.28       0.28       0.28       0.3175     0.3175
 0.31       0.31       0.31       0.295      0.295      0.2875
 0.2875     0.295      0.3025     0.3025     0.295      0.2875
 0.2875     0.3025     0.3025     0.295      0.295      0.2875
 0.295      0.28       0.2875     0.295      0.295      0.3025
 0.31       0.3025     0.295      0.3025     0.3025     0.3025
 0.2875     0.295      0.3025     0.295      0.2875     0.3025
 0.31       0.325      0.3025     0.3025     0.31       0.295
 0.295      0.2875     0.3025     0.31       0.295      0.295
 0.3175     0.3175     0.3175     0.31       0.3025     0.31
 0.3025     0.3025     0.31       0.3025     0.295      0.295
 0.31       0.3325     0.3175     0.3025     0.31       0.31
 0.3175     0.31       0.3175     0.3025     0.31       0.325
 0.31       0.325      0.3025     0.3175     0.325      0.3025
 0.2725     0.295      0.31       0.3025     0.3025     0.3025
 0.3025     0.2875     0.31       0.295      0.295      0.295
 0.3025     0.325      0.325      0.31       0.295      0.31
 0.3175     0.3175     0.2875     0.295      0.295      0.3025
 0.3175     0.325      0.31       0.31       0.3175     0.31
 0.325      0.325      0.295      0.3025     0.31       0.295
 0.295      0.295      0.2875     0.2875     0.2875     0.3025
 0.325      0.31       0.3175     0.325      0.3025     0.3025
 0.325      0.325      0.3025     0.2875     0.2875     0.3025
 0.2875     0.3025     0.28       0.3025     0.31       0.325
 0.295      0.325      0.3175     0.31       0.295      0.325
 0.31       0.31       0.325      0.325      0.3025     0.2875
 0.28       0.31       0.355      0.355      0.325      0.295
 0.2875     0.2875     0.2875     0.28       0.2875     0.295
 0.295      0.2875     0.3025     0.3175     0.3175     0.3025
 0.3025     0.3025     0.3025     0.3175     0.31       0.3175
 0.3025     0.2875     0.3025     0.3025     0.295      0.3025
 0.295      0.3025     0.3025     0.3175     0.3025     0.2875
 0.2875     0.31       0.295      0.31       0.295      0.28
 0.28       0.2875     0.28       0.2875     0.295      0.295
 0.3025     0.3025     0.2875     0.2875     0.3025     0.3175
 0.3475     0.31       0.295     ]",0.19500000029802322,2
13,0.0001,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.075      0.12654321 0.1475     0.1425     0.155      0.1475
 0.145      0.1725     0.17750001 0.2225     0.2475     0.29750001
 0.39250001 0.50749999 0.6525     0.73999999 0.79999998 0.875
 0.91500001 0.935      0.9325     0.95749998 0.96750002 0.98
 0.9875     0.995      0.9975     1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         0.9975     0.9975     1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 0.9975     0.995      0.9975     1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.1375     0.15432099 0.16       0.16       0.18499999 0.175
 0.16500001 0.195      0.215      0.245      0.26000001 0.31
 0.405      0.53       0.69       0.815      0.88499999 0.91499999
 0.94500002 0.96000001 0.95500001 0.965      0.98500001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.20625    0.17901235 0.175      0.18       0.20999999 0.205
 0.19750001 0.21       0.255      0.2725     0.28500001 0.33749999
 0.415      0.56250001 0.7        0.83       0.94499999 0.95249999
 0.97250003 0.98250002 0.97750002 0.97250003 0.99250001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,23
14,0.0001,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.         0.00925926 0.01       0.0075     0.0075     0.0075
 0.         0.0075     0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.01       0.0075     0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.0075     0.01       0.01       0.0075     0.0075
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.0075     0.0075     0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.0075     0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.0075     0.0075     0.         0.         0.
 0.0075     0.0075     0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.0075     0.
 0.         0.0075     0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.0075
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.0075     0.01
 0.01       0.0075     0.         0.         0.         0.
 0.         0.         0.0075     0.01       0.01       0.
 0.0075     0.0075     0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.0075
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.0075     0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.0075     0.         0.         0.         0.
 0.         0.         0.         0.0075     0.0075     0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.0075     0.        ]","[0.0125     0.01234568 0.01       0.01       0.015      0.01
 0.005      0.01       0.005      0.         0.005      0.005
 0.01       0.005      0.         0.         0.         0.
 0.01       0.01       0.015      0.005      0.         0.005
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.005
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.01       0.01       0.01       0.01       0.01
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.01       0.01       0.005      0.
 0.005      0.005      0.         0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.01       0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.005      0.005
 0.         0.005      0.         0.005      0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.005      0.005      0.         0.005
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.005      0.         0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.         0.         0.005      0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.015      0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.01       0.01       0.01       0.         0.         0.005
 0.01       0.01       0.         0.         0.         0.005
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.005      0.01       0.
 0.         0.01       0.005      0.         0.         0.
 0.         0.005      0.005      0.         0.005      0.01
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.01       0.01
 0.01       0.01       0.005      0.005      0.005      0.005
 0.         0.005      0.01       0.015      0.01       0.005
 0.015      0.01       0.         0.         0.         0.005
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.005      0.005      0.005      0.01
 0.005      0.005      0.005      0.         0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.005      0.005      0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.005      0.01       0.01       0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.01       0.         0.         0.         0.
 0.         0.         0.         0.01       0.01       0.005
 0.005      0.         0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.005
 0.01       0.01       0.005     ]","[0.025      0.02160494 0.02       0.015      0.02       0.0125
 0.0125     0.0125     0.0125     0.005      0.01       0.015
 0.025      0.015      0.0025     0.         0.         0.
 0.0125     0.0175     0.0225     0.01       0.0025     0.01
 0.0025     0.         0.         0.         0.0025     0.0125
 0.0125     0.01       0.01       0.0025     0.0025     0.
 0.0025     0.005      0.0025     0.0025     0.0025     0.01
 0.01       0.         0.         0.         0.0025     0.0125
 0.01       0.01       0.0125     0.0125     0.0025     0.0025
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.0025     0.         0.0025     0.0025     0.         0.0075
 0.0075     0.0025     0.         0.         0.         0.
 0.         0.         0.         0.0025     0.0025     0.
 0.         0.01       0.0125     0.0125     0.01       0.0025
 0.01       0.0125     0.005      0.         0.         0.0025
 0.0125     0.0125     0.01       0.0025     0.         0.
 0.         0.         0.0025     0.0025     0.0025     0.0025
 0.01       0.0125     0.005      0.         0.         0.0025
 0.01       0.01       0.01       0.01       0.         0.0025
 0.0025     0.0025     0.         0.         0.         0.
 0.         0.0025     0.0025     0.015      0.0125     0.
 0.         0.0025     0.0125     0.0125     0.0125     0.0025
 0.0025     0.         0.         0.         0.         0.
 0.         0.         0.         0.01       0.01       0.
 0.0025     0.01       0.01       0.         0.         0.
 0.         0.         0.0025     0.0025     0.01       0.0025
 0.0025     0.         0.0025     0.0025     0.         0.
 0.0025     0.0025     0.         0.0025     0.0025     0.
 0.0025     0.01       0.01       0.0025     0.0125     0.0125
 0.0025     0.01       0.0025     0.01       0.01       0.0025
 0.         0.         0.         0.0025     0.01       0.0125
 0.0025     0.0025     0.         0.         0.005      0.005
 0.0025     0.         0.         0.0025     0.0025     0.005
 0.01       0.005      0.0125     0.0025     0.005      0.005
 0.005      0.0025     0.         0.         0.         0.01
 0.01       0.01       0.0025     0.005      0.005      0.
 0.         0.0025     0.01       0.0025     0.         0.0025
 0.0025     0.0025     0.0025     0.01       0.01       0.
 0.0025     0.0025     0.01       0.0025     0.         0.0025
 0.0025     0.         0.01       0.01       0.0025     0.01
 0.0025     0.0025     0.         0.0025     0.01       0.01
 0.0025     0.         0.         0.005      0.005      0.005
 0.0025     0.0025     0.         0.         0.01       0.0125
 0.01       0.         0.         0.0025     0.0025     0.0125
 0.01       0.         0.0025     0.0025     0.         0.0025
 0.01       0.0025     0.0125     0.0125     0.015      0.005
 0.005      0.0025     0.         0.         0.         0.01
 0.01       0.01       0.0025     0.0025     0.01       0.01
 0.0125     0.01       0.01       0.0025     0.         0.
 0.0025     0.0025     0.005      0.0025     0.0025     0.0125
 0.02       0.005      0.0025     0.01       0.01       0.0025
 0.0025     0.0025     0.0025     0.0025     0.005      0.01
 0.01       0.0025     0.         0.         0.         0.0025
 0.01       0.01       0.01       0.0025     0.0025     0.0125
 0.01       0.01       0.0025     0.0025     0.0025     0.01
 0.01       0.015      0.0175     0.01       0.0075     0.005
 0.0025     0.005      0.01       0.0125     0.0125     0.0025
 0.0025     0.0125     0.0125     0.0075     0.005      0.0025
 0.01       0.02       0.0225     0.0025     0.01       0.0125
 0.0125     0.015      0.0125     0.005      0.0025     0.0025
 0.0025     0.005      0.005      0.005      0.01       0.0125
 0.0125     0.0125     0.0125     0.015      0.0175     0.0125
 0.0025     0.01       0.015      0.03       0.0175     0.015
 0.02       0.0125     0.0025     0.         0.0025     0.0125
 0.0225     0.0175     0.005      0.         0.0075     0.01
 0.01       0.0025     0.0025     0.0025     0.         0.
 0.         0.005      0.005      0.0025     0.0125     0.01
 0.01       0.005      0.01       0.01       0.01       0.015
 0.0125     0.01       0.0125     0.005      0.0025     0.005
 0.0075     0.015      0.0125     0.005      0.0025     0.0025
 0.0125     0.015      0.0125     0.01       0.0125     0.0025
 0.0025     0.0025     0.0025     0.0025     0.0125     0.0125
 0.0125     0.0075     0.005      0.         0.0075     0.01
 0.01       0.0125     0.02       0.01       0.01       0.0125
 0.01       0.0025     0.         0.0025     0.005      0.015
 0.015      0.005      0.0025     0.005      0.0025     0.0025
 0.0125     0.015      0.005      0.0025     0.         0.005
 0.005      0.0075     0.0075     0.015      0.0125     0.0125
 0.01       0.0025     0.0125     0.015      0.0125     0.0025
 0.         0.0025     0.005      0.005      0.         0.0025
 0.0125     0.01       0.005      0.005      0.0025     0.01
 0.0125     0.0125     0.015     ]",0.014999999664723873,4
15,0.0001,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.     0.015
 0.0075 0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.0075 0.     0.     0.     0.     0.0075 0.01   0.0175 0.
 0.     0.     0.     0.0075 0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.01   0.0075 0.     0.     0.     0.0075 0.0075 0.0075
 0.     0.     0.0075 0.     0.0075 0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.         0.00617284 0.01       0.005      0.         0.01
 0.005      0.005      0.005      0.025      0.015      0.005
 0.         0.         0.005      0.01       0.005      0.
 0.         0.         0.         0.01       0.005      0.
 0.005      0.005      0.015      0.015      0.02       0.005
 0.005      0.005      0.005      0.01       0.005      0.01
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.005      0.         0.         0.         0.005      0.
 0.         0.005      0.         0.01       0.005      0.005
 0.005      0.         0.         0.         0.005      0.005
 0.01       0.005      0.005      0.         0.         0.005
 0.005      0.         0.         0.         0.         0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.         0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.005      0.005
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.005      0.005      0.015      0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.015      0.005      0.005      0.01       0.01       0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.005      0.005      0.01       0.005
 0.015      0.005      0.005      0.         0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.01       0.01       0.005      0.
 0.005      0.005      0.005      0.005      0.005      0.
 0.005      0.005      0.005      0.01       0.         0.
 0.01       0.01       0.005      0.         0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.005      0.005      0.01       0.01       0.01
 0.005      0.01       0.005      0.01       0.01       0.01
 0.         0.005      0.01       0.005      0.01       0.01
 0.005      0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.01       0.005      0.005      0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.005      0.005
 0.         0.005      0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.01       0.         0.005      0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.01       0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.005      0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.01       0.         0.005      0.         0.
 0.         0.         0.         0.005      0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.        ]","[0.00625   0.0154321 0.0125    0.01      0.0025    0.01      0.01
 0.01      0.0125    0.03      0.0225    0.0125    0.005     0.
 0.01      0.01      0.01      0.        0.        0.        0.0025
 0.01      0.01      0.005     0.0125    0.01      0.0225    0.02
 0.0225    0.0125    0.01      0.01      0.01      0.015     0.015
 0.015     0.0025    0.01      0.0025    0.0025    0.0025    0.0025
 0.        0.0025    0.01      0.0125    0.0025    0.005     0.01
 0.0025    0.0025    0.005     0.0125    0.0025    0.0025    0.01
 0.005     0.02      0.0125    0.0125    0.01      0.0025    0.0025
 0.0025    0.01      0.01      0.0125    0.0125    0.01      0.0025
 0.0025    0.01      0.0125    0.0075    0.0025    0.        0.0025
 0.01      0.01      0.        0.        0.0025    0.0025    0.0025
 0.0025    0.0025    0.0025    0.        0.        0.        0.
 0.005     0.0125    0.01      0.0025    0.01      0.01      0.01
 0.01      0.0025    0.005     0.005     0.005     0.0025    0.
 0.        0.0025    0.0025    0.0025    0.01      0.01      0.0025
 0.0125    0.0125    0.01      0.0125    0.0125    0.01      0.0025
 0.        0.        0.        0.        0.        0.        0.
 0.        0.        0.        0.0025    0.0025    0.0025    0.
 0.        0.005     0.0125    0.01      0.        0.01      0.0125
 0.02      0.0075    0.0075    0.        0.        0.0025    0.01
 0.005     0.005     0.0075    0.02      0.0125    0.015     0.01
 0.01      0.        0.01      0.01      0.005     0.0025    0.
 0.0025    0.0025    0.0025    0.0025    0.0025    0.01      0.0125
 0.0125    0.005     0.0125    0.01      0.0225    0.0125    0.0225
 0.0175    0.015     0.0075    0.01      0.01      0.0075    0.0075
 0.015     0.0125    0.0025    0.0025    0.0025    0.0025    0.005
 0.0025    0.005     0.0075    0.005     0.0025    0.005     0.005
 0.0025    0.01      0.01      0.005     0.01      0.01      0.01
 0.01      0.0275    0.0375    0.0275    0.015     0.0125    0.0025
 0.01      0.0125    0.0125    0.01      0.0025    0.0025    0.0125
 0.02      0.0125    0.0025    0.        0.        0.        0.
 0.0025    0.0125    0.025     0.0125    0.0025    0.015     0.0125
 0.01      0.0125    0.0125    0.0125    0.02      0.0125    0.0125
 0.01      0.01      0.0025    0.0125    0.02      0.0175    0.0125
 0.01      0.01      0.0025    0.01      0.02      0.0125    0.
 0.        0.        0.        0.0025    0.0025    0.0025    0.0175
 0.025     0.0125    0.01      0.0025    0.0025    0.        0.0025
 0.005     0.0125    0.01      0.0025    0.005     0.005     0.005
 0.        0.0025    0.01      0.0125    0.0075    0.0075    0.
 0.01      0.0125    0.0075    0.01      0.0075    0.0025    0.01
 0.01      0.0025    0.01      0.0125    0.0175    0.0175    0.01
 0.0125    0.005     0.        0.        0.0025    0.0125    0.02
 0.005     0.0125    0.005     0.005     0.        0.01      0.0125
 0.01      0.        0.        0.005     0.005     0.        0.0025
 0.0025    0.0025    0.        0.0125    0.0125    0.0025    0.
 0.0025    0.0025    0.0025    0.        0.        0.        0.
 0.        0.        0.0025    0.0025    0.        0.        0.0025
 0.0025    0.0025    0.0025    0.0025    0.        0.        0.
 0.0025    0.0025    0.        0.0025    0.0025    0.0025    0.
 0.        0.0025    0.0025    0.0025    0.        0.        0.
 0.005     0.005     0.        0.0025    0.01      0.01      0.01
 0.01      0.0125    0.01      0.0025    0.        0.        0.
 0.        0.0025    0.01      0.0025    0.0025    0.        0.
 0.0025    0.0025    0.0025    0.0025    0.0025    0.        0.
 0.        0.        0.        0.0025    0.0025    0.        0.01
 0.01      0.0025    0.        0.005     0.005     0.0025    0.
 0.0025    0.005     0.005     0.0025    0.0025    0.        0.0025
 0.005     0.005     0.0025    0.        0.0025    0.01      0.0025
 0.0025    0.        0.        0.        0.        0.        0.
 0.        0.        0.        0.0025    0.01      0.005     0.005
 0.0025    0.0025    0.005     0.01      0.01      0.01      0.01
 0.        0.        0.        0.0025    0.01      0.0025    0.
 0.0025    0.0025    0.0025    0.        0.0025    0.0025    0.005
 0.005     0.0025    0.        0.0025    0.0025    0.0025    0.0025
 0.0025    0.01      0.0125    0.0025    0.01      0.0025    0.
 0.        0.        0.0025    0.0125    0.0125    0.01      0.0125
 0.0025    0.        0.        0.        0.0025    0.0075    0.005
 0.0025    0.0025    0.0025    0.        0.        0.        0.
 0.        0.        0.0025    0.0025    0.        0.       ]",0.024999999441206455,9
16,0.001,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02469136 0.045      0.03       0.0275     0.0375
 0.0375     0.0225     0.01       0.025      0.0275     0.04
 0.03       0.0275     0.0275     0.04       0.03       0.0475
 0.0375     0.0275     0.01       0.025      0.025      0.025
 0.04       0.045      0.03       0.03       0.0275     0.025
 0.0275     0.035      0.0275     0.015      0.0275     0.035
 0.0425     0.03       0.03       0.01       0.0175     0.0175
 0.015      0.0325     0.0375     0.035      0.0175     0.0175
 0.02       0.035      0.0275     0.0175     0.0175     0.0275
 0.0375     0.0275     0.03       0.03       0.0175     0.0075
 0.0275     0.02       0.0275     0.02       0.0425     0.0375
 0.0475     0.0375     0.0175     0.025      0.025      0.02
 0.02       0.0375     0.0275     0.0425     0.04       0.02
 0.03       0.0275     0.0325     0.0275     0.0375     0.0375
 0.04       0.02       0.0075     0.025      0.025      0.03
 0.025      0.0175     0.025      0.0175     0.02       0.02
 0.015      0.02       0.0275     0.02       0.025      0.0175
 0.0275     0.03       0.02       0.0375     0.0375     0.0275
 0.035      0.0325     0.035      0.02       0.02       0.03
 0.01       0.02       0.03       0.02       0.025      0.0175
 0.0275     0.01       0.015      0.015      0.0075     0.0175
 0.02       0.01       0.0275     0.0375     0.0475     0.0375
 0.0325     0.0275     0.015      0.0275     0.035      0.025
 0.02       0.0325     0.0075     0.02       0.02       0.035
 0.01       0.0175     0.0175     0.02       0.02       0.025
 0.0275     0.0375     0.0475     0.0475     0.02       0.015
 0.0225     0.025      0.0475     0.035      0.05       0.04
 0.0375     0.025      0.0175     0.035      0.0375     0.025
 0.01       0.0275     0.0275     0.03       0.035      0.0275
 0.0075     0.025      0.03       0.03       0.0275     0.03
 0.04       0.035      0.015      0.0075     0.02       0.035
 0.0425     0.0375     0.0375     0.0275     0.0275     0.0475
 0.04       0.035      0.0325     0.02       0.01       0.02
 0.0175     0.0275     0.035      0.0175     0.0175     0.0175
 0.0175     0.0275     0.015      0.015      0.0175     0.02
 0.0175     0.0175     0.035      0.0275     0.0275     0.045
 0.0275     0.015      0.02       0.0275     0.0275     0.0275
 0.015      0.02       0.0075     0.02       0.03       0.02
 0.015      0.0325     0.0275     0.01       0.0175     0.0375
 0.04       0.0275     0.03       0.03       0.03       0.03
 0.0275     0.025      0.0275     0.03       0.0375     0.0175
 0.025      0.04       0.0175     0.02       0.03       0.0275
 0.035      0.045      0.0175     0.015      0.0275     0.035
 0.02       0.0275     0.02       0.03       0.0275     0.0275
 0.0425     0.05       0.0375     0.0275     0.025      0.02
 0.0175     0.02       0.0275     0.0275     0.04       0.0375
 0.04       0.03       0.035      0.03       0.03       0.0275
 0.035      0.0175     0.0075     0.0375     0.0475     0.0375
 0.0175     0.0275     0.0175     0.0175     0.02       0.0275
 0.045      0.035      0.035      0.03       0.0075     0.01
 0.0175     0.02       0.01       0.02       0.02       0.025
 0.02       0.0275     0.035      0.0275     0.0175     0.0075
 0.0175     0.0275     0.03       0.04       0.0375     0.0375
 0.0175     0.03       0.03       0.03       0.0275     0.035
 0.0325     0.03       0.03       0.0175     0.02       0.0275
 0.02       0.0375     0.0275     0.0375     0.0275     0.0425
 0.035      0.0275     0.045      0.03       0.0275     0.02
 0.035      0.0275     0.03       0.015      0.0375     0.035
 0.0175     0.0075     0.025      0.045      0.0525     0.0375
 0.0175     0.0075     0.0175     0.03       0.0375     0.02
 0.015      0.01       0.0375     0.0475     0.0475     0.02
 0.03       0.0275     0.04       0.0375     0.0175     0.0275
 0.03       0.02       0.0175     0.0375     0.0275     0.0325
 0.0325     0.0375     0.025      0.0275     0.025      0.0275
 0.0175     0.0175     0.0175     0.0075     0.02       0.0275
 0.04       0.05       0.045      0.035      0.04       0.04
 0.0375     0.01       0.01       0.0075     0.01       0.0175
 0.035      0.0175     0.025      0.025      0.025      0.0375
 0.03       0.0275     0.03       0.0275     0.0175     0.0075
 0.02       0.0275     0.0175     0.0225     0.0175     0.025
 0.0375     0.0475     0.025      0.04       0.0275     0.02
 0.0275     0.045      0.045      0.0275     0.0175     0.01
 0.0175     0.0275     0.0375     0.0525     0.0425     0.0275
 0.015      0.0175     0.0175     0.025      0.01       0.01
 0.0075     0.0175     0.0175     0.0275     0.03       0.0275
 0.0175     0.0225     0.025      0.045      0.0575     0.045
 0.0325     0.0375     0.035      0.0375     0.025      0.0175
 0.04       0.0425     0.0375     0.0175     0.0175     0.015
 0.0175     0.025      0.0175     0.025      0.0375     0.0175
 0.01       0.02       0.0175     0.0075     0.015      0.03
 0.02       0.0225     0.0175     0.02       0.04       0.0475
 0.025      0.0175     0.025     ]","[0.0625     0.04938272 0.05       0.03       0.03       0.04
 0.05       0.045      0.02       0.03       0.03       0.04
 0.03       0.035      0.035      0.045      0.045      0.055
 0.045      0.04       0.03       0.04       0.03       0.035
 0.055      0.055      0.035      0.035      0.035      0.03
 0.04       0.04       0.03       0.025      0.035      0.05
 0.055      0.04       0.04       0.03       0.025      0.025
 0.03       0.045      0.04       0.04       0.025      0.02
 0.03       0.04       0.03       0.02       0.025      0.035
 0.04       0.035      0.035      0.045      0.03       0.03
 0.03       0.03       0.04       0.03       0.05       0.05
 0.055      0.04       0.03       0.03       0.035      0.03
 0.03       0.04       0.035      0.05       0.04       0.025
 0.035      0.03       0.04       0.035      0.04       0.05
 0.055      0.025      0.02       0.03       0.03       0.035
 0.035      0.025      0.03       0.025      0.03       0.02
 0.025      0.035      0.03       0.025      0.035      0.035
 0.03       0.03       0.03       0.04       0.045      0.04
 0.045      0.045      0.04       0.03       0.03       0.035
 0.015      0.02       0.035      0.035      0.035      0.03
 0.035      0.02       0.02       0.025      0.02       0.02
 0.02       0.015      0.04       0.045      0.05       0.05
 0.04       0.035      0.02       0.035      0.045      0.04
 0.025      0.04       0.025      0.03       0.03       0.04
 0.02       0.03       0.025      0.025      0.03       0.035
 0.035      0.04       0.055      0.055      0.025      0.03
 0.04       0.04       0.05       0.045      0.055      0.05
 0.05       0.03       0.03       0.05       0.045      0.04
 0.03       0.04       0.035      0.035      0.04       0.035
 0.03       0.035      0.035      0.035      0.035      0.035
 0.05       0.05       0.025      0.015      0.025      0.045
 0.055      0.04       0.045      0.03       0.035      0.05
 0.05       0.04       0.04       0.03       0.015      0.03
 0.03       0.04       0.05       0.025      0.025      0.02
 0.025      0.035      0.03       0.02       0.02       0.025
 0.025      0.02       0.04       0.035      0.035      0.055
 0.03       0.025      0.025      0.035      0.035      0.04
 0.025      0.03       0.03       0.025      0.035      0.03
 0.025      0.045      0.035      0.025      0.025      0.04
 0.045      0.03       0.035      0.035      0.03       0.035
 0.03       0.03       0.03       0.03       0.04       0.025
 0.03       0.05       0.03       0.02       0.035      0.045
 0.04       0.05       0.03       0.025      0.03       0.045
 0.035      0.035      0.03       0.03       0.035      0.035
 0.055      0.06       0.04       0.04       0.03       0.02
 0.025      0.02       0.035      0.03       0.045      0.045
 0.05       0.035      0.04       0.035      0.035      0.035
 0.045      0.025      0.03       0.04       0.05       0.045
 0.035      0.04       0.025      0.02       0.02       0.04
 0.05       0.045      0.055      0.035      0.015      0.01
 0.02       0.025      0.025      0.035      0.035      0.03
 0.025      0.035      0.045      0.035      0.03       0.02
 0.025      0.035      0.04       0.04       0.045      0.045
 0.03       0.045      0.03       0.035      0.03       0.05
 0.05       0.04       0.03       0.035      0.035      0.03
 0.035      0.045      0.03       0.045      0.035      0.06
 0.045      0.045      0.05       0.035      0.035      0.03
 0.045      0.035      0.035      0.03       0.04       0.04
 0.025      0.025      0.035      0.05       0.06       0.04
 0.02       0.01       0.02       0.035      0.04       0.025
 0.03       0.015      0.04       0.05       0.05       0.04
 0.03       0.03       0.045      0.04       0.025      0.035
 0.035      0.025      0.03       0.04       0.03       0.05
 0.04       0.04       0.04       0.035      0.035      0.035
 0.02       0.025      0.025      0.02       0.02       0.035
 0.05       0.055      0.05       0.04       0.04       0.05
 0.05       0.015      0.015      0.025      0.015      0.03
 0.045      0.025      0.035      0.03       0.04       0.04
 0.035      0.03       0.04       0.035      0.025      0.01
 0.02       0.03       0.03       0.035      0.03       0.03
 0.04       0.05       0.03       0.04       0.035      0.025
 0.03       0.05       0.055      0.035      0.025      0.02
 0.02       0.04       0.05       0.07       0.05       0.035
 0.025      0.02       0.025      0.03       0.01       0.015
 0.015      0.02       0.025      0.035      0.04       0.035
 0.025      0.03       0.03       0.05       0.06       0.055
 0.045      0.05       0.05       0.045      0.045      0.035
 0.055      0.05       0.045      0.025      0.025      0.03
 0.03       0.035      0.025      0.035      0.045      0.035
 0.015      0.02       0.03       0.025      0.03       0.05
 0.045      0.045      0.02       0.03       0.04       0.05
 0.03       0.025      0.04      ]","[0.10625    0.07716049 0.05       0.0325     0.03       0.0425
 0.055      0.0625     0.04       0.0325     0.0325     0.04
 0.035      0.04       0.04       0.0525     0.065      0.07
 0.0625     0.0525     0.0525     0.05       0.035      0.0425
 0.0625     0.0625     0.0475     0.0525     0.05       0.0375
 0.05       0.04       0.0425     0.045      0.0475     0.0625
 0.0625     0.0525     0.0525     0.05       0.035      0.0325
 0.04       0.05       0.0425     0.04       0.0325     0.025
 0.0425     0.04       0.0375     0.025      0.0325     0.0475
 0.045      0.0425     0.045      0.06       0.045      0.05
 0.0325     0.045      0.0525     0.0425     0.05       0.0625
 0.0625     0.05       0.045      0.035      0.04       0.0425
 0.045      0.0425     0.0425     0.055      0.0425     0.0325
 0.04       0.0325     0.04       0.0425     0.045      0.06
 0.065      0.0425     0.0325     0.03       0.0325     0.04
 0.04       0.0325     0.035      0.0325     0.0425     0.0275
 0.03       0.055      0.035      0.03       0.0425     0.055
 0.0425     0.0325     0.04       0.0425     0.0525     0.0525
 0.05       0.0525     0.0425     0.0525     0.0475     0.0425
 0.0275     0.0225     0.0425     0.0575     0.0425     0.0425
 0.045      0.035      0.025      0.0325     0.0325     0.0225
 0.025      0.025      0.0525     0.055      0.0525     0.0625
 0.0525     0.0425     0.0275     0.0425     0.055      0.0525
 0.0325     0.0425     0.0425     0.04       0.0425     0.0425
 0.0375     0.045      0.035      0.0375     0.04       0.045
 0.0425     0.045      0.0625     0.06       0.04       0.0425
 0.05       0.05       0.055      0.0575     0.06       0.065
 0.06       0.0425     0.05       0.06       0.06       0.055
 0.0525     0.05       0.04       0.0425     0.0425     0.0475
 0.0525     0.045      0.04       0.0425     0.0475     0.045
 0.0675     0.0625     0.04       0.0225     0.0325     0.0525
 0.0625     0.05       0.05       0.0325     0.04       0.0525
 0.0625     0.0425     0.0475     0.0425     0.0275     0.0525
 0.05       0.06       0.06       0.04       0.03       0.0225
 0.0325     0.045      0.04       0.03       0.0275     0.035
 0.03       0.0225     0.0425     0.04       0.045      0.06
 0.035      0.0325     0.0325     0.0425     0.0425     0.05
 0.0425     0.0475     0.0575     0.035      0.04       0.04
 0.035      0.05       0.0425     0.04       0.03       0.0425
 0.05       0.035      0.0475     0.0475     0.0325     0.045
 0.045      0.04       0.0375     0.0325     0.04       0.03
 0.0325     0.0525     0.0425     0.0275     0.0425     0.06
 0.0425     0.05       0.045      0.035      0.0325     0.05
 0.05       0.045      0.0425     0.035      0.04       0.0425
 0.07       0.0625     0.0425     0.05       0.035      0.0225
 0.03       0.02       0.04       0.03       0.055      0.055
 0.06       0.045      0.0425     0.045      0.045      0.04
 0.0525     0.04       0.05       0.05       0.0575     0.06
 0.05       0.05       0.035      0.0225     0.03       0.0625
 0.06       0.055      0.0725     0.0425     0.0225     0.015
 0.0225     0.03       0.0475     0.055      0.0525     0.03
 0.03       0.0425     0.0575     0.055      0.045      0.0325
 0.0325     0.04       0.0525     0.045      0.055      0.055
 0.0425     0.05       0.04       0.0425     0.0425     0.0625
 0.0625     0.0525     0.03       0.055      0.0525     0.0375
 0.05       0.0525     0.04       0.05       0.0475     0.07
 0.0525     0.0625     0.0525     0.045      0.04       0.04
 0.0575     0.055      0.0425     0.0475     0.0425     0.0425
 0.035      0.0475     0.0475     0.05       0.0625     0.045
 0.02       0.0225     0.035      0.05       0.0425     0.035
 0.0425     0.0325     0.045      0.055      0.0525     0.0625
 0.04       0.0325     0.05       0.045      0.03       0.0425
 0.04       0.0325     0.0425     0.0425     0.0425     0.075
 0.0525     0.05       0.05       0.04       0.0425     0.0425
 0.0275     0.0375     0.0325     0.03       0.025      0.045
 0.065      0.06       0.05       0.04       0.045      0.055
 0.05       0.025      0.0275     0.04       0.0275     0.045
 0.0525     0.03       0.04       0.035      0.05       0.0425
 0.045      0.04       0.0525     0.0425     0.03       0.0125
 0.02       0.03       0.0475     0.045      0.04       0.035
 0.0425     0.0525     0.04       0.04       0.04       0.0325
 0.035      0.0525     0.06       0.0475     0.0325     0.0375
 0.03       0.05       0.0625     0.08       0.0625     0.0425
 0.035      0.025      0.0325     0.03       0.015      0.0225
 0.02       0.02       0.0325     0.0425     0.05       0.0425
 0.035      0.03       0.0375     0.05       0.0625     0.06
 0.055      0.0625     0.0625     0.0575     0.0625     0.0575
 0.06       0.055      0.0525     0.035      0.035      0.0425
 0.045      0.0475     0.045      0.045      0.0575     0.0525
 0.025      0.025      0.0425     0.045      0.0425     0.06
 0.07       0.0625     0.0325     0.045      0.0425     0.0525
 0.0375     0.0375     0.0575    ]",0.06999999843537807,435
17,0.001,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02777778 0.0325     0.0475     0.03       0.025
 0.03       0.0275     0.0325     0.0525     0.04       0.045
 0.045      0.0275     0.0225     0.025      0.03       0.045
 0.0375     0.02       0.0375     0.05       0.04       0.03
 0.015      0.0175     0.02       0.0275     0.03       0.03
 0.04       0.04       0.0375     0.0375     0.0375     0.035
 0.0275     0.0325     0.02       0.025      0.0175     0.0175
 0.0275     0.0375     0.0175     0.0325     0.035      0.035
 0.0275     0.04       0.05       0.03       0.01       0.
 0.01       0.035      0.035      0.0375     0.02       0.
 0.015      0.0275     0.01       0.0275     0.04       0.035
 0.03       0.02       0.0275     0.04       0.0275     0.02
 0.025      0.025      0.03       0.035      0.0275     0.025
 0.03       0.01       0.0175     0.04       0.0475     0.04
 0.0375     0.03       0.0275     0.0325     0.0275     0.0275
 0.02       0.03       0.0375     0.0275     0.035      0.035
 0.025      0.0475     0.02       0.0275     0.02       0.0475
 0.0475     0.035      0.04       0.         0.015      0.025
 0.0325     0.01       0.03       0.0175     0.0275     0.0375
 0.0375     0.0375     0.04       0.025      0.0375     0.0375
 0.035      0.0375     0.02       0.015      0.01       0.0175
 0.0175     0.0175     0.0175     0.0275     0.0275     0.0175
 0.02       0.01       0.01       0.025      0.0325     0.0375
 0.0375     0.03       0.0275     0.0175     0.0325     0.0375
 0.0475     0.03       0.0175     0.025      0.0175     0.0375
 0.04       0.03       0.03       0.0475     0.035      0.035
 0.0475     0.015      0.0175     0.035      0.03       0.0175
 0.0175     0.025      0.0225     0.025      0.0375     0.0275
 0.0175     0.0275     0.0275     0.0375     0.045      0.0375
 0.0175     0.02       0.0175     0.01       0.02       0.02
 0.0375     0.03       0.035      0.0225     0.0175     0.0375
 0.0275     0.0175     0.0325     0.035      0.025      0.03
 0.025      0.0275     0.0225     0.0075     0.015      0.
 0.         0.025      0.02       0.02       0.0175     0.0275
 0.04       0.03       0.0175     0.0275     0.0325     0.03
 0.035      0.03       0.0475     0.055      0.0375     0.02
 0.025      0.025      0.0275     0.0275     0.035      0.0375
 0.0275     0.0175     0.0175     0.025      0.02       0.01
 0.0075     0.0175     0.0325     0.035      0.015      0.025
 0.035      0.02       0.03       0.0175     0.0075     0.0075
 0.0275     0.0275     0.0275     0.02       0.035      0.02
 0.02       0.04       0.04       0.0275     0.0175     0.0175
 0.0275     0.0325     0.0275     0.035      0.0325     0.0325
 0.0275     0.02       0.025      0.02       0.0175     0.02
 0.01       0.0175     0.0275     0.035      0.0175     0.02
 0.0275     0.0375     0.04       0.0375     0.025      0.015
 0.01       0.0275     0.0375     0.035      0.0275     0.035
 0.02       0.02       0.0175     0.01       0.01       0.0175
 0.0275     0.025      0.03       0.0275     0.0325     0.0375
 0.0325     0.0225     0.0275     0.0375     0.0375     0.045
 0.0325     0.03       0.0175     0.04       0.0375     0.02
 0.03       0.0475     0.025      0.025      0.0175     0.0225
 0.0275     0.025      0.0175     0.01       0.0175     0.01
 0.         0.0075     0.02       0.02       0.0225     0.0075
 0.0175     0.025      0.035      0.035      0.03       0.03
 0.025      0.025      0.03       0.0175     0.0275     0.0275
 0.0175     0.025      0.0325     0.02       0.035      0.0275
 0.02       0.0275     0.035      0.03       0.0275     0.0275
 0.0275     0.0175     0.025      0.0375     0.0275     0.04
 0.0475     0.04       0.04       0.0225     0.0425     0.045
 0.0275     0.0375     0.0275     0.02       0.035      0.03
 0.02       0.02       0.0175     0.02       0.04       0.035
 0.0275     0.0175     0.0275     0.0325     0.0375     0.0375
 0.0175     0.025      0.0175     0.0275     0.0575     0.04
 0.0525     0.03       0.0275     0.0375     0.025      0.025
 0.0275     0.03       0.0275     0.0275     0.0175     0.0275
 0.04       0.02       0.0275     0.025      0.03       0.0275
 0.035      0.02       0.03       0.0175     0.01       0.02
 0.025      0.025      0.035      0.025      0.01       0.01
 0.03       0.0375     0.02       0.0275     0.02       0.035
 0.0325     0.03       0.0325     0.0375     0.03       0.0275
 0.0375     0.0425     0.0325     0.0225     0.0175     0.0275
 0.0375     0.035      0.03       0.04       0.0275     0.0175
 0.0075     0.02       0.0325     0.025      0.0325     0.025
 0.0275     0.0275     0.0325     0.0175     0.0275     0.02
 0.0325     0.025      0.015      0.0175     0.0175     0.01
 0.02       0.03       0.0275     0.0275     0.025      0.015
 0.02       0.03       0.0175     0.025      0.0275     0.0275
 0.0375     0.035      0.02       0.025      0.025      0.0175
 0.0175     0.03       0.03       0.02       0.03       0.0375
 0.0325     0.02       0.0175     0.015      0.0175     0.02
 0.04       0.0375     0.0275    ]","[0.05       0.04320988 0.05       0.05       0.04       0.03
 0.035      0.045      0.04       0.06       0.045      0.065
 0.05       0.035      0.03       0.035      0.035      0.055
 0.045      0.03       0.045      0.055      0.04       0.035
 0.03       0.025      0.02       0.03       0.035      0.035
 0.045      0.04       0.04       0.04       0.045      0.04
 0.045      0.05       0.045      0.035      0.025      0.025
 0.03       0.05       0.04       0.055      0.055      0.04
 0.04       0.045      0.05       0.03       0.015      0.02
 0.03       0.045      0.045      0.04       0.025      0.02
 0.025      0.03       0.03       0.03       0.055      0.045
 0.04       0.03       0.03       0.04       0.035      0.035
 0.035      0.045      0.045      0.04       0.035      0.03
 0.035      0.025      0.025      0.04       0.06       0.05
 0.045      0.035      0.04       0.04       0.035      0.03
 0.03       0.035      0.04       0.03       0.04       0.045
 0.035      0.06       0.025      0.03       0.03       0.05
 0.055      0.05       0.05       0.02       0.025      0.03
 0.045      0.03       0.03       0.035      0.035      0.045
 0.04       0.04       0.045      0.045      0.05       0.04
 0.045      0.04       0.03       0.03       0.015      0.025
 0.02       0.03       0.035      0.035      0.03       0.02
 0.02       0.015      0.015      0.035      0.05       0.05
 0.04       0.03       0.03       0.03       0.04       0.04
 0.055      0.03       0.025      0.03       0.025      0.04
 0.055      0.045      0.045      0.05       0.055      0.055
 0.06       0.025      0.025      0.04       0.035      0.025
 0.035      0.035      0.035      0.04       0.04       0.04
 0.02       0.03       0.045      0.05       0.055      0.05
 0.035      0.03       0.025      0.015      0.025      0.03
 0.045      0.04       0.04       0.03       0.025      0.04
 0.03       0.025      0.045      0.04       0.035      0.04
 0.035      0.03       0.04       0.02       0.02       0.02
 0.025      0.035      0.025      0.025      0.025      0.035
 0.055      0.045      0.025      0.035      0.05       0.045
 0.045      0.045      0.05       0.06       0.045      0.035
 0.035      0.03       0.03       0.035      0.04       0.04
 0.04       0.03       0.03       0.035      0.02       0.015
 0.015      0.02       0.045      0.045      0.03       0.03
 0.04       0.03       0.04       0.03       0.035      0.025
 0.035      0.035      0.045      0.045      0.04       0.055
 0.045      0.045      0.045      0.035      0.03       0.025
 0.035      0.04       0.03       0.045      0.05       0.045
 0.03       0.025      0.035      0.035      0.03       0.025
 0.02       0.035      0.035      0.045      0.025      0.025
 0.03       0.045      0.04       0.05       0.04       0.025
 0.015      0.03       0.04       0.04       0.035      0.04
 0.03       0.02       0.025      0.02       0.02       0.02
 0.035      0.035      0.045      0.03       0.04       0.045
 0.04       0.045      0.04       0.04       0.045      0.05
 0.055      0.04       0.03       0.045      0.04       0.03
 0.03       0.05       0.04       0.035      0.025      0.035
 0.04       0.04       0.03       0.015      0.02       0.01
 0.01       0.01       0.02       0.03       0.035      0.015
 0.025      0.03       0.04       0.04       0.03       0.035
 0.035      0.035      0.035      0.03       0.03       0.03
 0.035      0.045      0.05       0.04       0.04       0.04
 0.035      0.04       0.045      0.045      0.035      0.03
 0.03       0.025      0.03       0.04       0.04       0.045
 0.05       0.05       0.055      0.04       0.05       0.05
 0.045      0.04       0.035      0.02       0.04       0.03
 0.025      0.025      0.025      0.03       0.055      0.045
 0.04       0.03       0.035      0.04       0.04       0.04
 0.025      0.03       0.03       0.035      0.065      0.065
 0.065      0.035      0.035      0.045      0.035      0.03
 0.035      0.035      0.03       0.03       0.025      0.04
 0.055      0.035      0.045      0.035      0.035      0.035
 0.045      0.02       0.04       0.035      0.015      0.03
 0.03       0.035      0.045      0.045      0.025      0.015
 0.035      0.04       0.035      0.035      0.025      0.04
 0.045      0.05       0.055      0.05       0.035      0.035
 0.045      0.05       0.05       0.035      0.035      0.03
 0.04       0.04       0.045      0.045      0.035      0.03
 0.02       0.035      0.04       0.035      0.04       0.035
 0.035      0.03       0.04       0.03       0.035      0.025
 0.04       0.03       0.025      0.025      0.02       0.015
 0.03       0.035      0.03       0.03       0.035      0.025
 0.025      0.035      0.025      0.035      0.03       0.03
 0.045      0.04       0.025      0.035      0.03       0.025
 0.025      0.035      0.04       0.03       0.035      0.04
 0.04       0.02       0.025      0.02       0.02       0.03
 0.045      0.04       0.04      ]","[0.075      0.05246914 0.0625     0.05       0.0525     0.04
 0.0425     0.0625     0.0425     0.06       0.055      0.08
 0.05       0.0425     0.035      0.045      0.0425     0.06
 0.055      0.0425     0.0525     0.0625     0.05       0.045
 0.04       0.03       0.025      0.03       0.04       0.0425
 0.05       0.0425     0.0425     0.0425     0.0525     0.0475
 0.065      0.0675     0.075      0.0475     0.03       0.0325
 0.035      0.06       0.0625     0.0775     0.0725     0.0425
 0.0525     0.05       0.0525     0.0325     0.0275     0.04
 0.05       0.0525     0.05       0.04       0.0375     0.045
 0.0375     0.035      0.05       0.0325     0.0775     0.055
 0.05       0.0425     0.03       0.04       0.0475     0.0525
 0.0425     0.06       0.06       0.0525     0.0425     0.03
 0.04       0.04       0.0325     0.0425     0.07       0.07
 0.0525     0.0425     0.055      0.0475     0.0425     0.035
 0.0425     0.04       0.04       0.035      0.0425     0.05
 0.045      0.06       0.035      0.03       0.0475     0.05
 0.0625     0.07       0.06       0.05       0.035      0.035
 0.05       0.0525     0.0425     0.06       0.055      0.0525
 0.0425     0.0425     0.055      0.0625     0.06       0.0425
 0.055      0.045      0.04       0.0425     0.0275     0.0325
 0.02       0.0425     0.05       0.04       0.0325     0.0225
 0.02       0.0225     0.02       0.045      0.0625     0.06
 0.045      0.0425     0.0375     0.0425     0.0425     0.045
 0.06       0.0375     0.0375     0.035      0.03       0.0425
 0.0625     0.06       0.0525     0.0525     0.07       0.075
 0.06       0.035      0.0375     0.0425     0.04       0.03
 0.0525     0.0475     0.0425     0.05       0.0425     0.055
 0.03       0.035      0.06       0.065      0.06       0.065
 0.0575     0.055      0.0425     0.0225     0.035      0.05
 0.0525     0.055      0.0425     0.0375     0.0325     0.04
 0.0325     0.04       0.0525     0.0425     0.0425     0.04
 0.0425     0.0375     0.055      0.0375     0.0225     0.0425
 0.0525     0.04       0.035      0.035      0.0375     0.0475
 0.06       0.0525     0.0325     0.04       0.065      0.055
 0.055      0.06       0.05       0.06       0.055      0.0525
 0.0425     0.0325     0.035      0.045      0.0475     0.045
 0.0525     0.045      0.0425     0.0475     0.025      0.0225
 0.025      0.0325     0.05       0.0575     0.045      0.03
 0.04       0.0425     0.05       0.04       0.06       0.045
 0.04       0.0425     0.065      0.0725     0.0575     0.0925
 0.075      0.0525     0.0525     0.04       0.04       0.0325
 0.04       0.0425     0.0325     0.0575     0.065      0.0575
 0.0325     0.03       0.04       0.0525     0.0425     0.03
 0.035      0.055      0.045      0.05       0.0325     0.03
 0.0325     0.05       0.0475     0.06       0.0575     0.0375
 0.0225     0.0325     0.0425     0.0475     0.045      0.0425
 0.0425     0.025      0.0325     0.035      0.03       0.02
 0.0425     0.04       0.0525     0.035      0.04       0.05
 0.05       0.065      0.0525     0.0475     0.0525     0.0525
 0.07       0.05       0.045      0.0525     0.0425     0.0425
 0.035      0.05       0.0525     0.045      0.035      0.04
 0.05       0.05       0.0425     0.03       0.0225     0.0125
 0.0225     0.015      0.025      0.0425     0.0425     0.025
 0.0375     0.04       0.045      0.0475     0.0325     0.0425
 0.0525     0.0425     0.04       0.04       0.0325     0.035
 0.05       0.06       0.0625     0.065      0.0475     0.055
 0.0575     0.055      0.06       0.0625     0.04       0.035
 0.0325     0.0325     0.035      0.0425     0.0525     0.0525
 0.05       0.0675     0.065      0.0575     0.06       0.05
 0.0625     0.045      0.0425     0.03       0.0475     0.0325
 0.035      0.035      0.0325     0.0425     0.0625     0.055
 0.05       0.04       0.045      0.0425     0.0425     0.04
 0.03       0.035      0.045      0.0475     0.07       0.095
 0.0725     0.04       0.04       0.055      0.0475     0.045
 0.0475     0.045      0.04       0.045      0.0425     0.055
 0.065      0.0625     0.0625     0.04       0.0425     0.04
 0.05       0.0325     0.0575     0.0525     0.03       0.045
 0.0325     0.0425     0.0525     0.0625     0.045      0.0275
 0.0475     0.0475     0.055      0.04       0.035      0.04
 0.0525     0.0625     0.07       0.065      0.055      0.0525
 0.0525     0.0525     0.0625     0.04       0.0525     0.0325
 0.0425     0.0475     0.06       0.055      0.04       0.0425
 0.0425     0.0575     0.045      0.0425     0.0425     0.0425
 0.04       0.03       0.04       0.0425     0.0425     0.04
 0.0475     0.0425     0.0425     0.035      0.025      0.025
 0.0475     0.05       0.0325     0.0325     0.0475     0.0425
 0.035      0.0425     0.0425     0.045      0.035      0.035
 0.0525     0.045      0.035      0.0425     0.035      0.035
 0.035      0.0425     0.05       0.04       0.045      0.0475
 0.045      0.03       0.035      0.025      0.025      0.0425
 0.0525     0.0475     0.055     ]",0.06500000134110451,383
18,0.001,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.05       0.08333333 0.0875     0.08       0.0875     0.08
 0.075      0.0775     0.07       0.045      0.05       0.045
 0.065      0.0625     0.0625     0.0575     0.06       0.0775
 0.065      0.045      0.0275     0.0325     0.06       0.0375
 0.0375     0.05       0.0375     0.045      0.0475     0.0625
 0.0625     0.055      0.0475     0.0475     0.055      0.0675
 0.0675     0.0625     0.07       0.085      0.06       0.075
 0.0475     0.0575     0.0675     0.075      0.065      0.065
 0.0525     0.0575     0.0625     0.0775     0.09       0.0925
 0.0975     0.08       0.055      0.0575     0.0675     0.0775
 0.0825     0.0825     0.055      0.0575     0.0675     0.08
 0.065      0.0625     0.0375     0.055      0.0475     0.07
 0.0775     0.06       0.075      0.0775     0.045      0.045
 0.0425     0.035      0.0375     0.03       0.0275     0.0525
 0.0625     0.055      0.0625     0.06       0.055      0.0675
 0.0725     0.0875     0.0675     0.0625     0.055      0.04
 0.035      0.04       0.06       0.0775     0.075      0.0725
 0.0875     0.0675     0.0575     0.0625     0.0475     0.05
 0.07       0.0925     0.065      0.065      0.065      0.0475
 0.0525     0.0575     0.05       0.0425     0.04       0.03
 0.05       0.05       0.055      0.0425     0.0525     0.05
 0.0375     0.045      0.055      0.05       0.0575     0.045
 0.0625     0.0525     0.055      0.0475     0.04       0.0375
 0.035      0.05       0.0525     0.0375     0.0275     0.0525
 0.045      0.0475     0.05       0.0625     0.0725     0.0775
 0.0575     0.05       0.0425     0.045      0.045      0.04
 0.0575     0.0375     0.0625     0.0725     0.0475     0.0425
 0.06       0.075      0.0675     0.06       0.06       0.0775
 0.0675     0.06       0.055      0.07       0.0675     0.0725
 0.0375     0.0625     0.0575     0.025      0.0525     0.06
 0.0875     0.07       0.07       0.0475     0.0525     0.045
 0.055      0.04       0.0675     0.0575     0.0675     0.0525
 0.0375     0.0575     0.0475     0.0675     0.06       0.0825
 0.06       0.055      0.0725     0.0725     0.045      0.0475
 0.0575     0.07       0.075      0.075      0.0825     0.075
 0.0375     0.05       0.055      0.0375     0.0425     0.0575
 0.065      0.0675     0.0375     0.0575     0.055      0.0475
 0.0575     0.04       0.0575     0.0575     0.045      0.055
 0.0575     0.075      0.0625     0.05       0.05       0.055
 0.055      0.055      0.07       0.0475     0.0275     0.0475
 0.05       0.065      0.0575     0.06       0.0575     0.0675
 0.04       0.0375     0.045      0.055      0.0425     0.03
 0.03       0.0475     0.06       0.0675     0.08       0.075
 0.07       0.035      0.0375     0.0375     0.065      0.07
 0.0775     0.0575     0.0475     0.05       0.07       0.0575
 0.0625     0.075      0.08       0.0675     0.05       0.05
 0.0575     0.03       0.0375     0.04       0.0575     0.055
 0.045      0.0475     0.035      0.04       0.0675     0.06
 0.04       0.0475     0.0475     0.06       0.0475     0.0625
 0.02       0.06       0.05       0.0525     0.045      0.0525
 0.0375     0.0425     0.035      0.05       0.0475     0.045
 0.0475     0.04       0.035      0.0525     0.055      0.045
 0.06       0.05       0.035      0.06       0.065      0.04
 0.07       0.0575     0.0675     0.09       0.08       0.075
 0.0675     0.0375     0.055      0.07       0.065      0.0525
 0.04       0.0625     0.06       0.0475     0.0475     0.0475
 0.04       0.045      0.0575     0.0675     0.0325     0.055
 0.045      0.0675     0.0475     0.0375     0.055      0.0575
 0.0675     0.0675     0.0475     0.055      0.0575     0.0525
 0.055      0.0675     0.07       0.045      0.0575     0.0475
 0.0575     0.0475     0.0525     0.0725     0.08       0.0575
 0.045      0.055      0.0675     0.0625     0.075      0.0575
 0.0575     0.055      0.075      0.0475     0.05       0.0975
 0.0975     0.075      0.0625     0.0425     0.0375     0.0725
 0.0575     0.055      0.0725     0.0675     0.0675     0.0825
 0.05       0.065      0.0675     0.07       0.06       0.0675
 0.05       0.055      0.0575     0.0775     0.075      0.0575
 0.04       0.0475     0.0575     0.07       0.05       0.0375
 0.045      0.075      0.0775     0.0725     0.0375     0.0375
 0.0625     0.0675     0.06       0.0575     0.0675     0.0675
 0.0475     0.07       0.06       0.0375     0.05       0.06
 0.0425     0.045      0.06       0.05       0.0425     0.0575
 0.06       0.0575     0.0625     0.0475     0.0525     0.0475
 0.055      0.045      0.0275     0.0425     0.0575     0.0775
 0.0725     0.05       0.045      0.03       0.05       0.0825
 0.0825     0.055      0.0525     0.06       0.055      0.04
 0.0675     0.0775     0.0625     0.0375     0.0525     0.06
 0.05       0.0475     0.07       0.08       0.06       0.0575
 0.05       0.0675     0.075      0.0725     0.0475     0.04
 0.0625     0.065      0.0725     0.0525     0.065      0.055
 0.075      0.0375     0.04       0.0675     0.08       0.0875
 0.075      0.0575     0.0575    ]","[0.0625     0.09259259 0.09       0.085      0.1        0.085
 0.08       0.085      0.07       0.065      0.06       0.05
 0.07       0.075      0.07       0.075      0.075      0.085
 0.075      0.05       0.045      0.06       0.075      0.055
 0.055      0.065      0.045      0.05       0.05       0.07
 0.075      0.065      0.05       0.055      0.065      0.07
 0.075      0.075      0.075      0.09       0.07       0.08
 0.05       0.06       0.075      0.08       0.085      0.08
 0.07       0.075      0.075      0.085      0.09       0.105
 0.105      0.095      0.075      0.065      0.07       0.085
 0.095      0.09       0.08       0.08       0.08       0.085
 0.075      0.075      0.055      0.07       0.06       0.09
 0.09       0.09       0.085      0.095      0.075      0.065
 0.055      0.05       0.045      0.035      0.04       0.06
 0.075      0.065      0.07       0.07       0.06       0.075
 0.085      0.09       0.075      0.08       0.07       0.04
 0.04       0.045      0.065      0.095      0.095      0.08
 0.09       0.075      0.065      0.07       0.05       0.06
 0.08       0.1        0.075      0.075      0.075      0.055
 0.07       0.06       0.055      0.055      0.055      0.045
 0.065      0.055      0.06       0.07       0.065      0.055
 0.045      0.055      0.06       0.06       0.06       0.06
 0.07       0.07       0.065      0.055      0.055      0.06
 0.045      0.06       0.07       0.06       0.035      0.06
 0.065      0.055      0.065      0.07       0.085      0.085
 0.075      0.08       0.06       0.05       0.05       0.04
 0.06       0.06       0.07       0.08       0.065      0.075
 0.07       0.085      0.075      0.08       0.065      0.08
 0.08       0.07       0.07       0.075      0.085      0.085
 0.065      0.08       0.07       0.04       0.065      0.065
 0.09       0.075      0.085      0.07       0.065      0.07
 0.06       0.05       0.08       0.09       0.085      0.06
 0.05       0.06       0.065      0.075      0.07       0.09
 0.075      0.075      0.085      0.08       0.06       0.065
 0.065      0.08       0.09       0.09       0.105      0.08
 0.055      0.055      0.07       0.06       0.055      0.065
 0.09       0.095      0.05       0.065      0.065      0.055
 0.06       0.055      0.075      0.065      0.065      0.06
 0.075      0.095      0.075      0.065      0.065      0.06
 0.075      0.085      0.085      0.055      0.04       0.055
 0.055      0.075      0.07       0.065      0.07       0.07
 0.07       0.065      0.075      0.065      0.055      0.055
 0.05       0.055      0.08       0.07       0.085      0.08
 0.075      0.055      0.05       0.05       0.07       0.075
 0.085      0.07       0.05       0.07       0.085      0.07
 0.075      0.09       0.085      0.085      0.075      0.065
 0.06       0.035      0.04       0.055      0.07       0.075
 0.075      0.055      0.05       0.06       0.07       0.075
 0.065      0.06       0.06       0.08       0.065      0.08
 0.045      0.075      0.065      0.06       0.055      0.075
 0.07       0.05       0.06       0.06       0.075      0.06
 0.065      0.065      0.055      0.08       0.07       0.055
 0.07       0.05       0.055      0.08       0.075      0.065
 0.07       0.065      0.075      0.1        0.095      0.095
 0.07       0.05       0.065      0.09       0.08       0.065
 0.06       0.075      0.075      0.055      0.055      0.06
 0.05       0.055      0.065      0.07       0.06       0.06
 0.055      0.075      0.065      0.05       0.06       0.06
 0.07       0.075      0.05       0.065      0.06       0.065
 0.065      0.08       0.08       0.055      0.065      0.07
 0.07       0.055      0.07       0.085      0.09       0.07
 0.05       0.065      0.07       0.075      0.08       0.06
 0.065      0.065      0.085      0.06       0.08       0.105
 0.1        0.085      0.08       0.065      0.065      0.08
 0.08       0.07       0.085      0.085      0.095      0.095
 0.055      0.075      0.075      0.09       0.075      0.07
 0.055      0.065      0.06       0.08       0.08       0.07
 0.04       0.055      0.08       0.09       0.065      0.06
 0.055      0.085      0.09       0.085      0.055      0.045
 0.075      0.08       0.08       0.075      0.1        0.095
 0.075      0.08       0.07       0.065      0.07       0.07
 0.07       0.055      0.07       0.075      0.07       0.06
 0.065      0.065      0.085      0.06       0.07       0.055
 0.065      0.06       0.035      0.05       0.085      0.095
 0.09       0.065      0.05       0.035      0.06       0.095
 0.09       0.07       0.065      0.08       0.06       0.055
 0.08       0.085      0.075      0.05       0.06       0.065
 0.06       0.065      0.085      0.09       0.06       0.065
 0.065      0.08       0.08       0.08       0.06       0.045
 0.075      0.085      0.085      0.07       0.085      0.07
 0.08       0.065      0.07       0.075      0.09       0.095
 0.085      0.06       0.065     ]","[0.0875     0.09876543 0.0925     0.095      0.11       0.1
 0.1        0.0925     0.0725     0.09       0.085      0.0625
 0.0725     0.0825     0.0725     0.0975     0.09       0.0925
 0.085      0.06       0.065      0.08       0.08       0.0725
 0.0725     0.0825     0.0675     0.0575     0.0575     0.0775
 0.085      0.07       0.0525     0.0625     0.0775     0.0725
 0.08       0.0825     0.0875     0.1        0.085      0.0825
 0.055      0.065      0.085      0.0875     0.1        0.0925
 0.0825     0.085      0.0825     0.0925     0.1        0.115
 0.1125     0.1125     0.0925     0.075      0.0725     0.0925
 0.105      0.0925     0.1025     0.105      0.09       0.0975
 0.09       0.0825     0.0825     0.0825     0.08       0.11
 0.1025     0.1225     0.105      0.1025     0.1075     0.0825
 0.065      0.0625     0.055      0.045      0.05       0.0625
 0.0825     0.075      0.07       0.0825     0.06       0.0825
 0.0925     0.09       0.0825     0.095      0.08       0.0425
 0.0475     0.0575     0.0775     0.11       0.1175     0.0825
 0.09       0.08       0.0725     0.075      0.06       0.075
 0.0925     0.1025     0.0825     0.0825     0.09       0.0725
 0.08       0.065      0.06       0.0625     0.06       0.0525
 0.0725     0.0625     0.0625     0.0925     0.0775     0.0625
 0.0525     0.06       0.07       0.0725     0.065      0.0775
 0.0775     0.08       0.07       0.06       0.0725     0.08
 0.0575     0.0775     0.0825     0.0825     0.04       0.0625
 0.0825     0.0675     0.0725     0.075      0.095      0.0925
 0.0925     0.1025     0.0725     0.05       0.0575     0.0575
 0.0675     0.085      0.075      0.0825     0.0825     0.1
 0.09       0.0925     0.0875     0.095      0.0775     0.0825
 0.095      0.0825     0.085      0.0875     0.1025     0.0975
 0.0925     0.08       0.07       0.055      0.0775     0.0725
 0.09       0.09       0.1025     0.095      0.0775     0.0925
 0.0725     0.0625     0.0875     0.1125     0.0925     0.075
 0.065      0.0625     0.0825     0.0825     0.085      0.0925
 0.095      0.0975     0.095      0.0875     0.0775     0.08
 0.07       0.085      0.09       0.1025     0.125      0.095
 0.075      0.065      0.0775     0.075      0.0825     0.0875
 0.1175     0.1125     0.0675     0.07       0.0725     0.0675
 0.0675     0.0775     0.0825     0.08       0.08       0.0625
 0.095      0.1        0.08       0.0875     0.0875     0.0675
 0.0925     0.11       0.09       0.07       0.0575     0.0625
 0.065      0.08       0.08       0.0725     0.085      0.0725
 0.1025     0.1        0.1        0.07       0.0625     0.0825
 0.09       0.085      0.095      0.0825     0.0925     0.09
 0.0875     0.0725     0.07       0.075      0.0775     0.085
 0.0925     0.0825     0.0725     0.1        0.1025     0.09
 0.085      0.105      0.0975     0.1        0.1        0.0875
 0.07       0.05       0.0475     0.07       0.085      0.0925
 0.1        0.0625     0.0625     0.08       0.07       0.1025
 0.1025     0.075      0.0725     0.0925     0.0875     0.0825
 0.0725     0.08       0.0825     0.07       0.07       0.0925
 0.1        0.0625     0.08       0.085      0.105      0.075
 0.0825     0.0925     0.085      0.11       0.0825     0.065
 0.08       0.06       0.075      0.09       0.0825     0.09
 0.0725     0.0775     0.0825     0.11       0.11       0.1125
 0.0725     0.0625     0.075      0.11       0.095      0.075
 0.09       0.085      0.0875     0.0675     0.0675     0.0825
 0.065      0.0675     0.0725     0.075      0.0875     0.0625
 0.0775     0.085      0.08       0.075      0.07       0.065
 0.075      0.085      0.065      0.07       0.0675     0.0725
 0.0775     0.0925     0.085      0.065      0.0725     0.0925
 0.08       0.07       0.085      0.0925     0.0975     0.075
 0.0575     0.07       0.0725     0.0825     0.085      0.0675
 0.075      0.0775     0.095      0.0825     0.1125     0.11
 0.105      0.1        0.0925     0.09       0.0925     0.0825
 0.1025     0.0825     0.0925     0.1025     0.12       0.1
 0.075      0.0825     0.085      0.11       0.0875     0.075
 0.07       0.0725     0.0625     0.0825     0.085      0.0725
 0.055      0.0675     0.1075     0.1025     0.09       0.085
 0.0725     0.09       0.1025     0.0925     0.0775     0.06
 0.0825     0.09       0.095      0.0825     0.1225     0.1125
 0.1025     0.0825     0.09       0.1        0.0825     0.0775
 0.09       0.0675     0.08       0.0925     0.1        0.07
 0.075      0.0775     0.11       0.075      0.085      0.075
 0.075      0.0725     0.055      0.065      0.11       0.1025
 0.105      0.07       0.0525     0.0425     0.0675     0.11
 0.0975     0.08       0.07       0.0925     0.065      0.07
 0.095      0.0925     0.08       0.065      0.0675     0.0725
 0.075      0.09       0.095      0.0925     0.065      0.07
 0.075      0.0825     0.08       0.0825     0.07       0.05
 0.08       0.105      0.095      0.09       0.09       0.0875
 0.09       0.0925     0.105      0.0875     0.095      0.105
 0.0975     0.07       0.075     ]",0.10500000044703484,53
19,0.001,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.03703704 0.0375     0.04       0.0375     0.03
 0.045      0.0475     0.0575     0.08       0.055      0.0525
 0.05       0.06       0.035      0.045      0.0375     0.0575
 0.07       0.05       0.065      0.0475     0.0375     0.045
 0.0475     0.06       0.0475     0.055      0.04       0.035
 0.04       0.0325     0.055      0.0375     0.065      0.04
 0.0375     0.0375     0.045      0.0475     0.0475     0.0475
 0.06       0.065      0.0675     0.0675     0.05       0.0625
 0.0775     0.0875     0.0675     0.0525     0.0675     0.0525
 0.0425     0.065      0.075      0.075      0.0475     0.045
 0.0425     0.0575     0.0575     0.0575     0.05       0.0575
 0.05       0.055      0.0325     0.0475     0.055      0.0375
 0.0475     0.0575     0.08       0.0575     0.0625     0.05
 0.0675     0.055      0.055      0.0675     0.0575     0.045
 0.03       0.06       0.0775     0.0675     0.07       0.07
 0.0575     0.0475     0.06       0.0475     0.0675     0.0525
 0.0575     0.065      0.065      0.055      0.07       0.0775
 0.0675     0.055      0.06       0.0475     0.05       0.035
 0.0475     0.045      0.0475     0.0325     0.035      0.035
 0.0375     0.035      0.0575     0.07       0.0575     0.065
 0.075      0.0675     0.0575     0.0525     0.0525     0.0625
 0.055      0.055      0.045      0.055      0.0925     0.0625
 0.0775     0.075      0.08       0.06       0.09       0.075
 0.0675     0.065      0.0975     0.075      0.0675     0.0475
 0.04       0.05       0.06       0.065      0.045      0.0375
 0.035      0.0275     0.0475     0.05       0.07       0.0575
 0.0675     0.0575     0.06       0.07       0.0475     0.04
 0.035      0.04       0.0375     0.0575     0.07       0.08
 0.0525     0.0575     0.065      0.0825     0.065      0.055
 0.04       0.055      0.04       0.0425     0.05       0.0575
 0.035      0.0425     0.06       0.0675     0.055      0.07
 0.07       0.07       0.065      0.07       0.0775     0.05
 0.055      0.055      0.045      0.0525     0.0675     0.055
 0.055      0.0575     0.08       0.0925     0.075      0.07
 0.08       0.0725     0.06       0.0475     0.0575     0.0375
 0.04       0.06       0.0825     0.065      0.0525     0.0575
 0.0675     0.0575     0.0625     0.0675     0.0775     0.07
 0.06       0.06       0.0375     0.08       0.1075     0.12
 0.0875     0.05       0.0575     0.06       0.05       0.03
 0.0525     0.065      0.0775     0.09       0.0375     0.04
 0.0375     0.065      0.07       0.0775     0.0875     0.0675
 0.05       0.0475     0.0475     0.0575     0.0625     0.0425
 0.0375     0.0375     0.06       0.05       0.0425     0.0575
 0.0575     0.065      0.0575     0.0525     0.0525     0.0575
 0.0375     0.0475     0.0475     0.0475     0.045      0.055
 0.0575     0.04       0.075      0.0575     0.0875     0.06
 0.0475     0.0575     0.0575     0.0375     0.06       0.06
 0.045      0.04       0.0625     0.0775     0.0525     0.06
 0.075      0.0875     0.08       0.0575     0.0625     0.06
 0.06       0.0625     0.0775     0.0725     0.07       0.055
 0.06       0.0775     0.06       0.0575     0.06       0.055
 0.065      0.0575     0.065      0.03       0.06       0.065
 0.0475     0.0475     0.035      0.0475     0.04       0.0425
 0.03       0.055      0.0375     0.06       0.05       0.0625
 0.0775     0.0775     0.085      0.0775     0.0675     0.03
 0.045      0.025      0.0375     0.035      0.03       0.04
 0.04       0.0475     0.0475     0.04       0.0375     0.0575
 0.0725     0.065      0.08       0.085      0.0575     0.06
 0.045      0.0575     0.06       0.0675     0.06       0.0575
 0.0675     0.0575     0.0325     0.0525     0.0675     0.05
 0.045      0.045      0.0575     0.0475     0.0675     0.0675
 0.06       0.0675     0.0675     0.0775     0.0675     0.0475
 0.055      0.045      0.065      0.065      0.0625     0.05
 0.04       0.0575     0.0575     0.0375     0.0225     0.03
 0.0425     0.0475     0.0475     0.05       0.08       0.0575
 0.07       0.0675     0.0425     0.0425     0.045      0.0575
 0.03       0.05       0.06       0.06       0.06       0.06
 0.0625     0.055      0.055      0.0475     0.0575     0.0675
 0.07       0.055      0.0475     0.0525     0.0475     0.07
 0.08       0.065      0.055      0.07       0.06       0.06
 0.0575     0.05       0.055      0.065      0.07       0.0625
 0.0275     0.035      0.045      0.08       0.1025     0.09
 0.0875     0.08       0.075      0.0575     0.0575     0.0375
 0.0475     0.07       0.07       0.045      0.045      0.0525
 0.04       0.0575     0.04       0.0375     0.05       0.0725
 0.055      0.045      0.0675     0.06       0.045      0.07
 0.0575     0.0675     0.04       0.055      0.05       0.0375
 0.04       0.0675     0.0475     0.0425     0.075      0.05
 0.045      0.0475     0.0575     0.07       0.07       0.0675
 0.045      0.045      0.0275     0.02       0.0175     0.05
 0.07       0.0575     0.05       0.0675     0.0575     0.045
 0.0475     0.05       0.05      ]","[0.05       0.04320988 0.04       0.045      0.045      0.055
 0.06       0.055      0.075      0.085      0.065      0.075
 0.05       0.065      0.055      0.06       0.06       0.07
 0.08       0.07       0.07       0.05       0.045      0.05
 0.065      0.065      0.055      0.06       0.055      0.045
 0.04       0.045      0.06       0.055      0.085      0.055
 0.04       0.04       0.05       0.055      0.06       0.06
 0.08       0.085      0.075      0.075      0.075      0.08
 0.085      0.095      0.085      0.08       0.075      0.06
 0.06       0.08       0.09       0.09       0.07       0.06
 0.065      0.065      0.065      0.075      0.07       0.085
 0.08       0.065      0.06       0.07       0.06       0.045
 0.065      0.08       0.09       0.065      0.075      0.055
 0.085      0.08       0.065      0.07       0.065      0.055
 0.05       0.07       0.085      0.075      0.085      0.075
 0.06       0.06       0.075      0.065      0.07       0.06
 0.075      0.085      0.08       0.07       0.085      0.085
 0.085      0.06       0.06       0.075      0.06       0.05
 0.055      0.05       0.055      0.05       0.045      0.05
 0.04       0.05       0.06       0.075      0.07       0.07
 0.08       0.085      0.07       0.07       0.075      0.075
 0.06       0.065      0.055      0.07       0.11       0.085
 0.085      0.095      0.105      0.075      0.095      0.1
 0.085      0.075      0.1        0.09       0.08       0.055
 0.045      0.05       0.06       0.07       0.055      0.045
 0.06       0.055      0.08       0.075      0.075      0.08
 0.07       0.065      0.07       0.07       0.07       0.065
 0.045      0.05       0.05       0.065      0.085      0.1
 0.065      0.06       0.07       0.095      0.08       0.065
 0.055      0.065      0.055      0.06       0.06       0.07
 0.04       0.06       0.065      0.075      0.07       0.09
 0.07       0.075      0.075      0.085      0.09       0.07
 0.06       0.06       0.055      0.065      0.08       0.065
 0.065      0.065      0.09       0.1        0.09       0.09
 0.09       0.085      0.07       0.055      0.07       0.055
 0.055      0.085      0.09       0.075      0.065      0.07
 0.07       0.08       0.075      0.075      0.085      0.075
 0.07       0.075      0.065      0.09       0.115      0.12
 0.095      0.065      0.06       0.075      0.07       0.035
 0.07       0.075      0.095      0.1        0.06       0.04
 0.05       0.07       0.09       0.085      0.095      0.075
 0.055      0.07       0.065      0.065      0.075      0.05
 0.045      0.045      0.07       0.06       0.065      0.06
 0.08       0.07       0.07       0.075      0.065      0.06
 0.055      0.055      0.055      0.05       0.055      0.065
 0.07       0.055      0.085      0.075      0.09       0.07
 0.065      0.065      0.065      0.05       0.07       0.07
 0.065      0.055      0.08       0.095      0.08       0.06
 0.08       0.1        0.085      0.075      0.08       0.07
 0.065      0.07       0.08       0.085      0.085      0.065
 0.065      0.085      0.075      0.07       0.075      0.075
 0.07       0.065      0.085      0.05       0.07       0.085
 0.06       0.055      0.04       0.05       0.05       0.055
 0.035      0.07       0.065      0.075      0.06       0.075
 0.085      0.085      0.095      0.08       0.07       0.045
 0.055      0.045      0.045      0.05       0.045      0.04
 0.05       0.06       0.055      0.04       0.045      0.065
 0.08       0.075      0.105      0.09       0.065      0.08
 0.06       0.07       0.065      0.07       0.06       0.075
 0.075      0.06       0.045      0.065      0.075      0.065
 0.05       0.055      0.065      0.06       0.08       0.08
 0.065      0.075      0.075      0.08       0.08       0.055
 0.065      0.06       0.075      0.08       0.07       0.06
 0.055      0.06       0.06       0.04       0.035      0.04
 0.055      0.055      0.065      0.075      0.08       0.07
 0.075      0.075      0.05       0.05       0.055      0.065
 0.04       0.06       0.07       0.07       0.065      0.065
 0.07       0.07       0.065      0.05       0.065      0.08
 0.075      0.065      0.055      0.065      0.075      0.075
 0.085      0.075      0.065      0.07       0.08       0.08
 0.065      0.06       0.065      0.07       0.085      0.07
 0.04       0.05       0.07       0.09       0.115      0.095
 0.095      0.09       0.085      0.075      0.075      0.06
 0.07       0.085      0.08       0.065      0.055      0.06
 0.055      0.075      0.075      0.06       0.06       0.085
 0.07       0.06       0.08       0.065      0.06       0.08
 0.07       0.075      0.055      0.065      0.06       0.06
 0.075      0.08       0.06       0.065      0.085      0.06
 0.055      0.05       0.07       0.075      0.075      0.075
 0.055      0.055      0.04       0.05       0.04       0.07
 0.08       0.065      0.055      0.075      0.065      0.06
 0.05       0.06       0.055     ]","[0.08125    0.05864198 0.0425     0.0525     0.055      0.08
 0.0775     0.07       0.0975     0.0925     0.0775     0.0925
 0.055      0.0725     0.0775     0.07       0.085      0.0875
 0.0925     0.095      0.0725     0.06       0.0625     0.0625
 0.0875     0.07       0.06       0.065      0.075      0.065
 0.055      0.0525     0.06       0.0725     0.09       0.07
 0.045      0.04       0.05       0.0625     0.075      0.0725
 0.09       0.1025     0.08       0.0825     0.09       0.095
 0.09       0.1025     0.1        0.1        0.08       0.065
 0.07       0.09       0.105      0.1025     0.095      0.08
 0.0875     0.08       0.075      0.0975     0.095      0.1125
 0.1125     0.0825     0.095      0.0925     0.065      0.0625
 0.0925     0.1075     0.0925     0.075      0.08       0.07
 0.1        0.09       0.075      0.07       0.075      0.0625
 0.0725     0.085      0.0925     0.0925     0.0975     0.085
 0.0625     0.07       0.08       0.085      0.0725     0.0675
 0.095      0.1        0.0975     0.0825     0.095      0.0925
 0.1        0.0675     0.0775     0.105      0.0875     0.0775
 0.07       0.0575     0.0625     0.0675     0.0675     0.07
 0.045      0.06       0.0625     0.08       0.0825     0.08
 0.085      0.1025     0.09       0.09       0.0925     0.085
 0.0675     0.0725     0.065      0.0825     0.1125     0.105
 0.0925     0.1125     0.1225     0.09       0.1025     0.12
 0.105      0.0825     0.1025     0.1025     0.085      0.065
 0.0525     0.0525     0.065      0.0725     0.06       0.0625
 0.085      0.085      0.115      0.1025     0.08       0.1025
 0.08       0.0725     0.0875     0.0725     0.0925     0.0825
 0.06       0.065      0.07       0.0775     0.095      0.1025
 0.075      0.0675     0.0725     0.1        0.0925     0.075
 0.0725     0.07       0.0625     0.0775     0.075      0.08
 0.0525     0.0725     0.0775     0.0875     0.0825     0.1025
 0.0725     0.0825     0.0875     0.1        0.1        0.0975
 0.0625     0.0625     0.065      0.075      0.095      0.08
 0.0725     0.07       0.105      0.105      0.1075     0.1025
 0.0925     0.0975     0.085      0.0725     0.0825     0.075
 0.0775     0.105      0.0925     0.0875     0.0775     0.0875
 0.075      0.1025     0.09       0.08       0.0925     0.0825
 0.0825     0.0825     0.09       0.0925     0.1225     0.1225
 0.1075     0.08       0.0725     0.0925     0.08       0.0525
 0.08       0.0975     0.105      0.1        0.08       0.0425
 0.06       0.0725     0.11       0.0925     0.1025     0.08
 0.075      0.0925     0.09       0.075      0.0825     0.0625
 0.055      0.055      0.08       0.0725     0.08       0.0675
 0.1075     0.0775     0.085      0.095      0.0775     0.0625
 0.075      0.06       0.06       0.0525     0.0675     0.0725
 0.08       0.0775     0.095      0.0925     0.1        0.09
 0.09       0.0775     0.075      0.0675     0.09       0.085
 0.0875     0.075      0.09       0.1        0.105      0.065
 0.0825     0.115      0.1025     0.0925     0.095      0.085
 0.0725     0.075      0.0825     0.09       0.0925     0.0725
 0.075      0.09       0.0975     0.0825     0.09       0.09
 0.075      0.075      0.095      0.085      0.09       0.0925
 0.075      0.06       0.05       0.0525     0.065      0.07
 0.0575     0.0825     0.1025     0.1025     0.0775     0.0825
 0.0925     0.1025     0.1025     0.0825     0.07       0.065
 0.08       0.085      0.0625     0.0675     0.06       0.0425
 0.0625     0.075      0.06       0.0525     0.0625     0.0725
 0.0825     0.085      0.11       0.0975     0.08       0.09
 0.0825     0.08       0.07       0.0775     0.065      0.09
 0.0825     0.0625     0.0525     0.0725     0.085      0.0825
 0.06       0.07       0.09       0.0925     0.0975     0.0925
 0.075      0.09       0.095      0.0875     0.0925     0.065
 0.0725     0.0725     0.085      0.0925     0.075      0.0675
 0.0725     0.0625     0.0625     0.045      0.0475     0.0575
 0.0625     0.065      0.08       0.11       0.09       0.0875
 0.0875     0.085      0.055      0.0575     0.065      0.0775
 0.0625     0.0725     0.08       0.0875     0.08       0.0775
 0.075      0.08       0.0725     0.0675     0.085      0.0925
 0.08       0.075      0.065      0.075      0.1025     0.0825
 0.09       0.0875     0.075      0.0725     0.1025     0.1025
 0.0775     0.0775     0.0725     0.0725     0.09       0.0725
 0.0575     0.0725     0.0925     0.105      0.12       0.1025
 0.1025     0.09       0.0925     0.095      0.0925     0.0825
 0.085      0.0925     0.09       0.08       0.06       0.0675
 0.0725     0.0975     0.11       0.0875     0.075      0.09
 0.085      0.0825     0.1025     0.0825     0.075      0.0825
 0.085      0.085      0.075      0.0725     0.065      0.0825
 0.1        0.0825     0.075      0.085      0.09       0.0775
 0.0675     0.06       0.0825     0.08       0.08       0.0925
 0.0775     0.0625     0.06       0.09       0.075      0.0875
 0.0825     0.07       0.0625     0.08       0.07       0.0725
 0.055      0.07       0.0625    ]",0.11999999731779099,227
20,0.001,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.14375    0.16666667 0.15       0.175      0.13       0.145
 0.14       0.1475     0.1125     0.15       0.1125     0.1075
 0.1275     0.1375     0.12       0.13       0.135      0.1325
 0.145      0.1075     0.1175     0.0875     0.1025     0.09
 0.0975     0.0975     0.1075     0.1175     0.105      0.105
 0.105      0.0975     0.06       0.0825     0.0975     0.09
 0.075      0.075      0.0675     0.0575     0.09       0.0875
 0.0675     0.0625     0.0775     0.09       0.0775     0.065
 0.045      0.0675     0.07       0.05       0.055      0.0575
 0.05       0.0575     0.0325     0.035      0.07       0.0675
 0.055      0.0475     0.05       0.0525     0.055      0.055
 0.025      0.055      0.0575     0.05       0.05       0.0675
 0.06       0.04       0.04       0.0375     0.0575     0.05
 0.0475     0.02       0.025      0.035      0.055      0.0575
 0.04       0.0275     0.03       0.055      0.0625     0.05
 0.0475     0.0575     0.0475     0.0625     0.055      0.0425
 0.065      0.0625     0.0475     0.0375     0.0275     0.055
 0.0475     0.0275     0.0325     0.025      0.035      0.03
 0.02       0.0175     0.03       0.035      0.0375     0.055
 0.055      0.0375     0.0275     0.0375     0.06       0.0775
 0.0475     0.03       0.0425     0.035      0.0275     0.0275
 0.04       0.0425     0.0275     0.0425     0.06       0.055
 0.0475     0.0425     0.0175     0.03       0.0275     0.0275
 0.035      0.0275     0.01       0.025      0.0325     0.0375
 0.03       0.0375     0.0475     0.035      0.02       0.045
 0.055      0.065      0.0575     0.045      0.0475     0.0375
 0.0575     0.0625     0.0525     0.055      0.0625     0.0775
 0.0525     0.0375     0.035      0.035      0.045      0.0425
 0.0375     0.0275     0.03       0.0475     0.045      0.0375
 0.0475     0.04       0.04       0.0375     0.03       0.02
 0.045      0.045      0.05       0.0425     0.0625     0.0475
 0.0675     0.0475     0.0425     0.04       0.035      0.035
 0.06       0.0575     0.0525     0.045      0.0675     0.0425
 0.0475     0.0375     0.04       0.0275     0.03       0.035
 0.0525     0.0575     0.03       0.0475     0.0575     0.0575
 0.0525     0.035      0.045      0.0275     0.0375     0.0525
 0.0475     0.02       0.0425     0.065      0.0375     0.0275
 0.03       0.03       0.035      0.055      0.06       0.06
 0.0375     0.05       0.0375     0.0275     0.0275     0.025
 0.045      0.065      0.06       0.05       0.045      0.0475
 0.0525     0.0575     0.04       0.03       0.04       0.0375
 0.0525     0.0625     0.0475     0.0425     0.04       0.0375
 0.0175     0.0325     0.0375     0.045      0.05       0.04
 0.05       0.035      0.05       0.0525     0.0475     0.0375
 0.0475     0.0375     0.04       0.04       0.0475     0.0375
 0.0575     0.06       0.04       0.045      0.03       0.0325
 0.04       0.0475     0.03       0.02       0.035      0.04
 0.035      0.0175     0.05       0.0375     0.0375     0.025
 0.02       0.02       0.03       0.055      0.055      0.06
 0.03       0.0275     0.065      0.0775     0.07       0.05
 0.04       0.045      0.04       0.06       0.04       0.0425
 0.035      0.03       0.04       0.0375     0.0375     0.035
 0.0175     0.025      0.045      0.0475     0.04       0.0275
 0.03       0.035      0.0175     0.025      0.025      0.0325
 0.04       0.015      0.0375     0.04       0.035      0.0275
 0.03       0.03       0.0275     0.025      0.0575     0.0675
 0.0575     0.0525     0.0175     0.0275     0.0475     0.04
 0.04       0.045      0.05       0.04       0.04       0.0175
 0.0375     0.0275     0.0275     0.0475     0.0475     0.045
 0.0175     0.025      0.0375     0.0375     0.045      0.0275
 0.035      0.03       0.05       0.04       0.0375     0.0275
 0.0275     0.04       0.0475     0.0375     0.0425     0.035
 0.0375     0.03       0.05       0.025      0.05       0.0425
 0.045      0.03       0.04       0.0475     0.055      0.045
 0.05       0.0425     0.045      0.06       0.0425     0.02
 0.0275     0.025      0.0425     0.045      0.0425     0.0275
 0.055      0.0475     0.0375     0.055      0.055      0.0475
 0.025      0.025      0.0275     0.0375     0.04       0.05
 0.0475     0.035      0.0275     0.0175     0.0275     0.05
 0.05       0.0475     0.05       0.07       0.06       0.0675
 0.06       0.035      0.04       0.06       0.0175     0.035
 0.05       0.045      0.0275     0.02       0.035      0.03
 0.03       0.0425     0.0375     0.045      0.0375     0.0275
 0.0275     0.02       0.0175     0.0275     0.0475     0.0375
 0.05       0.0375     0.06       0.05       0.05       0.0375
 0.035      0.0375     0.0625     0.045      0.04       0.0375
 0.0425     0.0375     0.06       0.0375     0.05       0.04
 0.045      0.035      0.0475     0.04       0.05       0.0575
 0.0475     0.06       0.035      0.045      0.035      0.0425
 0.04       0.035      0.0375     0.05       0.045      0.0475
 0.05       0.045      0.0475     0.045      0.0575     0.0825
 0.0675     0.045      0.02      ]","[0.175      0.19753087 0.18       0.195      0.155      0.15000001
 0.145      0.175      0.15       0.17       0.135      0.115
 0.145      0.145      0.135      0.145      0.165      0.15
 0.16500001 0.12       0.13       0.12       0.13       0.1
 0.1        0.115      0.11       0.125      0.12       0.125
 0.12       0.11       0.08       0.09       0.105      0.105
 0.095      0.1        0.1        0.09       0.095      0.095
 0.075      0.09       0.085      0.09       0.09       0.07
 0.065      0.08       0.08       0.06       0.065      0.065
 0.06       0.065      0.05       0.055      0.075      0.075
 0.065      0.065      0.06       0.065      0.07       0.06
 0.045      0.065      0.065      0.06       0.06       0.075
 0.065      0.05       0.045      0.045      0.06       0.055
 0.05       0.03       0.035      0.055      0.065      0.085
 0.045      0.03       0.04       0.07       0.07       0.06
 0.05       0.065      0.065      0.07       0.06       0.055
 0.075      0.075      0.065      0.05       0.04       0.065
 0.06       0.045      0.05       0.045      0.04       0.04
 0.03       0.03       0.03       0.04       0.05       0.065
 0.065      0.05       0.03       0.04       0.07       0.085
 0.055      0.05       0.055      0.04       0.04       0.04
 0.04       0.05       0.045      0.06       0.075      0.065
 0.055      0.05       0.03       0.035      0.04       0.04
 0.04       0.035      0.025      0.035      0.045      0.05
 0.04       0.045      0.05       0.05       0.02       0.05
 0.07       0.07       0.065      0.06       0.055      0.045
 0.06       0.075      0.06       0.07       0.075      0.095
 0.075      0.05       0.045      0.06       0.06       0.055
 0.04       0.045      0.04       0.06       0.065      0.045
 0.05       0.05       0.05       0.045      0.035      0.045
 0.06       0.055      0.065      0.05       0.075      0.06
 0.075      0.055      0.05       0.05       0.055      0.05
 0.065      0.07       0.065      0.065      0.08       0.055
 0.055      0.06       0.045      0.04       0.035      0.05
 0.07       0.065      0.045      0.05       0.06       0.065
 0.06       0.045      0.055      0.045      0.055      0.065
 0.06       0.045      0.055      0.07       0.05       0.035
 0.045      0.035      0.045      0.075      0.08       0.07
 0.05       0.05       0.045      0.03       0.05       0.035
 0.05       0.075      0.07       0.065      0.05       0.05
 0.07       0.065      0.045      0.035      0.04       0.045
 0.065      0.075      0.055      0.055      0.04       0.04
 0.03       0.04       0.04       0.05       0.055      0.045
 0.05       0.055      0.065      0.06       0.055      0.045
 0.055      0.055      0.045      0.04       0.05       0.05
 0.07       0.065      0.06       0.05       0.04       0.06
 0.055      0.055      0.045      0.045      0.055      0.055
 0.045      0.025      0.06       0.04       0.04       0.035
 0.04       0.03       0.045      0.065      0.07       0.065
 0.04       0.045      0.085      0.085      0.075      0.055
 0.05       0.055      0.055      0.06       0.05       0.055
 0.045      0.035      0.04       0.04       0.045      0.04
 0.04       0.035      0.05       0.06       0.055      0.04
 0.05       0.05       0.025      0.035      0.045      0.045
 0.05       0.035      0.06       0.05       0.045      0.035
 0.035      0.035      0.045      0.03       0.06       0.07
 0.065      0.06       0.035      0.055      0.05       0.05
 0.045      0.055      0.06       0.045      0.055      0.04
 0.045      0.035      0.04       0.05       0.06       0.055
 0.04       0.055      0.055      0.045      0.055      0.035
 0.045      0.04       0.055      0.05       0.045      0.03
 0.03       0.045      0.05       0.055      0.055      0.045
 0.045      0.035      0.06       0.055      0.055      0.05
 0.065      0.04       0.05       0.06       0.06       0.06
 0.06       0.05       0.06       0.07       0.06       0.05
 0.035      0.04       0.065      0.055      0.05       0.05
 0.07       0.065      0.045      0.06       0.065      0.05
 0.05       0.035      0.035      0.05       0.05       0.05
 0.055      0.04       0.03       0.035      0.035      0.055
 0.055      0.055      0.055      0.075      0.065      0.075
 0.065      0.05       0.05       0.065      0.04       0.045
 0.05       0.06       0.045      0.035      0.045      0.035
 0.045      0.055      0.055      0.05       0.04       0.035
 0.035      0.04       0.04       0.045      0.055      0.04
 0.05       0.05       0.07       0.06       0.05       0.045
 0.04       0.04       0.07       0.05       0.04       0.045
 0.06       0.05       0.07       0.06       0.055      0.055
 0.05       0.05       0.05       0.05       0.06       0.06
 0.05       0.075      0.05       0.055      0.045      0.06
 0.045      0.04       0.045      0.05       0.05       0.05
 0.055      0.05       0.06       0.065      0.075      0.095
 0.075      0.05       0.035     ]","[0.2125     0.22222222 0.205      0.205      0.185      0.16
 0.165      0.19000001 0.1875     0.18500001 0.15000001 0.1275
 0.165      0.16       0.1425     0.16       0.19       0.1675
 0.18000001 0.1375     0.13       0.14       0.1475     0.12
 0.1125     0.135      0.115      0.1325     0.1425     0.15
 0.13       0.1325     0.1225     0.1025     0.1125     0.1125
 0.1175     0.1225     0.135      0.1275     0.115      0.115
 0.095      0.1125     0.095      0.0975     0.1        0.07
 0.085      0.0925     0.09       0.07       0.0725     0.0725
 0.08       0.0725     0.0675     0.0725     0.08       0.09
 0.0775     0.0825     0.0725     0.0725     0.08       0.06
 0.06       0.07       0.0725     0.07       0.07       0.08
 0.075      0.06       0.055      0.055      0.0625     0.0625
 0.05       0.045      0.0475     0.0775     0.085      0.115
 0.0675     0.0475     0.06       0.08       0.07       0.08
 0.06       0.075      0.08       0.075      0.0675     0.0725
 0.085      0.095      0.085      0.065      0.0625     0.0725
 0.0725     0.07       0.065      0.065      0.0525     0.06
 0.0475     0.0425     0.03       0.045      0.0625     0.08
 0.0725     0.06       0.0425     0.0575     0.0875     0.0925
 0.075      0.085      0.065      0.0425     0.0525     0.055
 0.045      0.05       0.0625     0.0725     0.08       0.0775
 0.07       0.06       0.045      0.0475     0.055      0.055
 0.045      0.045      0.0425     0.0425     0.0525     0.05
 0.0525     0.055      0.0575     0.0625     0.0275     0.055
 0.0875     0.075      0.0725     0.075      0.0675     0.06
 0.0625     0.0825     0.065      0.075      0.085      0.1025
 0.09       0.06       0.0525     0.0825     0.07       0.065
 0.0475     0.06       0.0575     0.08       0.085      0.055
 0.0525     0.0625     0.06       0.0525     0.0425     0.075
 0.08       0.0675     0.0725     0.055      0.0825     0.075
 0.08       0.0625     0.055      0.0575     0.0775     0.0625
 0.07       0.085      0.075      0.0825     0.0825     0.0625
 0.0625     0.085      0.0575     0.05       0.0425     0.0675
 0.0825     0.08       0.0675     0.0575     0.065      0.0725
 0.065      0.055      0.06       0.0625     0.07       0.07
 0.0725     0.0775     0.065      0.07       0.065      0.0475
 0.06       0.0475     0.0525     0.08       0.09       0.0825
 0.065      0.0625     0.0625     0.0425     0.0725     0.045
 0.055      0.0825     0.0875     0.08       0.055      0.0625
 0.085      0.075      0.06       0.0475     0.0425     0.0675
 0.08       0.08       0.065      0.0625     0.0425     0.045
 0.04       0.0475     0.05       0.0575     0.0625     0.055
 0.055      0.0725     0.075      0.065      0.06       0.0525
 0.0625     0.075      0.0575     0.0475     0.0525     0.0675
 0.08       0.07       0.08       0.05       0.06       0.0825
 0.0775     0.06       0.0625     0.0725     0.07       0.0625
 0.05       0.0375     0.06       0.045      0.0475     0.0475
 0.0625     0.0525     0.0625     0.07       0.085      0.0725
 0.0575     0.0625     0.1        0.095      0.08       0.0675
 0.0625     0.07       0.0775     0.065      0.0625     0.06
 0.0525     0.0425     0.045      0.04       0.0525     0.0525
 0.0625     0.045      0.055      0.075      0.0625     0.06
 0.07       0.0625     0.0425     0.05       0.065      0.055
 0.0625     0.065      0.08       0.06       0.0525     0.0425
 0.04       0.0425     0.06       0.04       0.065      0.0775
 0.075      0.0675     0.0575     0.08       0.0575     0.0625
 0.0525     0.06       0.0725     0.06       0.0675     0.0625
 0.055      0.0475     0.055      0.0525     0.075      0.0675
 0.07       0.085      0.0775     0.0625     0.0625     0.0425
 0.05       0.0525     0.06       0.06       0.0525     0.0375
 0.04       0.0525     0.06       0.075      0.0625     0.05
 0.05       0.0425     0.0625     0.08       0.065      0.0625
 0.0825     0.0675     0.0675     0.0725     0.0625     0.07
 0.0725     0.06       0.0725     0.0725     0.0775     0.08
 0.0475     0.0575     0.0825     0.065      0.0525     0.07
 0.08       0.08       0.0575     0.065      0.07       0.055
 0.07       0.0425     0.045      0.0625     0.0675     0.0575
 0.075      0.0525     0.0375     0.05       0.0475     0.065
 0.0625     0.06       0.065      0.08       0.0725     0.0825
 0.07       0.075      0.0725     0.07       0.0675     0.06
 0.055      0.0725     0.0675     0.0575     0.0525     0.045
 0.0525     0.065      0.075      0.055      0.0425     0.0425
 0.0475     0.0625     0.0675     0.0625     0.06       0.0425
 0.055      0.0625     0.075      0.0775     0.065      0.0575
 0.0425     0.0475     0.075      0.06       0.0525     0.0525
 0.075      0.0625     0.075      0.0825     0.07       0.0725
 0.055      0.06       0.055      0.055      0.0625     0.0625
 0.0575     0.0825     0.0725     0.075      0.0575     0.07
 0.0525     0.0425     0.055      0.06       0.065      0.06
 0.0675     0.06       0.0725     0.0875     0.09       0.105
 0.08       0.0525     0.0525    ]",0.1975308656692505,1
21,0.001,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.2375     0.15432098 0.1275     0.135      0.1675     0.13500001
 0.1075     0.1        0.1375     0.1475     0.1525     0.1575
 0.1375     0.1225     0.115      0.1325     0.145      0.1175
 0.125      0.1175     0.1375     0.1175     0.115      0.1375
 0.1375     0.1075     0.0975     0.0975     0.095      0.0975
 0.09       0.09       0.1175     0.115      0.09       0.0825
 0.07       0.105      0.1225     0.115      0.0975     0.12
 0.0875     0.0775     0.0825     0.0675     0.0575     0.0675
 0.055      0.045      0.065      0.0575     0.095      0.0775
 0.105      0.08       0.0775     0.0575     0.0675     0.065
 0.0675     0.0575     0.0775     0.0725     0.0375     0.065
 0.0725     0.0825     0.0875     0.05       0.0575     0.0475
 0.06       0.0425     0.07       0.0675     0.0775     0.08
 0.065      0.0575     0.0675     0.065      0.08       0.0825
 0.07       0.0475     0.085      0.0675     0.0575     0.0375
 0.04       0.0475     0.07       0.105      0.0775     0.06
 0.075      0.0775     0.09       0.06       0.0675     0.07
 0.0475     0.0525     0.045      0.05       0.055      0.0575
 0.05       0.045      0.0375     0.0575     0.065      0.065
 0.0475     0.04       0.05       0.055      0.0575     0.0725
 0.0625     0.0725     0.0575     0.0575     0.0475     0.045
 0.02       0.0625     0.0675     0.055      0.04       0.045
 0.065      0.0575     0.0675     0.0575     0.05       0.04
 0.0575     0.055      0.0475     0.0375     0.04       0.0375
 0.075      0.095      0.075      0.065      0.065      0.0525
 0.0375     0.035      0.0375     0.06       0.055      0.045
 0.0625     0.0725     0.0825     0.065      0.045      0.03
 0.0625     0.05       0.07       0.0625     0.0625     0.0675
 0.0475     0.055      0.0375     0.045      0.06       0.06
 0.0775     0.07       0.065      0.0775     0.055      0.0525
 0.0525     0.07       0.065      0.055      0.0575     0.0775
 0.0775     0.08       0.0675     0.05       0.025      0.0475
 0.04       0.06       0.045      0.04       0.0475     0.0375
 0.0575     0.0575     0.0525     0.04       0.035      0.0625
 0.075      0.0775     0.0625     0.0275     0.0425     0.0375
 0.04       0.055      0.055      0.07       0.07       0.055
 0.045      0.0275     0.0475     0.0475     0.0575     0.0625
 0.075      0.0675     0.045      0.045      0.055      0.04
 0.025      0.02       0.035      0.045      0.05       0.05
 0.0425     0.0525     0.065      0.055      0.0425     0.0475
 0.05       0.06       0.0525     0.0475     0.045      0.0425
 0.06       0.045      0.055      0.075      0.0875     0.065
 0.055      0.065      0.04       0.045      0.04       0.04
 0.0275     0.0475     0.05       0.0375     0.04       0.0475
 0.05       0.06       0.055      0.0625     0.0675     0.0475
 0.0425     0.07       0.0675     0.0675     0.0625     0.05
 0.0625     0.04       0.035      0.0375     0.06       0.05
 0.0475     0.0475     0.0675     0.055      0.055      0.045
 0.0525     0.0275     0.045      0.0525     0.0725     0.08
 0.065      0.045      0.0675     0.0575     0.04       0.0475
 0.055      0.05       0.06       0.04       0.0575     0.0375
 0.03       0.02       0.0475     0.0475     0.05       0.0475
 0.065      0.07       0.05       0.0475     0.06       0.0525
 0.03       0.0425     0.0575     0.0475     0.0275     0.065
 0.07       0.0575     0.05       0.0475     0.0375     0.0475
 0.0375     0.0275     0.035      0.0425     0.0425     0.035
 0.05       0.0575     0.0575     0.0775     0.0575     0.035
 0.055      0.03       0.0525     0.0725     0.07       0.0775
 0.03       0.04       0.035      0.0575     0.0625     0.0575
 0.0475     0.05       0.0575     0.035      0.025      0.0275
 0.035      0.0475     0.0675     0.0625     0.065      0.07
 0.0525     0.05       0.055      0.0575     0.0425     0.0475
 0.035      0.03       0.04       0.04       0.045      0.0575
 0.06       0.075      0.0625     0.05       0.05       0.0375
 0.02       0.0475     0.04       0.0375     0.0475     0.06
 0.055      0.0625     0.0475     0.0475     0.04       0.0375
 0.0475     0.06       0.055      0.055      0.0525     0.0325
 0.0375     0.025      0.035      0.0525     0.085      0.0775
 0.0675     0.0475     0.055      0.045      0.0375     0.0475
 0.0575     0.0475     0.05       0.0475     0.065      0.055
 0.0675     0.045      0.035      0.025      0.045      0.0375
 0.03       0.045      0.0525     0.07       0.0625     0.0475
 0.05       0.0475     0.0575     0.075      0.0475     0.0475
 0.045      0.045      0.0625     0.06       0.03       0.0375
 0.065      0.07       0.0575     0.04       0.0375     0.0575
 0.0475     0.0275     0.0375     0.035      0.06       0.0475
 0.04       0.055      0.075      0.0575     0.065      0.0525
 0.055      0.0475     0.05       0.05       0.05       0.06
 0.07       0.07       0.0575     0.05       0.0525     0.0625
 0.0475     0.06       0.065      0.0525     0.0325     0.04
 0.03       0.055      0.0475     0.045      0.085      0.0675
 0.05       0.0375     0.025     ]","[0.25       0.19135802 0.155      0.155      0.18000001 0.16
 0.125      0.115      0.155      0.16       0.175      0.165
 0.145      0.15       0.125      0.145      0.155      0.135
 0.145      0.15       0.145      0.13       0.125      0.14
 0.145      0.13       0.115      0.105      0.115      0.1
 0.125      0.125      0.14       0.135      0.135      0.13
 0.11       0.11       0.13       0.135      0.13       0.135
 0.115      0.105      0.125      0.075      0.06       0.095
 0.065      0.07       0.085      0.07       0.105      0.08
 0.12       0.1        0.09       0.07       0.085      0.085
 0.075      0.095      0.1        0.085      0.07       0.075
 0.095      0.095      0.095      0.055      0.065      0.055
 0.085      0.085      0.08       0.085      0.095      0.085
 0.085      0.07       0.08       0.08       0.085      0.1
 0.08       0.06       0.09       0.075      0.06       0.05
 0.045      0.08       0.095      0.12       0.095      0.065
 0.08       0.085      0.095      0.07       0.075      0.095
 0.095      0.085      0.065      0.055      0.07       0.065
 0.055      0.07       0.075      0.065      0.075      0.07
 0.06       0.05       0.055      0.065      0.06       0.095
 0.08       0.085      0.075      0.07       0.055      0.065
 0.055      0.085      0.075      0.06       0.07       0.06
 0.085      0.06       0.08       0.065      0.065      0.05
 0.065      0.06       0.055      0.045      0.05       0.055
 0.08       0.105      0.085      0.075      0.075      0.06
 0.045      0.04       0.045      0.07       0.065      0.07
 0.075      0.08       0.095      0.07       0.075      0.065
 0.075      0.06       0.07       0.07       0.08       0.09
 0.055      0.06       0.05       0.05       0.075      0.08
 0.095      0.09       0.085      0.08       0.065      0.065
 0.07       0.085      0.07       0.065      0.06       0.095
 0.09       0.08       0.075      0.065      0.045      0.06
 0.05       0.07       0.05       0.05       0.05       0.045
 0.06       0.065      0.065      0.045      0.045      0.075
 0.085      0.09       0.08       0.06       0.06       0.075
 0.06       0.07       0.07       0.075      0.095      0.085
 0.065      0.04       0.05       0.05       0.075      0.08
 0.085      0.075      0.06       0.065      0.065      0.04
 0.035      0.045      0.055      0.07       0.05       0.05
 0.055      0.075      0.07       0.07       0.055      0.055
 0.065      0.065      0.06       0.065      0.055      0.065
 0.08       0.065      0.07       0.09       0.09       0.08
 0.065      0.075      0.065      0.055      0.06       0.05
 0.045      0.05       0.075      0.065      0.055      0.05
 0.055      0.07       0.07       0.075      0.09       0.075
 0.065      0.075      0.08       0.08       0.07       0.065
 0.075      0.05       0.065      0.075      0.07       0.055
 0.05       0.055      0.07       0.065      0.08       0.055
 0.07       0.05       0.06       0.07       0.09       0.1
 0.08       0.055      0.08       0.065      0.04       0.065
 0.07       0.06       0.065      0.045      0.07       0.055
 0.05       0.035      0.06       0.06       0.055      0.065
 0.07       0.07       0.06       0.06       0.065      0.065
 0.04       0.055      0.06       0.055      0.04       0.07
 0.075      0.065      0.055      0.055      0.055      0.055
 0.045      0.05       0.05       0.055      0.05       0.04
 0.055      0.06       0.065      0.08       0.065      0.05
 0.07       0.055      0.07       0.08       0.08       0.08
 0.05       0.05       0.06       0.075      0.08       0.06
 0.055      0.06       0.07       0.065      0.045      0.04
 0.06       0.055      0.075      0.075      0.09       0.08
 0.065      0.055      0.065      0.065      0.06       0.065
 0.05       0.045      0.04       0.05       0.055      0.065
 0.07       0.08       0.07       0.055      0.065      0.06
 0.05       0.055      0.05       0.06       0.06       0.07
 0.06       0.07       0.055      0.06       0.055      0.04
 0.055      0.065      0.06       0.065      0.07       0.05
 0.065      0.045      0.045      0.06       0.09       0.085
 0.07       0.055      0.07       0.05       0.05       0.055
 0.06       0.055      0.05       0.055      0.07       0.065
 0.07       0.055      0.065      0.045      0.05       0.05
 0.04       0.05       0.06       0.08       0.075      0.06
 0.055      0.06       0.065      0.085      0.055      0.06
 0.07       0.06       0.07       0.08       0.065      0.065
 0.075      0.075      0.065      0.045      0.045      0.07
 0.06       0.04       0.065      0.07       0.07       0.055
 0.04       0.065      0.085      0.06       0.075      0.065
 0.06       0.055      0.055      0.055      0.06       0.07
 0.085      0.09       0.065      0.07       0.07       0.075
 0.055      0.07       0.075      0.065      0.045      0.06
 0.055      0.065      0.06       0.055      0.09       0.085
 0.065      0.06       0.055     ]","[0.25625    0.22530864 0.1875     0.1825     0.18500001 0.1725
 0.13       0.1425     0.165      0.1775     0.1925     0.17
 0.16250001 0.175      0.1425     0.15750001 0.1625     0.155
 0.1625     0.18000001 0.16       0.145      0.1375     0.145
 0.15000001 0.1525     0.13       0.1225     0.1375     0.115
 0.1525     0.1625     0.165      0.15       0.1775     0.17
 0.15750001 0.1175     0.13       0.155      0.15000001 0.1425
 0.1575     0.145      0.16       0.0975     0.0775     0.1225
 0.0875     0.0925     0.0925     0.0875     0.1125     0.0875
 0.1225     0.11       0.1025     0.0875     0.1025     0.1
 0.09       0.125      0.13       0.095      0.105      0.0925
 0.1125     0.1025     0.1        0.07       0.0725     0.075
 0.115      0.1275     0.0925     0.1025     0.1125     0.0975
 0.09       0.085      0.0825     0.095      0.09       0.1125
 0.1        0.09       0.095      0.09       0.09       0.08
 0.0675     0.1125     0.1125     0.1225     0.12       0.085
 0.0925     0.0925     0.1025     0.085      0.0925     0.125
 0.1425     0.115      0.095      0.0775     0.085      0.0825
 0.065      0.1075     0.1075     0.075      0.085      0.08
 0.0725     0.07       0.0625     0.0825     0.0775     0.115
 0.095      0.1        0.1        0.0775     0.0625     0.08
 0.0925     0.1075     0.0825     0.0625     0.09       0.0725
 0.1        0.0675     0.0925     0.07       0.07       0.065
 0.075      0.0625     0.0625     0.0575     0.05       0.0725
 0.0825     0.11       0.095      0.0875     0.0875     0.0625
 0.055      0.05       0.0525     0.07       0.0775     0.1
 0.085      0.0875     0.105      0.0775     0.1025     0.1025
 0.08       0.0775     0.0725     0.085      0.095      0.1
 0.065      0.065      0.0675     0.0625     0.085      0.095
 0.1        0.115      0.11       0.09       0.08       0.075
 0.0825     0.095      0.0875     0.075      0.0675     0.1125
 0.105      0.0875     0.08       0.0725     0.0725     0.075
 0.065      0.07       0.0675     0.07       0.0525     0.065
 0.07       0.07       0.07       0.0575     0.0575     0.085
 0.095      0.1        0.09       0.095      0.075      0.115
 0.095      0.0825     0.0825     0.085      0.1175     0.1025
 0.09       0.0575     0.0525     0.0575     0.0825     0.09
 0.11       0.0925     0.0725     0.0825     0.07       0.0425
 0.0425     0.075      0.0775     0.0925     0.0525     0.0525
 0.0625     0.09       0.08       0.085      0.065      0.0725
 0.0825     0.07       0.07       0.075      0.075      0.0825
 0.095      0.09       0.085      0.1025     0.1075     0.095
 0.0725     0.085      0.0925     0.0725     0.0725     0.0525
 0.07       0.065      0.0925     0.09       0.075      0.065
 0.0725     0.0725     0.0825     0.08       0.1        0.0975
 0.0875     0.085      0.0875     0.0875     0.0725     0.0875
 0.08       0.065      0.0925     0.11       0.09       0.06
 0.05       0.0675     0.0725     0.0725     0.095      0.0675
 0.0825     0.0725     0.07       0.08       0.105      0.115
 0.0925     0.065      0.0825     0.08       0.0575     0.07
 0.085      0.075      0.0725     0.0575     0.08       0.0825
 0.075      0.0575     0.0725     0.07       0.0675     0.0825
 0.075      0.08       0.0725     0.07       0.0725     0.0725
 0.0575     0.0625     0.0625     0.0625     0.0525     0.0725
 0.0825     0.0725     0.0625     0.07       0.07       0.06
 0.0525     0.0725     0.0675     0.0675     0.0575     0.05
 0.06       0.0625     0.075      0.085      0.075      0.07
 0.0825     0.0875     0.0825     0.0825     0.0825     0.0825
 0.0725     0.0525     0.085      0.0825     0.0925     0.065
 0.0675     0.075      0.0775     0.095      0.07       0.0575
 0.0825     0.075      0.09       0.0925     0.1075     0.085
 0.0725     0.065      0.0725     0.0725     0.0725     0.085
 0.0625     0.07       0.05       0.06       0.0625     0.075
 0.08       0.0825     0.0875     0.075      0.09       0.0825
 0.0825     0.0725     0.0675     0.085      0.08       0.0725
 0.0625     0.07       0.0625     0.0775     0.0625     0.0475
 0.0625     0.0725     0.0675     0.075      0.085      0.0775
 0.0875     0.06       0.0525     0.065      0.0925     0.095
 0.075      0.06       0.085      0.0675     0.065      0.0625
 0.0725     0.0675     0.065      0.0625     0.0725     0.075
 0.0775     0.0775     0.0925     0.065      0.0525     0.065
 0.055      0.0525     0.075      0.0825     0.085      0.0775
 0.0675     0.0725     0.08       0.095      0.06       0.0725
 0.0925     0.075      0.08       0.1        0.1125     0.0925
 0.0825     0.0825     0.075      0.055      0.07       0.0975
 0.075      0.06       0.0925     0.1025     0.075      0.0625
 0.045      0.0725     0.09       0.0675     0.08       0.0725
 0.0625     0.065      0.0625     0.06       0.075      0.0825
 0.095      0.1        0.0775     0.0925     0.085      0.08
 0.065      0.07       0.08       0.0725     0.06       0.075
 0.0825     0.07       0.07       0.065      0.09       0.1
 0.08       0.0825     0.0875    ]",0.25,0
22,0.001,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.01   0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.01  0.01  0.
 0.    0.    0.    0.    0.    0.    0.005 0.01  0.005 0.005 0.    0.
 0.01  0.015 0.01  0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.005 0.01  0.01  0.005 0.    0.    0.005
 0.    0.    0.005 0.01  0.    0.    0.    0.005 0.005 0.    0.005 0.
 0.    0.005 0.005 0.    0.    0.    0.005 0.    0.01  0.005 0.005 0.
 0.    0.    0.    0.    0.    0.005 0.01  0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.005
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.01  0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.    0.005 0.01  0.005 0.005 0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.
 0.    0.    0.    0.    0.005 0.005 0.    0.    0.    0.005 0.005 0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.    0.005
 0.    0.    0.01  0.01  0.    0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.005 0.01  0.005
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.    0.005
 0.005 0.    0.005 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005
 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.01  0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005
 0.01  0.01  0.01  0.005 0.005 0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.01  0.01  0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.01  0.01  0.005 0.    0.005 0.    0.    0.    0.
 0.005 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.005 0.
 0.01  0.01  0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.
 0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.
 0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.01  0.015 0.005 0.    0.    0.    0.005 0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.   ]","[0.     0.     0.0025 0.01   0.01   0.0125 0.005  0.0025 0.005  0.01
 0.01   0.0025 0.     0.0025 0.0025 0.     0.0025 0.0025 0.0125 0.02
 0.01   0.01   0.005  0.0025 0.0125 0.0225 0.015  0.0025 0.     0.0025
 0.0025 0.     0.     0.     0.     0.005  0.0125 0.01   0.     0.
 0.     0.     0.     0.     0.     0.     0.0025 0.0025 0.0025 0.0025
 0.01   0.0025 0.     0.01   0.01   0.02   0.01   0.0025 0.0025 0.01
 0.0025 0.0025 0.01   0.01   0.0025 0.     0.0025 0.01   0.0125 0.0025
 0.01   0.0025 0.0025 0.01   0.01   0.0025 0.0025 0.0025 0.01   0.0025
 0.01   0.01   0.0125 0.005  0.0025 0.     0.0025 0.0025 0.0025 0.01
 0.0125 0.01   0.0025 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0025 0.0025 0.01   0.0125 0.01   0.     0.0025
 0.0025 0.0025 0.     0.0025 0.0025 0.0025 0.     0.0025 0.005  0.0025
 0.0025 0.     0.005  0.0125 0.01   0.0025 0.     0.0025 0.0025 0.
 0.     0.     0.     0.     0.0025 0.01   0.01   0.01   0.0025 0.0025
 0.0025 0.     0.0025 0.0025 0.0025 0.01   0.0125 0.0125 0.0125 0.01
 0.0025 0.     0.0025 0.0025 0.005  0.0025 0.     0.     0.     0.
 0.     0.0025 0.0025 0.     0.     0.     0.     0.     0.     0.
 0.     0.0025 0.0025 0.     0.     0.0025 0.0025 0.     0.0025 0.0025
 0.     0.0025 0.0025 0.01   0.005  0.0125 0.01   0.01   0.01   0.0025
 0.     0.     0.     0.     0.     0.     0.     0.     0.0025 0.0025
 0.     0.0125 0.015  0.0025 0.     0.     0.     0.0025 0.01   0.01
 0.0025 0.     0.0025 0.01   0.01   0.0025 0.     0.     0.     0.0025
 0.0025 0.0025 0.     0.     0.0025 0.01   0.0025 0.01   0.0025 0.0025
 0.01   0.01   0.0025 0.     0.0025 0.01   0.0025 0.     0.     0.
 0.     0.0025 0.005  0.005  0.     0.     0.     0.     0.     0.0025
 0.005  0.0025 0.0025 0.005  0.005  0.0025 0.0025 0.0125 0.01   0.0025
 0.     0.0125 0.02   0.01   0.0025 0.     0.     0.     0.0025 0.005
 0.0025 0.     0.0025 0.01   0.0025 0.01   0.01   0.0025 0.01   0.0025
 0.     0.0025 0.0025 0.0025 0.0025 0.01   0.0125 0.0125 0.01   0.005
 0.005  0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0025 0.0025 0.0025 0.     0.0025 0.0025 0.005
 0.0025 0.     0.0025 0.01   0.01   0.01   0.0025 0.005  0.005  0.
 0.0025 0.0025 0.0025 0.     0.     0.     0.     0.     0.0025 0.0025
 0.01   0.0075 0.005  0.005  0.0025 0.0025 0.0025 0.0025 0.     0.0025
 0.0025 0.     0.     0.     0.0025 0.0025 0.0025 0.01   0.01   0.01
 0.01   0.01   0.01   0.0025 0.0025 0.01   0.0025 0.     0.     0.
 0.0025 0.0025 0.     0.0025 0.0125 0.01   0.01   0.0025 0.     0.
 0.     0.0025 0.0025 0.0025 0.0025 0.0025 0.005  0.01   0.0025 0.
 0.0025 0.0025 0.0025 0.     0.     0.0025 0.01   0.0025 0.0025 0.0025
 0.0025 0.0025 0.0025 0.     0.     0.     0.     0.     0.0025 0.0125
 0.015  0.0175 0.005  0.01   0.0025 0.0025 0.     0.0025 0.01   0.0025
 0.0025 0.0025 0.01   0.01   0.01   0.     0.0025 0.01   0.01   0.0025
 0.01   0.01   0.0025 0.0025 0.0025 0.01   0.01   0.01   0.     0.0025
 0.01   0.0025 0.0025 0.     0.     0.     0.0025 0.0025 0.     0.01
 0.0125 0.005  0.0025 0.0075 0.0075 0.015  0.0125 0.015  0.005  0.0075
 0.005  0.005  0.0025 0.005  0.0025 0.005  0.015  0.02   0.0125 0.0025
 0.     0.0025 0.0125 0.0125 0.     0.0025 0.005  0.005  0.0025 0.
 0.     0.0025 0.0125 0.0075 0.005  0.0025 0.     0.0025 0.0025 0.
 0.     0.005  0.0075 0.005  0.0025 0.     0.     0.0025 0.0025]",0.014999999664723873,25
23,0.001,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.
 0.     0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.
 0.     0.0075 0.01   0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.01   0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.    ]","[0.    0.    0.005 0.01  0.01  0.01  0.    0.005 0.005 0.    0.    0.
 0.005 0.005 0.005 0.005 0.005 0.01  0.01  0.    0.    0.005 0.005 0.01
 0.005 0.005 0.01  0.005 0.005 0.    0.005 0.01  0.01  0.005 0.005 0.
 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005
 0.01  0.    0.    0.    0.    0.005 0.005 0.    0.005 0.005 0.005 0.
 0.005 0.005 0.01  0.    0.    0.    0.    0.    0.    0.    0.005 0.005
 0.    0.    0.    0.005 0.01  0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.005 0.    0.    0.    0.005 0.005
 0.    0.    0.    0.005 0.01  0.01  0.01  0.    0.005 0.005 0.01  0.
 0.    0.    0.005 0.    0.    0.    0.005 0.005 0.    0.005 0.    0.005
 0.005 0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.01
 0.01  0.01  0.    0.    0.    0.    0.005 0.01  0.015 0.01  0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.005 0.005 0.
 0.005 0.005 0.005 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.
 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.005
 0.005 0.005 0.005 0.    0.    0.    0.    0.    0.005 0.    0.    0.005
 0.005 0.    0.005 0.    0.    0.    0.    0.    0.005 0.005 0.005 0.005
 0.005 0.    0.    0.    0.    0.    0.    0.    0.005 0.01  0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.    0.005 0.    0.    0.005
 0.005 0.005 0.    0.    0.    0.01  0.    0.    0.    0.    0.    0.005
 0.005 0.    0.    0.005 0.005 0.01  0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.
 0.01  0.    0.005 0.    0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.
 0.    0.    0.    0.    0.01  0.01  0.005 0.    0.    0.    0.    0.005
 0.005 0.005 0.    0.    0.    0.    0.    0.005 0.01  0.005 0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.
 0.005 0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.    0.
 0.005 0.005 0.    0.    0.01  0.005 0.005 0.    0.    0.    0.005 0.
 0.    0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.01  0.01
 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.    0.    0.
 0.    0.    0.    0.    0.005 0.01  0.005 0.005 0.005 0.    0.    0.005
 0.005 0.    0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.005
 0.01  0.005 0.    0.    0.    0.005 0.005 0.01  0.005 0.005 0.005 0.
 0.005 0.015 0.01  0.005 0.005 0.005 0.005 0.005 0.   ]","[0.         0.00308642 0.0125     0.01       0.0125     0.0125
 0.005      0.01       0.0125     0.005      0.0025     0.0025
 0.01       0.01       0.0125     0.01       0.0125     0.01
 0.01       0.         0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0025
 0.01       0.02       0.0125     0.015      0.01       0.0025
 0.01       0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.         0.         0.         0.0125     0.0125
 0.01       0.0025     0.005      0.0025     0.         0.01
 0.01       0.0025     0.01       0.01       0.0125     0.0025
 0.01       0.01       0.01       0.0025     0.         0.
 0.0025     0.0025     0.         0.0025     0.01       0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.0025
 0.0025     0.0025     0.0025     0.0025     0.         0.0025
 0.0025     0.         0.         0.0025     0.01       0.0025
 0.01       0.0025     0.0025     0.         0.01       0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.02
 0.02       0.005      0.01       0.01       0.01       0.0025
 0.0025     0.0025     0.01       0.0025     0.         0.0025
 0.01       0.01       0.005      0.0125     0.0025     0.01
 0.01       0.0025     0.005      0.0025     0.0025     0.0025
 0.01       0.0025     0.         0.         0.         0.
 0.0025     0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.0025     0.         0.         0.         0.01
 0.01       0.01       0.0025     0.0025     0.0025     0.0025
 0.01       0.0125     0.02       0.0125     0.005      0.
 0.         0.0125     0.0125     0.0025     0.0025     0.005
 0.005      0.005      0.005      0.0125     0.01       0.0025
 0.01       0.01       0.01       0.0025     0.         0.
 0.01       0.01       0.01       0.         0.0025     0.0025
 0.0025     0.0025     0.0025     0.01       0.0125     0.01
 0.0025     0.         0.0025     0.0025     0.0025     0.01
 0.0125     0.01       0.01       0.         0.         0.
 0.0025     0.0025     0.01       0.005      0.005      0.0125
 0.01       0.0025     0.01       0.0025     0.         0.0025
 0.0025     0.0025     0.01       0.01       0.0125     0.0125
 0.01       0.005      0.005      0.005      0.005      0.
 0.0025     0.0025     0.01       0.01       0.0025     0.0025
 0.         0.         0.         0.0025     0.0025     0.005
 0.0025     0.         0.0025     0.0025     0.005      0.0025
 0.0025     0.         0.         0.0025     0.0125     0.005
 0.0025     0.0025     0.01       0.0025     0.005      0.01
 0.01       0.01       0.0025     0.0025     0.005      0.02
 0.0075     0.0075     0.         0.         0.0025     0.01
 0.01       0.         0.0025     0.01       0.01       0.0125
 0.01       0.0025     0.0025     0.005      0.0025     0.0025
 0.         0.         0.0025     0.0025     0.         0.0025
 0.01       0.01       0.01       0.0025     0.         0.
 0.         0.         0.005      0.0125     0.0125     0.005
 0.0025     0.005      0.0025     0.         0.         0.
 0.         0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.         0.01       0.01       0.0125     0.005
 0.02       0.005      0.01       0.0025     0.01       0.0025
 0.         0.         0.0025     0.0025     0.0025     0.0025
 0.         0.         0.0025     0.01       0.0125     0.0025
 0.0025     0.0025     0.0025     0.0025     0.0025     0.0025
 0.0025     0.0025     0.0025     0.0025     0.         0.
 0.         0.0025     0.0025     0.01       0.01       0.0025
 0.0025     0.         0.         0.0025     0.0125     0.01
 0.01       0.         0.         0.         0.0025     0.01
 0.01       0.0125     0.005      0.0025     0.         0.
 0.         0.01       0.02       0.0125     0.0025     0.
 0.0025     0.01       0.01       0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.0025     0.005      0.0125
 0.0125     0.0025     0.0025     0.         0.         0.0025
 0.01       0.0025     0.0025     0.0025     0.         0.
 0.         0.         0.01       0.01       0.0025     0.
 0.0125     0.0125     0.01       0.0125     0.02       0.0125
 0.01       0.         0.         0.0025     0.01       0.0025
 0.0025     0.0125     0.015      0.0225     0.02       0.02
 0.0175     0.015      0.0125     0.015      0.015      0.015
 0.0025     0.         0.0025     0.01       0.01       0.01
 0.005      0.005      0.0125     0.0025     0.0025     0.0025
 0.0025     0.         0.         0.         0.0125     0.02
 0.015      0.0125     0.01       0.0025     0.0025     0.0125
 0.0125     0.0025     0.         0.0025     0.01       0.0025
 0.0025     0.0025     0.0025     0.005      0.005      0.01
 0.025      0.015      0.0025     0.         0.         0.0125
 0.0125     0.01       0.01       0.01       0.01       0.0125
 0.0225     0.03       0.0175     0.015      0.0125     0.015
 0.0125     0.01       0.0025    ]",0.014999999664723873,152
24,0.01,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02469136 0.03       0.0375     0.03       0.0275
 0.015      0.015      0.03       0.04       0.045      0.0475
 0.0275     0.015      0.0175     0.0175     0.02       0.0225
 0.025      0.0475     0.0375     0.0475     0.05       0.04
 0.0275     0.03       0.0375     0.035      0.035      0.03
 0.0275     0.0475     0.07       0.0625     0.0375     0.0375
 0.0375     0.0475     0.0375     0.0175     0.025      0.03
 0.015      0.0275     0.0275     0.05       0.045      0.0375
 0.0375     0.0275     0.0075     0.025      0.025      0.0075
 0.0175     0.035      0.04       0.04       0.02       0.0175
 0.0275     0.025      0.0375     0.0375     0.0325     0.0375
 0.035      0.0175     0.0275     0.025      0.0275     0.02
 0.0275     0.0175     0.015      0.02       0.02       0.03
 0.0275     0.035      0.0375     0.02       0.03       0.03
 0.0175     0.015      0.01       0.0325     0.03       0.04
 0.0375     0.045      0.0275     0.0275     0.03       0.02
 0.0275     0.03       0.04       0.045      0.02       0.0275
 0.025      0.03       0.04       0.0325     0.0375     0.0175
 0.0175     0.0275     0.03       0.025      0.02       0.035
 0.03       0.025      0.0375     0.0275     0.0275     0.0375
 0.035      0.015      0.0175     0.01       0.0175     0.0225
 0.015      0.0275     0.0175     0.025      0.02       0.03
 0.0475     0.04       0.04       0.0175     0.04       0.0575
 0.0475     0.05       0.0375     0.04       0.0575     0.03
 0.0275     0.0275     0.0325     0.0275     0.03       0.02
 0.0175     0.02       0.03       0.0175     0.045      0.035
 0.025      0.0375     0.035      0.045      0.03       0.02
 0.0175     0.0275     0.025      0.03       0.035      0.02
 0.0275     0.025      0.0225     0.0275     0.015      0.0225
 0.0175     0.0275     0.025      0.0275     0.0375     0.0275
 0.04       0.04       0.03       0.035      0.04       0.03
 0.035      0.03       0.0275     0.03       0.03       0.03
 0.0275     0.0275     0.0275     0.035      0.0275     0.02
 0.0225     0.015      0.01       0.02       0.03       0.0175
 0.0275     0.0475     0.03       0.0375     0.02       0.0175
 0.025      0.025      0.025      0.0375     0.0375     0.0375
 0.03       0.0375     0.035      0.0225     0.0175     0.0175
 0.01       0.0325     0.035      0.0275     0.0175     0.02
 0.0175     0.03       0.03       0.03       0.02       0.025
 0.025      0.0275     0.04       0.04       0.0475     0.04
 0.0275     0.0075     0.0275     0.04       0.03       0.
 0.01       0.0325     0.0375     0.0325     0.03       0.0225
 0.0375     0.03       0.0375     0.0325     0.015      0.0325
 0.025      0.0175     0.0275     0.025      0.035      0.0275
 0.0175     0.035      0.0275     0.03       0.025      0.0175
 0.01       0.01       0.0175     0.0175     0.035      0.035
 0.03       0.02       0.0275     0.0325     0.0425     0.0375
 0.0425     0.0175     0.02       0.0275     0.0375     0.0375
 0.025      0.0275     0.0425     0.0375     0.03       0.0175
 0.0275     0.04       0.045      0.035      0.035      0.0425
 0.0325     0.0375     0.025      0.0175     0.0425     0.04
 0.0275     0.03       0.02       0.0375     0.0425     0.035
 0.035      0.0275     0.0175     0.01       0.035      0.0275
 0.02       0.025      0.0275     0.0275     0.0275     0.025
 0.02       0.035      0.0275     0.045      0.0375     0.0175
 0.01       0.02       0.0375     0.0425     0.0375     0.0375
 0.035      0.0425     0.0425     0.02       0.0175     0.0275
 0.0275     0.025      0.025      0.0275     0.0225     0.02
 0.0375     0.0375     0.03       0.0375     0.0575     0.04
 0.0275     0.0275     0.0275     0.03       0.04       0.0375
 0.0175     0.02       0.0375     0.0475     0.0375     0.01
 0.0175     0.0275     0.04       0.035      0.0325     0.0325
 0.04       0.035      0.015      0.01       0.02       0.0175
 0.0275     0.03       0.035      0.015      0.035      0.0375
 0.035      0.0475     0.035      0.0275     0.035      0.0275
 0.04       0.0275     0.05       0.0475     0.05       0.0375
 0.035      0.03       0.0375     0.035      0.0275     0.03
 0.0375     0.0175     0.0175     0.03       0.035      0.035
 0.03       0.03       0.0375     0.02       0.025      0.0175
 0.02       0.0175     0.0175     0.0275     0.0275     0.0325
 0.02       0.035      0.0275     0.0325     0.0275     0.0375
 0.035      0.0175     0.0175     0.03       0.0375     0.01
 0.0175     0.035      0.05       0.05       0.035      0.04
 0.0225     0.0175     0.02       0.0275     0.0275     0.0175
 0.0075     0.0175     0.0175     0.0175     0.025      0.0275
 0.0375     0.03       0.0375     0.03       0.0375     0.03
 0.0325     0.0525     0.05       0.045      0.025      0.025
 0.02       0.0175     0.04       0.035      0.025      0.015
 0.015      0.0175     0.045      0.04       0.045      0.04
 0.0275     0.0275     0.0275     0.0375     0.035      0.025
 0.0275     0.03       0.02       0.0175     0.025      0.025
 0.035      0.04       0.0175    ]","[0.025     0.0308642 0.03      0.045     0.04      0.04      0.045
 0.035     0.04      0.045     0.06      0.05      0.035     0.025
 0.025     0.025     0.025     0.03      0.045     0.06      0.045
 0.055     0.05      0.045     0.03      0.035     0.045     0.05
 0.045     0.03      0.04      0.055     0.08      0.07      0.05
 0.045     0.045     0.05      0.045     0.03      0.045     0.03
 0.035     0.035     0.035     0.05      0.055     0.05      0.04
 0.035     0.015     0.04      0.035     0.015     0.02      0.04
 0.04      0.045     0.035     0.035     0.035     0.045     0.05
 0.04      0.05      0.045     0.045     0.025     0.035     0.03
 0.03      0.025     0.04      0.03      0.025     0.025     0.025
 0.03      0.03      0.04      0.04      0.025     0.035     0.035
 0.03      0.02      0.02      0.04      0.04      0.045     0.05
 0.05      0.04      0.035     0.035     0.03      0.03      0.035
 0.05      0.05      0.02      0.03      0.03      0.03      0.045
 0.04      0.04      0.02      0.035     0.04      0.04      0.03
 0.025     0.045     0.035     0.03      0.04      0.03      0.04
 0.05      0.045     0.025     0.03      0.03      0.03      0.03
 0.025     0.035     0.02      0.03      0.03      0.04      0.065
 0.055     0.055     0.04      0.04      0.065     0.05      0.05
 0.04      0.05      0.06      0.06      0.055     0.04      0.045
 0.04      0.03      0.02      0.03      0.035     0.035     0.025
 0.05      0.04      0.03      0.05      0.04      0.06      0.04
 0.025     0.03      0.03      0.035     0.04      0.04      0.04
 0.045     0.04      0.035     0.03      0.025     0.035     0.03
 0.03      0.045     0.04      0.04      0.035     0.045     0.04
 0.035     0.04      0.045     0.03      0.05      0.035     0.04
 0.03      0.03      0.035     0.035     0.03      0.035     0.045
 0.04      0.035     0.035     0.025     0.03      0.035     0.04
 0.025     0.03      0.05      0.05      0.045     0.03      0.02
 0.03      0.035     0.035     0.045     0.045     0.04      0.04
 0.045     0.045     0.035     0.025     0.035     0.035     0.04
 0.04      0.035     0.025     0.025     0.025     0.04      0.035
 0.03      0.025     0.045     0.04      0.035     0.04      0.04
 0.05      0.05      0.035     0.015     0.03      0.04      0.035
 0.02      0.015     0.05      0.045     0.045     0.045     0.035
 0.04      0.035     0.04      0.04      0.03      0.04      0.04
 0.025     0.03      0.035     0.045     0.03      0.025     0.04
 0.04      0.04      0.035     0.02      0.01      0.015     0.02
 0.025     0.04      0.045     0.035     0.025     0.035     0.06
 0.055     0.045     0.05      0.035     0.04      0.045     0.045
 0.045     0.035     0.035     0.05      0.045     0.03      0.025
 0.035     0.04      0.055     0.045     0.04      0.055     0.045
 0.04      0.04      0.04      0.06      0.06      0.045     0.03
 0.035     0.04      0.05      0.045     0.04      0.035     0.02
 0.025     0.04      0.04      0.025     0.035     0.03      0.035
 0.035     0.04      0.03      0.04      0.05      0.06      0.045
 0.035     0.015     0.025     0.045     0.055     0.045     0.04
 0.045     0.06      0.06      0.025     0.02      0.03      0.035
 0.035     0.03      0.035     0.035     0.025     0.04      0.045
 0.035     0.04      0.065     0.045     0.03      0.035     0.035
 0.03      0.045     0.045     0.025     0.035     0.04      0.06
 0.04      0.025     0.03      0.045     0.045     0.045     0.045
 0.04      0.05      0.045     0.025     0.02      0.03      0.035
 0.03      0.045     0.045     0.03      0.04      0.05      0.045
 0.05      0.045     0.04      0.045     0.04      0.05      0.04
 0.055     0.055     0.07      0.04      0.04      0.04      0.045
 0.04      0.04      0.04      0.04      0.025     0.02      0.03
 0.04      0.045     0.03      0.035     0.045     0.025     0.035
 0.025     0.04      0.035     0.025     0.03      0.04      0.045
 0.035     0.045     0.035     0.04      0.04      0.05      0.04
 0.025     0.025     0.03      0.05      0.035     0.02      0.05
 0.05      0.05      0.05      0.04      0.035     0.035     0.025
 0.03      0.03      0.02      0.02      0.025     0.025     0.025
 0.035     0.035     0.045     0.04      0.04      0.03      0.045
 0.04      0.05      0.06      0.055     0.05      0.04      0.035
 0.025     0.035     0.04      0.04      0.035     0.02      0.02
 0.025     0.055     0.055     0.055     0.04      0.03      0.03
 0.035     0.045     0.045     0.04      0.035     0.035     0.025
 0.035     0.04      0.04      0.045     0.06      0.045    ]","[0.025      0.03703704 0.0325     0.05       0.065      0.0675
 0.08       0.055      0.0525     0.05       0.07       0.05
 0.045      0.03       0.035      0.035      0.035      0.0425
 0.065      0.07       0.0525     0.06       0.0525     0.055
 0.0325     0.0425     0.0525     0.0625     0.05       0.035
 0.0525     0.06       0.08       0.075      0.065      0.05
 0.0525     0.0525     0.0525     0.045      0.06       0.0425
 0.0525     0.0425     0.0425     0.05       0.06       0.06
 0.0425     0.0475     0.0275     0.055      0.0475     0.0225
 0.0225     0.04       0.0475     0.0525     0.05       0.05
 0.0475     0.06       0.0625     0.04       0.0625     0.055
 0.055      0.0325     0.0425     0.035      0.035      0.035
 0.0525     0.0425     0.035      0.0325     0.03       0.0325
 0.0375     0.0475     0.0425     0.03       0.04       0.045
 0.0475     0.0275     0.0325     0.0425     0.05       0.05
 0.0625     0.0525     0.05       0.04       0.0425     0.0425
 0.0325     0.04       0.0625     0.055      0.03       0.035
 0.035      0.04       0.05       0.045      0.0425     0.025
 0.05       0.05       0.05       0.035      0.0325     0.05
 0.0425     0.04       0.045      0.035      0.05       0.065
 0.0525     0.0325     0.04       0.0525     0.0425     0.04
 0.04       0.0425     0.0225     0.035      0.045      0.0525
 0.07       0.065      0.0625     0.0625     0.045      0.07
 0.0575     0.0525     0.0475     0.0625     0.065      0.0925
 0.08       0.06       0.055      0.0525     0.035      0.0225
 0.0425     0.0525     0.0425     0.04       0.05       0.04
 0.0375     0.0675     0.0575     0.07       0.0525     0.0325
 0.04       0.03       0.0425     0.04       0.045      0.0675
 0.07       0.0625     0.0475     0.0325     0.03       0.04
 0.0425     0.0375     0.0625     0.0525     0.0425     0.0425
 0.0525     0.045      0.0425     0.0475     0.05       0.045
 0.07       0.0425     0.05       0.04       0.0375     0.0425
 0.0525     0.05       0.0575     0.065      0.055      0.0525
 0.0475     0.0325     0.0525     0.055      0.055      0.035
 0.0325     0.055      0.075      0.0525     0.0425     0.0325
 0.04       0.0425     0.0475     0.06       0.0575     0.0425
 0.05       0.05       0.05       0.0425     0.04       0.06
 0.06       0.04       0.045      0.0425     0.03       0.0325
 0.03       0.0425     0.0425     0.035      0.0325     0.06
 0.0525     0.0425     0.0425     0.05       0.0575     0.06
 0.0425     0.0225     0.0325     0.0425     0.0475     0.04
 0.0375     0.065      0.06       0.05       0.055      0.0425
 0.04       0.045      0.0425     0.04       0.045      0.05
 0.0575     0.0375     0.0325     0.045      0.055      0.04
 0.0375     0.04       0.055      0.055      0.04       0.0225
 0.0125     0.0225     0.0225     0.0325     0.0425     0.0525
 0.04       0.0325     0.0425     0.0825     0.06       0.055
 0.0575     0.0575     0.0675     0.0625     0.055      0.05
 0.0475     0.045      0.05       0.05       0.0375     0.035
 0.04       0.045      0.065      0.05       0.0475     0.0625
 0.0575     0.05       0.0575     0.065      0.075      0.075
 0.0625     0.04       0.055      0.05       0.0525     0.05
 0.0425     0.0425     0.025      0.0425     0.04       0.05
 0.04       0.045      0.0325     0.0425     0.0425     0.05
 0.04       0.0425     0.0725     0.0725     0.0575     0.05
 0.025      0.04       0.055      0.06       0.06       0.045
 0.055      0.0725     0.0725     0.03       0.0225     0.0325
 0.045      0.04       0.0325     0.0425     0.04       0.04
 0.0475     0.0525     0.0425     0.0425     0.075      0.0525
 0.035      0.04       0.045      0.035      0.055      0.05
 0.035      0.0575     0.05       0.075      0.04       0.04
 0.0425     0.06       0.05       0.0525     0.0525     0.0425
 0.06       0.0525     0.035      0.035      0.04       0.05
 0.04       0.06       0.055      0.0475     0.0425     0.0625
 0.05       0.055      0.06       0.0575     0.05       0.0575
 0.06       0.0525     0.0675     0.06       0.08       0.0425
 0.0475     0.0575     0.0525     0.04       0.05       0.0525
 0.045      0.03       0.02       0.03       0.04       0.05
 0.0325     0.045      0.05       0.035      0.0425     0.0425
 0.0675     0.055      0.035      0.04       0.055      0.055
 0.0525     0.05       0.0425     0.045      0.0525     0.065
 0.0425     0.035      0.035      0.0325     0.0625     0.0625
 0.0325     0.06       0.055      0.05       0.0675     0.0525
 0.0475     0.0525     0.0325     0.0375     0.03       0.0225
 0.035      0.0325     0.0325     0.03       0.0475     0.0475
 0.05       0.05       0.045      0.0425     0.0525     0.05
 0.06       0.0625     0.0625     0.05       0.0525     0.0425
 0.035      0.05       0.0425     0.0425     0.04       0.0275
 0.03       0.04       0.0625     0.0725     0.06       0.04
 0.035      0.0325     0.045      0.06       0.0525     0.05
 0.0425     0.04       0.0325     0.0525     0.0525     0.05
 0.0525     0.07       0.075     ]",0.07999999821186066,32
25,0.01,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02160494 0.0225     0.0275     0.0375     0.0475
 0.0375     0.05       0.0375     0.0375     0.045      0.0375
 0.0175     0.0225     0.035      0.03       0.0275     0.02
 0.0175     0.025      0.0175     0.02       0.0275     0.0425
 0.065      0.0475     0.0375     0.025      0.025      0.0375
 0.0275     0.0425     0.04       0.03       0.025      0.0275
 0.02       0.01       0.025      0.0275     0.0275     0.025
 0.0275     0.02       0.0275     0.0275     0.03       0.025
 0.0175     0.02       0.02       0.0075     0.025      0.0275
 0.0275     0.0325     0.03       0.02       0.0275     0.02
 0.0275     0.01       0.01       0.035      0.04       0.0275
 0.0375     0.0325     0.0175     0.02       0.0175     0.015
 0.0375     0.03       0.0375     0.0275     0.02       0.015
 0.02       0.0275     0.015      0.01       0.02       0.0275
 0.03       0.0275     0.0175     0.02       0.015      0.02
 0.03       0.035      0.03       0.01       0.02       0.0275
 0.04       0.05       0.04       0.0275     0.035      0.0425
 0.03       0.0175     0.0275     0.0275     0.03       0.03
 0.0325     0.03       0.0375     0.0375     0.0475     0.05
 0.035      0.045      0.03       0.03       0.0175     0.0175
 0.025      0.0375     0.0275     0.045      0.035      0.035
 0.03       0.015      0.02       0.02       0.0175     0.015
 0.02       0.03       0.0375     0.0275     0.0175     0.035
 0.0375     0.04       0.03       0.0275     0.025      0.0175
 0.02       0.0275     0.0225     0.015      0.03       0.045
 0.0375     0.02       0.025      0.0175     0.025      0.0375
 0.035      0.0475     0.0375     0.035      0.02       0.02
 0.0175     0.025      0.0325     0.0175     0.025      0.03
 0.025      0.025      0.05       0.0525     0.03       0.02
 0.0325     0.0275     0.0325     0.03       0.0375     0.0575
 0.045      0.035      0.0175     0.02       0.0275     0.035
 0.04       0.02       0.025      0.02       0.025      0.03
 0.035      0.04       0.025      0.0175     0.0175     0.0275
 0.03       0.0175     0.0225     0.02       0.035      0.025
 0.03       0.0275     0.02       0.0375     0.045      0.025
 0.015      0.015      0.0225     0.0175     0.035      0.04
 0.0525     0.04       0.0225     0.03       0.0375     0.0225
 0.0175     0.035      0.035      0.0375     0.0375     0.035
 0.03       0.03       0.03       0.0375     0.02       0.025
 0.015      0.0325     0.025      0.035      0.0225     0.0175
 0.025      0.0425     0.0275     0.035      0.0275     0.02
 0.0275     0.03       0.0425     0.04       0.0325     0.0175
 0.02       0.025      0.0075     0.02       0.0375     0.015
 0.01       0.025      0.025      0.025      0.0175     0.02
 0.02       0.0175     0.0175     0.0375     0.0375     0.0275
 0.035      0.035      0.035      0.0375     0.035      0.02
 0.0175     0.04       0.035      0.0275     0.0275     0.0275
 0.0375     0.02       0.0225     0.025      0.035      0.03
 0.0325     0.025      0.02       0.01       0.035      0.0425
 0.025      0.02       0.0225     0.0175     0.01       0.01
 0.02       0.015      0.0175     0.035      0.035      0.0475
 0.0425     0.025      0.025      0.0225     0.01       0.02
 0.03       0.02       0.02       0.02       0.015      0.0175
 0.0075     0.0225     0.025      0.0175     0.0375     0.035
 0.035      0.02       0.0175     0.035      0.04       0.025
 0.02       0.0275     0.03       0.03       0.02       0.0275
 0.0375     0.0275     0.035      0.04       0.0375     0.0275
 0.035      0.0275     0.02       0.0275     0.025      0.0275
 0.035      0.0075     0.         0.015      0.0075     0.01
 0.0275     0.0275     0.03       0.035      0.035      0.03
 0.035      0.02       0.04       0.0425     0.0275     0.025
 0.02       0.035      0.0325     0.0375     0.0375     0.0175
 0.02       0.0275     0.03       0.0275     0.03       0.03
 0.045      0.045      0.025      0.015      0.015      0.02
 0.02       0.0275     0.03       0.0275     0.0375     0.0275
 0.025      0.0275     0.05       0.03       0.045      0.0275
 0.03       0.03       0.0325     0.0275     0.0275     0.02
 0.035      0.025      0.0275     0.03       0.0575     0.0475
 0.03       0.03       0.0275     0.025      0.03       0.04
 0.05       0.0575     0.0475     0.03       0.0325     0.035
 0.0375     0.04       0.02       0.0175     0.0275     0.0275
 0.0375     0.05       0.025      0.03       0.025      0.01
 0.01       0.0075     0.02       0.03       0.0375     0.025
 0.0225     0.0075     0.0075     0.01       0.01       0.0275
 0.045      0.04       0.03       0.0175     0.02       0.0175
 0.0175     0.0075     0.0075     0.02       0.02       0.0175
 0.0175     0.0175     0.0225     0.0325     0.0325     0.02
 0.025      0.0175     0.0175     0.02       0.01       0.02
 0.025      0.03       0.0275     0.0275     0.03       0.02
 0.015      0.035      0.0375     0.02       0.02       0.03
 0.0275     0.0325     0.0075     0.0175     0.0275     0.02
 0.04       0.0475     0.0525    ]","[0.025     0.0308642 0.04      0.05      0.04      0.05      0.045
 0.05      0.05      0.045     0.05      0.04      0.03      0.035
 0.045     0.035     0.035     0.025     0.025     0.03      0.03
 0.025     0.045     0.07      0.07      0.05      0.045     0.035
 0.035     0.04      0.04      0.055     0.045     0.045     0.04
 0.03      0.025     0.01      0.03      0.035     0.035     0.035
 0.035     0.035     0.035     0.03      0.04      0.035     0.03
 0.025     0.025     0.01      0.03      0.035     0.035     0.04
 0.035     0.025     0.035     0.035     0.04      0.015     0.025
 0.05      0.045     0.045     0.05      0.06      0.04      0.035
 0.035     0.03      0.045     0.04      0.04      0.035     0.025
 0.025     0.025     0.03      0.02      0.015     0.025     0.04
 0.035     0.035     0.025     0.025     0.03      0.03      0.03
 0.05      0.035     0.025     0.035     0.04      0.045     0.05
 0.045     0.05      0.045     0.055     0.045     0.035     0.03
 0.03      0.03      0.035     0.04      0.035     0.045     0.05
 0.05      0.05      0.04      0.05      0.04      0.045     0.03
 0.035     0.03      0.04      0.04      0.055     0.05      0.045
 0.03      0.025     0.025     0.025     0.035     0.035     0.025
 0.035     0.04      0.045     0.035     0.045     0.06      0.05
 0.035     0.03      0.035     0.025     0.025     0.03      0.03
 0.025     0.03      0.055     0.04      0.025     0.03      0.04
 0.045     0.045     0.05      0.055     0.04      0.04      0.035
 0.03      0.035     0.04      0.04      0.025     0.035     0.035
 0.03      0.03      0.065     0.06      0.03      0.025     0.045
 0.035     0.04      0.04      0.05      0.065     0.065     0.04
 0.02      0.02      0.045     0.05      0.05      0.035     0.03
 0.02      0.03      0.03      0.04      0.05      0.04      0.025
 0.03      0.035     0.03      0.03      0.03      0.03      0.04
 0.035     0.035     0.035     0.02      0.04      0.055     0.05
 0.03      0.03      0.03      0.025     0.04      0.055     0.06
 0.04      0.035     0.05      0.055     0.03      0.025     0.04
 0.045     0.045     0.04      0.045     0.04      0.03      0.035
 0.045     0.025     0.03      0.04      0.05      0.035     0.04
 0.04      0.035     0.04      0.055     0.035     0.045     0.035
 0.02      0.03      0.035     0.055     0.055     0.045     0.025
 0.02      0.03      0.02      0.035     0.05      0.04      0.02
 0.035     0.04      0.035     0.02      0.025     0.025     0.04
 0.035     0.045     0.045     0.035     0.05      0.05      0.05
 0.05      0.045     0.02      0.025     0.04      0.045     0.035
 0.035     0.035     0.055     0.035     0.04      0.045     0.04
 0.035     0.04      0.04      0.03      0.025     0.05      0.05
 0.035     0.03      0.04      0.025     0.015     0.015     0.02
 0.02      0.025     0.04      0.05      0.05      0.05      0.035
 0.03      0.03      0.02      0.02      0.03      0.03      0.03
 0.02      0.02      0.02      0.015     0.03      0.035     0.025
 0.045     0.045     0.045     0.025     0.03      0.045     0.04
 0.035     0.025     0.035     0.035     0.035     0.04      0.035
 0.045     0.035     0.045     0.045     0.055     0.045     0.04
 0.04      0.03      0.03      0.03      0.04      0.045     0.02
 0.        0.025     0.02      0.015     0.035     0.035     0.04
 0.04      0.045     0.045     0.04      0.03      0.05      0.055
 0.035     0.035     0.03      0.04      0.045     0.045     0.04
 0.025     0.025     0.04      0.04      0.03      0.035     0.035
 0.06      0.05      0.04      0.025     0.025     0.02      0.025
 0.03      0.03      0.03      0.04      0.03      0.035     0.03
 0.05      0.04      0.05      0.03      0.035     0.035     0.045
 0.035     0.03      0.03      0.045     0.035     0.045     0.045
 0.06      0.05      0.035     0.03      0.04      0.03      0.035
 0.05      0.06      0.07      0.05      0.04      0.045     0.04
 0.045     0.045     0.03      0.02      0.03      0.035     0.045
 0.065     0.04      0.035     0.035     0.02      0.02      0.03
 0.035     0.035     0.04      0.03      0.04      0.025     0.02
 0.02      0.02      0.035     0.055     0.045     0.03      0.025
 0.02      0.025     0.02      0.015     0.01      0.035     0.02
 0.02      0.02      0.025     0.035     0.045     0.04      0.025
 0.03      0.02      0.02      0.02      0.015     0.025     0.04
 0.035     0.045     0.04      0.03      0.025     0.03      0.045
 0.04      0.025     0.02      0.035     0.035     0.04      0.02
 0.035     0.03      0.025     0.04      0.05      0.065    ]","[0.0375     0.03703704 0.0525     0.07       0.05       0.0525
 0.0525     0.055      0.06       0.0575     0.0575     0.0425
 0.0425     0.04       0.0525     0.0475     0.045      0.035
 0.0375     0.0425     0.04       0.035      0.0625     0.09
 0.07       0.06       0.05       0.0425     0.045      0.05
 0.055      0.0625     0.0575     0.055      0.0525     0.0325
 0.0325     0.0125     0.04       0.0575     0.045      0.0425
 0.0425     0.0525     0.04       0.035      0.0425     0.045
 0.045      0.0325     0.035      0.0225     0.035      0.045
 0.0475     0.0425     0.0425     0.0325     0.0425     0.0525
 0.05       0.0275     0.045      0.0625     0.0525     0.0625
 0.065      0.0875     0.065      0.0525     0.0525     0.0425
 0.0525     0.05       0.05       0.04       0.03       0.0325
 0.0325     0.0325     0.03       0.0275     0.0325     0.05
 0.0425     0.04       0.03       0.0325     0.0425     0.04
 0.035      0.06       0.0475     0.0425     0.05       0.05
 0.05       0.0575     0.055      0.07       0.055      0.0625
 0.055      0.0525     0.04       0.0325     0.0325     0.04
 0.04       0.045      0.0525     0.0675     0.05       0.0525
 0.04       0.0525     0.06       0.06       0.045      0.0525
 0.0325     0.0425     0.055      0.065      0.0675     0.0525
 0.03       0.0325     0.03       0.0325     0.055      0.055
 0.035      0.04       0.0425     0.0625     0.055      0.0525
 0.0825     0.06       0.0425     0.0325     0.04       0.03
 0.0325     0.0375     0.0375     0.035      0.0375     0.06
 0.0425     0.035      0.035      0.06       0.0625     0.055
 0.0625     0.06       0.045      0.0425     0.05       0.045
 0.0575     0.06       0.045      0.035      0.0425     0.04
 0.03       0.0325     0.07       0.0675     0.04       0.0375
 0.055      0.045      0.045      0.0525     0.06       0.07
 0.08       0.0425     0.025      0.0225     0.065      0.0625
 0.0625     0.0575     0.0325     0.0275     0.0375     0.035
 0.0425     0.06       0.0525     0.0325     0.0425     0.0475
 0.0325     0.04       0.0325     0.0425     0.045      0.0425
 0.0425     0.0425     0.0275     0.0475     0.06       0.07
 0.0425     0.0425     0.0375     0.0325     0.045      0.065
 0.06       0.0425     0.0425     0.06       0.0625     0.0325
 0.035      0.04       0.05       0.0525     0.04       0.0525
 0.0525     0.0325     0.0425     0.0525     0.0325     0.035
 0.0625     0.06       0.04       0.045      0.06       0.0625
 0.05       0.0625     0.0425     0.0525     0.045      0.0225
 0.03       0.0425     0.0625     0.065      0.05       0.035
 0.0275     0.0325     0.0325     0.05       0.055      0.06
 0.0375     0.0425     0.05       0.0425     0.0225     0.035
 0.0325     0.06       0.05       0.0525     0.0525     0.0475
 0.0625     0.0625     0.065      0.06       0.0525     0.0225
 0.035      0.045      0.0525     0.0425     0.04       0.05
 0.07       0.0525     0.055      0.065      0.0475     0.045
 0.0425     0.05       0.045      0.0525     0.0675     0.0575
 0.0425     0.04       0.055      0.0325     0.0225     0.0225
 0.0225     0.03       0.0375     0.0425     0.06       0.05
 0.055      0.0475     0.0325     0.0325     0.04       0.0325
 0.0375     0.045      0.04       0.0275     0.025      0.02
 0.0225     0.03       0.04       0.035      0.06       0.0575
 0.0525     0.0375     0.04       0.05       0.045      0.04
 0.04       0.04       0.04       0.05       0.0625     0.04
 0.05       0.0425     0.0525     0.0525     0.0725     0.07
 0.05       0.0525     0.0475     0.0375     0.0325     0.055
 0.055      0.035      0.0125     0.0325     0.03       0.025
 0.04       0.0425     0.0525     0.045      0.0525     0.05
 0.045      0.05       0.05       0.0625     0.0525     0.0525
 0.0425     0.0425     0.0525     0.0525     0.0425     0.03
 0.035      0.0525     0.0575     0.035      0.04       0.04
 0.07       0.0575     0.055      0.035      0.03       0.025
 0.0375     0.035      0.0325     0.035      0.0475     0.0375
 0.04       0.0375     0.0525     0.0575     0.055      0.035
 0.045      0.04       0.05       0.05       0.045      0.0575
 0.05       0.04       0.0625     0.065      0.06       0.055
 0.0475     0.0325     0.0525     0.035      0.0425     0.06
 0.07       0.085      0.055      0.0525     0.0575     0.0475
 0.055      0.0525     0.0425     0.0275     0.03       0.04
 0.05       0.07       0.0525     0.0425     0.04       0.0325
 0.0325     0.05       0.0575     0.045      0.045      0.0375
 0.05       0.045      0.03       0.0375     0.035      0.0425
 0.065      0.055      0.035      0.035      0.025      0.04
 0.0325     0.03       0.02       0.0525     0.03       0.0225
 0.025      0.0325     0.0475     0.06       0.05       0.0375
 0.03       0.025      0.0225     0.025      0.0225     0.03
 0.05       0.0425     0.065      0.055      0.035      0.0325
 0.04       0.05       0.0525     0.0525     0.0375     0.05
 0.0425     0.0425     0.04       0.0575     0.03       0.03
 0.045      0.06       0.075     ]",0.07000000216066837,23
26,0.01,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.09375    0.05864198 0.0675     0.08       0.0675     0.05
 0.0775     0.065      0.0675     0.07       0.06       0.0575
 0.0625     0.0725     0.0575     0.045      0.045      0.0575
 0.0475     0.03       0.06       0.085      0.0775     0.0775
 0.0475     0.0425     0.0675     0.0575     0.0475     0.0425
 0.0425     0.0475     0.045      0.065      0.0575     0.0675
 0.07       0.0675     0.0775     0.05       0.055      0.085
 0.0825     0.035      0.0175     0.0375     0.0325     0.0525
 0.065      0.0475     0.0475     0.065      0.0625     0.0775
 0.0575     0.04       0.035      0.0475     0.0475     0.0575
 0.05       0.0675     0.0675     0.0675     0.055      0.0425
 0.05       0.05       0.04       0.0475     0.0675     0.05
 0.0575     0.04       0.0475     0.0375     0.0275     0.0325
 0.065      0.055      0.06       0.0675     0.045      0.045
 0.0575     0.065      0.05       0.06       0.0875     0.0775
 0.0475     0.035      0.0475     0.0575     0.06       0.045
 0.0375     0.055      0.065      0.0675     0.0675     0.06
 0.06       0.035      0.0475     0.065      0.0575     0.04
 0.0575     0.0575     0.0575     0.0675     0.0825     0.05
 0.03       0.0475     0.08       0.0675     0.0575     0.0525
 0.0525     0.0525     0.055      0.045      0.0675     0.0675
 0.0675     0.05       0.0275     0.045      0.04       0.0475
 0.055      0.0675     0.0475     0.07       0.065      0.0525
 0.055      0.0575     0.07       0.0675     0.08       0.0625
 0.0775     0.05       0.0475     0.0475     0.05       0.0375
 0.05       0.0575     0.08       0.07       0.08       0.065
 0.0675     0.07       0.0675     0.0675     0.055      0.055
 0.045      0.0375     0.04       0.025      0.045      0.0575
 0.0675     0.065      0.0675     0.055      0.0575     0.045
 0.04       0.0525     0.0625     0.06       0.0575     0.07
 0.0625     0.0675     0.0675     0.06       0.045      0.04
 0.0475     0.0575     0.0675     0.05       0.0475     0.05
 0.075      0.06       0.0775     0.0675     0.095      0.06
 0.055      0.0525     0.0625     0.065      0.065      0.0475
 0.0525     0.06       0.0575     0.0375     0.0475     0.0425
 0.03       0.045      0.0275     0.03       0.06       0.0575
 0.0475     0.05       0.0575     0.06       0.0475     0.0525
 0.0475     0.0775     0.0575     0.06       0.07       0.0625
 0.06       0.04       0.03       0.04       0.055      0.065
 0.05       0.0675     0.0825     0.07       0.06       0.0675
 0.075      0.08       0.06       0.05       0.0775     0.0675
 0.055      0.065      0.0675     0.06       0.0475     0.0675
 0.08       0.0725     0.08       0.0575     0.06       0.0475
 0.065      0.065      0.0725     0.0575     0.04       0.0675
 0.07       0.0525     0.0575     0.0525     0.06       0.0725
 0.0425     0.04       0.0575     0.075      0.0675     0.0575
 0.0475     0.065      0.0625     0.05       0.0475     0.045
 0.06       0.065      0.06       0.06       0.065      0.065
 0.07       0.055      0.0575     0.055      0.055      0.0775
 0.0775     0.0725     0.05       0.04       0.0375     0.0475
 0.04       0.0775     0.0575     0.0575     0.0675     0.0775
 0.065      0.06       0.0675     0.0725     0.06       0.0625
 0.0775     0.055      0.0675     0.0575     0.0475     0.0575
 0.07       0.04       0.065      0.07       0.0525     0.0425
 0.0575     0.05       0.0475     0.04       0.0575     0.055
 0.0475     0.0575     0.0475     0.0475     0.0475     0.065
 0.0575     0.0525     0.0525     0.0375     0.035      0.025
 0.055      0.0575     0.0475     0.0575     0.0675     0.0375
 0.0425     0.04       0.06       0.04       0.05       0.0275
 0.0425     0.0525     0.0675     0.0575     0.0725     0.075
 0.0675     0.04       0.06       0.06       0.0575     0.0575
 0.0675     0.08       0.045      0.065      0.0575     0.06
 0.0475     0.055      0.06       0.06       0.06       0.06
 0.06       0.0575     0.065      0.045      0.09       0.075
 0.0575     0.05       0.0625     0.08       0.0775     0.07
 0.05       0.06       0.0575     0.07       0.09       0.0775
 0.065      0.0475     0.06       0.0775     0.06       0.0625
 0.0625     0.06       0.065      0.0375     0.0475     0.0675
 0.065      0.0925     0.0775     0.0675     0.065      0.06
 0.0675     0.05       0.0225     0.0525     0.05       0.045
 0.0475     0.0625     0.0775     0.055      0.0625     0.075
 0.0425     0.05       0.055      0.055      0.0375     0.0475
 0.0575     0.075      0.07       0.05       0.0475     0.05
 0.05       0.04       0.0425     0.0675     0.075      0.07
 0.0775     0.075      0.0475     0.0475     0.06       0.0725
 0.08       0.05       0.0375     0.0375     0.05       0.065
 0.0575     0.0575     0.055      0.0575     0.0575     0.0625
 0.0625     0.0275     0.035      0.0575     0.0525     0.05
 0.0575     0.0725     0.04       0.0375     0.0475     0.055
 0.0675     0.055      0.045      0.0475     0.065      0.06
 0.0575     0.03       0.045      0.0575     0.0575     0.0475
 0.05       0.065      0.05      ]","[0.1        0.07407407 0.07       0.08       0.08       0.06
 0.09       0.085      0.08       0.09       0.075      0.07
 0.075      0.09       0.07       0.07       0.06       0.065
 0.065      0.055      0.075      0.1        0.085      0.08
 0.075      0.065      0.08       0.07       0.06       0.065
 0.07       0.06       0.065      0.095      0.085      0.075
 0.075      0.075      0.085      0.065      0.065      0.09
 0.09       0.05       0.05       0.05       0.07       0.07
 0.08       0.08       0.08       0.075      0.08       0.09
 0.07       0.06       0.055      0.06       0.055      0.065
 0.06       0.085      0.085      0.075      0.07       0.07
 0.065      0.065      0.055      0.06       0.07       0.06
 0.06       0.05       0.055      0.055      0.035      0.045
 0.085      0.085      0.065      0.07       0.06       0.055
 0.06       0.08       0.065      0.075      0.095      0.085
 0.06       0.055      0.06       0.08       0.085      0.055
 0.055      0.065      0.07       0.075      0.085      0.065
 0.08       0.065      0.06       0.075      0.06       0.05
 0.06       0.06       0.07       0.085      0.09       0.05
 0.035      0.055      0.095      0.075      0.07       0.065
 0.06       0.065      0.06       0.065      0.07       0.075
 0.075      0.06       0.045      0.055      0.045      0.06
 0.065      0.075      0.075      0.08       0.075      0.06
 0.07       0.065      0.075      0.085      0.09       0.085
 0.09       0.06       0.06       0.055      0.06       0.06
 0.055      0.07       0.085      0.08       0.08       0.08
 0.075      0.07       0.08       0.075      0.06       0.07
 0.055      0.055      0.05       0.045      0.07       0.065
 0.075      0.085      0.095      0.085      0.07       0.06
 0.045      0.08       0.095      0.08       0.065      0.085
 0.075      0.07       0.07       0.075      0.055      0.04
 0.055      0.065      0.08       0.065      0.055      0.065
 0.085      0.065      0.085      0.075      0.1        0.08
 0.065      0.065      0.07       0.075      0.07       0.06
 0.065      0.07       0.065      0.045      0.06       0.06
 0.065      0.055      0.06       0.035      0.06       0.07
 0.055      0.065      0.065      0.07       0.065      0.085
 0.07       0.09       0.07       0.08       0.075      0.08
 0.085      0.06       0.035      0.045      0.07       0.075
 0.06       0.075      0.095      0.08       0.065      0.07
 0.095      0.105      0.07       0.065      0.085      0.09
 0.065      0.075      0.08       0.065      0.06       0.075
 0.085      0.09       0.095      0.065      0.065      0.055
 0.07       0.08       0.1        0.085      0.065      0.08
 0.07       0.06       0.07       0.065      0.06       0.08
 0.06       0.055      0.06       0.08       0.075      0.075
 0.055      0.07       0.07       0.065      0.055      0.055
 0.075      0.075      0.07       0.075      0.075      0.075
 0.075      0.065      0.065      0.065      0.065      0.08
 0.085      0.09       0.06       0.045      0.05       0.05
 0.065      0.08       0.075      0.075      0.07       0.085
 0.08       0.075      0.075      0.09       0.06       0.07
 0.095      0.085      0.075      0.075      0.06       0.075
 0.075      0.05       0.07       0.09       0.06       0.06
 0.065      0.055      0.055      0.05       0.06       0.06
 0.05       0.065      0.055      0.06       0.05       0.08
 0.07       0.065      0.065      0.045      0.05       0.045
 0.065      0.06       0.065      0.065      0.07       0.05
 0.05       0.055      0.08       0.055      0.06       0.05
 0.055      0.06       0.07       0.06       0.09       0.09
 0.075      0.055      0.07       0.065      0.07       0.065
 0.075      0.1        0.065      0.07       0.07       0.065
 0.065      0.08       0.075      0.065      0.07       0.08
 0.09       0.07       0.08       0.08       0.1        0.09
 0.075      0.055      0.075      0.095      0.085      0.08
 0.06       0.065      0.065      0.075      0.095      0.085
 0.085      0.06       0.07       0.08       0.075      0.08
 0.07       0.095      0.07       0.055      0.06       0.07
 0.075      0.1        0.085      0.08       0.075      0.075
 0.075      0.07       0.055      0.06       0.055      0.06
 0.06       0.085      0.08       0.075      0.08       0.095
 0.055      0.055      0.06       0.06       0.05       0.055
 0.07       0.09       0.07       0.06       0.055      0.05
 0.05       0.055      0.06       0.08       0.095      0.09
 0.08       0.09       0.055      0.055      0.075      0.08
 0.1        0.065      0.05       0.04       0.06       0.075
 0.065      0.06       0.065      0.065      0.06       0.075
 0.07       0.05       0.065      0.075      0.065      0.05
 0.08       0.08       0.055      0.045      0.05       0.08
 0.075      0.075      0.055      0.055      0.07       0.075
 0.065      0.05       0.06       0.07       0.065      0.055
 0.055      0.075      0.07      ]","[0.10625    0.08950617 0.0725     0.09       0.09       0.0775
 0.0975     0.1025     0.09       0.1125     0.09       0.08
 0.09       0.105      0.0875     0.095      0.07       0.075
 0.085      0.0875     0.095      0.105      0.095      0.085
 0.1        0.0875     0.085      0.0775     0.0725     0.0875
 0.0925     0.085      0.09       0.1225     0.11       0.0825
 0.0875     0.085      0.09       0.0825     0.075      0.0925
 0.105      0.0725     0.08       0.0675     0.1025     0.095
 0.0975     0.115      0.11       0.09       0.0975     0.1025
 0.0825     0.085      0.0725     0.075      0.0725     0.0725
 0.0775     0.1        0.1        0.08       0.0925     0.09
 0.0725     0.075      0.0725     0.0725     0.0725     0.0775
 0.0625     0.0675     0.0625     0.0725     0.0425     0.055
 0.0925     0.1125     0.08       0.075      0.0775     0.0775
 0.0725     0.09       0.0875     0.1025     0.1025     0.095
 0.0825     0.075      0.0725     0.1        0.1        0.07
 0.07       0.075      0.0725     0.085      0.1075     0.0725
 0.0925     0.095      0.0825     0.0825     0.07       0.0625
 0.0625     0.0625     0.0825     0.1025     0.0975     0.0525
 0.0425     0.07       0.1        0.08       0.0925     0.085
 0.085      0.0825     0.0625     0.08       0.08       0.08
 0.085      0.0725     0.065      0.065      0.0525     0.0725
 0.07       0.08       0.1025     0.085      0.0875     0.0775
 0.075      0.0725     0.085      0.0925     0.1025     0.1025
 0.1        0.0875     0.085      0.07       0.06       0.0825
 0.0775     0.085      0.095      0.09       0.085      0.0925
 0.0825     0.0725     0.0925     0.0825     0.075      0.085
 0.0675     0.07       0.07       0.07       0.095      0.0825
 0.085      0.1075     0.13       0.11       0.0825     0.07
 0.055      0.1        0.1225     0.1075     0.0825     0.0925
 0.085      0.0725     0.08       0.08       0.0775     0.055
 0.0725     0.075      0.095      0.085      0.0675     0.0825
 0.095      0.0775     0.09       0.0875     0.1025     0.0975
 0.0775     0.0775     0.075      0.0825     0.075      0.0725
 0.075      0.0875     0.07       0.05       0.07       0.075
 0.1025     0.0725     0.0925     0.0525     0.06       0.0725
 0.065      0.0825     0.0775     0.0825     0.0825     0.11
 0.0925     0.0925     0.09       0.1025     0.085      0.1
 0.11       0.0875     0.0475     0.06       0.0825     0.0825
 0.0775     0.0825     0.105      0.1025     0.07       0.075
 0.1075     0.12       0.075      0.08       0.0925     0.1125
 0.075      0.0825     0.0975     0.075      0.07       0.085
 0.09       0.1025     0.1025     0.0775     0.07       0.0675
 0.0775     0.0925     0.12       0.1        0.095      0.095
 0.07       0.0675     0.0725     0.09       0.085      0.085
 0.0775     0.0725     0.0625     0.0875     0.09       0.09
 0.07       0.0725     0.0725     0.08       0.0675     0.0625
 0.0825     0.0825     0.0825     0.0925     0.0825     0.08
 0.08       0.075      0.0775     0.0825     0.07       0.08
 0.0975     0.1025     0.0725     0.0575     0.06       0.0525
 0.09       0.08       0.0925     0.09       0.0725     0.09
 0.1025     0.0975     0.09       0.11       0.0675     0.08
 0.1        0.1125     0.0825     0.0925     0.075      0.09
 0.08       0.06       0.075      0.1075     0.0675     0.0725
 0.07       0.0625     0.065      0.065      0.0625     0.0675
 0.065      0.07       0.0625     0.065      0.0625     0.09
 0.085      0.075      0.0775     0.0575     0.07       0.0675
 0.075      0.0625     0.08       0.075      0.0725     0.06
 0.055      0.0625     0.0925     0.075      0.075      0.0725
 0.065      0.0625     0.07       0.07       0.1025     0.1025
 0.0825     0.0725     0.0825     0.0725     0.08       0.075
 0.085      0.11       0.085      0.075      0.0825     0.0725
 0.08       0.1        0.0825     0.0725     0.0725     0.0925
 0.1125     0.0925     0.0925     0.1125     0.11       0.1025
 0.0925     0.0675     0.08       0.1025     0.09       0.0875
 0.0825     0.075      0.0725     0.09       0.1        0.0925
 0.1075     0.0775     0.08       0.0825     0.095      0.1
 0.0825     0.12       0.0725     0.07       0.08       0.075
 0.09       0.1025     0.0925     0.1        0.09       0.095
 0.0825     0.0925     0.0825     0.0725     0.07       0.075
 0.075      0.1        0.0825     0.0925     0.0925     0.1
 0.0675     0.0625     0.0625     0.0625     0.06       0.06
 0.08       0.1        0.08       0.0725     0.06       0.06
 0.0625     0.075      0.0775     0.1        0.11       0.115
 0.0825     0.1025     0.0675     0.065      0.0925     0.0825
 0.11       0.09       0.0675     0.0425     0.07       0.0825
 0.0725     0.0625     0.075      0.0725     0.065      0.0875
 0.08       0.085      0.1025     0.0975     0.075      0.06
 0.1        0.0825     0.075      0.065      0.0625     0.1
 0.085      0.0825     0.065      0.06       0.0725     0.09
 0.07       0.075      0.0725     0.0875     0.085      0.07
 0.07       0.08       0.09      ]",0.10500000044703484,241
27,0.01,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875   0.0308642 0.04      0.0625    0.045     0.0425    0.04
 0.05      0.0375    0.0625    0.065     0.07      0.0575    0.0575
 0.055     0.055     0.05      0.07      0.035     0.02      0.065
 0.0925    0.08      0.065     0.055     0.0475    0.0375    0.05
 0.06      0.055     0.0475    0.06      0.0575    0.0625    0.035
 0.0575    0.05      0.06      0.065     0.0475    0.055     0.0825
 0.0975    0.0875    0.0775    0.0625    0.06      0.06      0.075
 0.0825    0.075     0.0625    0.05      0.0825    0.0875    0.0775
 0.0675    0.0875    0.0675    0.0575    0.03      0.0275    0.0375
 0.05      0.0875    0.085     0.0625    0.04      0.0675    0.065
 0.05      0.0475    0.065     0.065     0.0675    0.05      0.055
 0.05      0.0675    0.0625    0.0375    0.07      0.095     0.09
 0.0775    0.0875    0.1075    0.07      0.06      0.055     0.045
 0.0375    0.055     0.0575    0.075     0.04      0.0575    0.06
 0.06      0.045     0.0575    0.06      0.065     0.0825    0.08
 0.06      0.0675    0.05      0.0425    0.0525    0.04      0.065
 0.06      0.0775    0.05      0.04      0.06      0.0775    0.0675
 0.075     0.06      0.0575    0.05      0.055     0.04      0.0825
 0.065     0.07      0.0575    0.0475    0.035     0.05      0.0575
 0.0475    0.045     0.06      0.0725    0.06      0.04      0.045
 0.0675    0.06      0.0725    0.07      0.045     0.0325    0.04
 0.06      0.075     0.0475    0.03      0.045     0.05      0.0775
 0.0625    0.0625    0.0625    0.065     0.0675    0.0775    0.0675
 0.045     0.0375    0.0475    0.0575    0.055     0.05      0.0275
 0.0275    0.05      0.0775    0.0675    0.0475    0.0375    0.06
 0.0575    0.0675    0.0525    0.055     0.0725    0.0725    0.0575
 0.05      0.07      0.0475    0.08      0.08      0.0725    0.0675
 0.05      0.0575    0.0375    0.035     0.05      0.06      0.055
 0.0375    0.04      0.0475    0.0625    0.06      0.0525    0.035
 0.055     0.0625    0.0675    0.0775    0.0575    0.03      0.0325
 0.0575    0.0675    0.0475    0.0425    0.0575    0.055     0.065
 0.0775    0.0775    0.08      0.065     0.065     0.0575    0.0575
 0.07      0.0575    0.06      0.0575    0.07      0.0725    0.0675
 0.08      0.0775    0.0425    0.06      0.0875    0.0875    0.0875
 0.0625    0.06      0.0475    0.04      0.055     0.0425    0.03
 0.045     0.0475    0.05      0.06      0.0725    0.0725    0.0525
 0.075     0.0775    0.0625    0.055     0.075     0.075     0.05
 0.0575    0.0625    0.065     0.0375    0.065     0.0625    0.065
 0.075     0.06      0.06      0.08      0.09      0.0875    0.085
 0.065     0.075     0.065     0.0675    0.0525    0.0475    0.045
 0.0375    0.055     0.045     0.035     0.0675    0.0825    0.0575
 0.035     0.035     0.07      0.065     0.06      0.0475    0.045
 0.06      0.065     0.0775    0.0875    0.075     0.0725    0.07
 0.0825    0.065     0.08      0.0475    0.0575    0.0575    0.0575
 0.0475    0.0475    0.075     0.0675    0.0575    0.06      0.0825
 0.065     0.06      0.0675    0.0475    0.0525    0.06      0.06
 0.05      0.0375    0.0375    0.0575    0.065     0.0625    0.055
 0.0425    0.05      0.0475    0.0575    0.0675    0.055     0.06
 0.0675    0.075     0.0675    0.05      0.0375    0.055     0.0825
 0.075     0.0725    0.0725    0.045     0.0375    0.06      0.0625
 0.07      0.065     0.0775    0.07      0.085     0.0775    0.0575
 0.0725    0.05      0.0525    0.06      0.045     0.04      0.05
 0.0475    0.055     0.06      0.0425    0.05      0.0675    0.0475
 0.04      0.0425    0.0525    0.055     0.0675    0.0675    0.0675
 0.0525    0.035     0.0475    0.0575    0.0575    0.05      0.06
 0.0475    0.055     0.04      0.0375    0.055     0.0675    0.07
 0.0625    0.065     0.0575    0.0675    0.0625    0.0425    0.0575
 0.0675    0.0625    0.05      0.045     0.0375    0.0375    0.0475
 0.0375    0.0475    0.06      0.05      0.0575    0.0675    0.0675
 0.0575    0.07      0.065     0.045     0.055     0.055     0.045
 0.0525    0.0575    0.065     0.0775    0.0675    0.06      0.07
 0.0725    0.0725    0.075     0.05      0.0375    0.02      0.0575
 0.0725    0.0575    0.0375    0.0425    0.0475    0.045     0.0625
 0.0675    0.0675    0.0375    0.05      0.05      0.0775    0.0625
 0.07      0.07      0.0725    0.0775    0.0675    0.06      0.06
 0.04      0.0625    0.055     0.065     0.08      0.0575    0.0525
 0.055     0.065     0.0425    0.0475    0.065     0.0625    0.04
 0.0475    0.0675    0.0475    0.0675    0.06      0.0475    0.0475
 0.0725    0.055     0.06      0.0475    0.055     0.0525    0.07
 0.0875    0.06      0.05      0.0575    0.05      0.0375   ]","[0.0375     0.04938272 0.055      0.07       0.055      0.05
 0.045      0.055      0.06       0.08       0.075      0.075
 0.065      0.075      0.08       0.085      0.075      0.085
 0.055      0.05       0.07       0.1        0.09       0.07
 0.06       0.065      0.055      0.055      0.08       0.065
 0.055      0.065      0.06       0.075      0.055      0.06
 0.05       0.07       0.08       0.065      0.07       0.105
 0.11       0.095      0.095      0.075      0.065      0.06
 0.085      0.09       0.085      0.085      0.08       0.095
 0.1        0.09       0.075      0.09       0.085      0.06
 0.035      0.045      0.045      0.07       0.095      0.095
 0.07       0.045      0.07       0.09       0.075      0.06
 0.08       0.085      0.075      0.065      0.07       0.05
 0.07       0.085      0.055      0.085      0.105      0.105
 0.085      0.09       0.11       0.095      0.07       0.06
 0.065      0.055      0.065      0.065      0.08       0.05
 0.065      0.065      0.065      0.055      0.06       0.06
 0.08       0.095      0.09       0.065      0.07       0.065
 0.055      0.065      0.045      0.07       0.08       0.1
 0.065      0.06       0.065      0.085      0.07       0.09
 0.08       0.06       0.055      0.08       0.085      0.1
 0.09       0.08       0.06       0.055      0.05       0.055
 0.06       0.055      0.06       0.07       0.08       0.07
 0.06       0.055      0.07       0.065      0.08       0.075
 0.055      0.04       0.055      0.06       0.08       0.055
 0.045      0.065      0.07       0.08       0.075      0.075
 0.07       0.08       0.075      0.09       0.08       0.06
 0.055      0.06       0.065      0.065      0.06       0.035
 0.035      0.065      0.085      0.085      0.07       0.065
 0.075      0.07       0.07       0.06       0.065      0.08
 0.085      0.07       0.06       0.075      0.065      0.095
 0.085      0.08       0.07       0.055      0.06       0.065
 0.07       0.08       0.07       0.06       0.06       0.04
 0.055      0.08       0.075      0.065      0.05       0.065
 0.075      0.09       0.085      0.075      0.055      0.045
 0.065      0.07       0.065      0.055      0.065      0.085
 0.1        0.08       0.09       0.105      0.085      0.07
 0.06       0.07       0.08       0.065      0.07       0.08
 0.08       0.08       0.07       0.085      0.09       0.055
 0.06       0.09       0.095      0.09       0.07       0.06
 0.065      0.045      0.06       0.055      0.045      0.05
 0.055      0.06       0.07       0.09       0.08       0.085
 0.08       0.085      0.085      0.065      0.085      0.08
 0.055      0.07       0.07       0.08       0.065      0.085
 0.07       0.09       0.085      0.075      0.06       0.085
 0.095      0.095      0.09       0.075      0.09       0.07
 0.075      0.065      0.06       0.06       0.06       0.065
 0.055      0.06       0.085      0.09       0.06       0.055
 0.07       0.09       0.08       0.06       0.05       0.06
 0.065      0.075      0.085      0.095      0.085      0.085
 0.08       0.1        0.09       0.085      0.075      0.06
 0.065      0.06       0.06       0.055      0.08       0.075
 0.08       0.085      0.09       0.07       0.065      0.08
 0.07       0.06       0.07       0.06       0.055      0.045
 0.045      0.065      0.08       0.075      0.075      0.065
 0.07       0.07       0.075      0.075      0.075      0.075
 0.08       0.09       0.07       0.055      0.06       0.075
 0.095      0.085      0.095      0.09       0.055      0.05
 0.07       0.075      0.08       0.075      0.09       0.075
 0.09       0.08       0.08       0.095      0.07       0.07
 0.075      0.065      0.05       0.05       0.055      0.06
 0.075      0.055      0.055      0.075      0.055      0.065
 0.06       0.06       0.06       0.075      0.09       0.07
 0.06       0.055      0.065      0.08       0.065      0.05
 0.065      0.065      0.06       0.05       0.05       0.06
 0.08       0.075      0.09       0.09       0.065      0.07
 0.075      0.055      0.065      0.08       0.075      0.055
 0.055      0.05       0.045      0.055      0.055      0.06
 0.065      0.055      0.065      0.085      0.085      0.065
 0.08       0.075      0.065      0.08       0.06       0.055
 0.065      0.075      0.08       0.085      0.075      0.07
 0.07       0.085      0.085      0.09       0.055      0.05
 0.03       0.07       0.085      0.075      0.06       0.05
 0.06       0.055      0.075      0.08       0.075      0.045
 0.055      0.065      0.08       0.075      0.09       0.1
 0.105      0.085      0.07       0.075      0.07       0.055
 0.07       0.07       0.095      0.08       0.075      0.075
 0.06       0.075      0.06       0.07       0.075      0.08
 0.05       0.055      0.075      0.055      0.075      0.07
 0.06       0.07       0.09       0.085      0.07       0.07
 0.06       0.065      0.09       0.1        0.06       0.065
 0.07       0.065      0.055     ]","[0.05625    0.06481482 0.075      0.08       0.0775     0.07
 0.055      0.065      0.085      0.09       0.0825     0.0825
 0.0775     0.095      0.105      0.115      0.105      0.0925
 0.0775     0.0925     0.0825     0.1025     0.1        0.075
 0.065      0.0825     0.075      0.0725     0.1        0.0725
 0.0725     0.0725     0.065      0.08       0.0725     0.0625
 0.055      0.075      0.0925     0.0925     0.095      0.12
 0.1125     0.1025     0.1125     0.0825     0.0725     0.065
 0.09       0.0975     0.1        0.105      0.115      0.105
 0.105      0.095      0.0875     0.1        0.1025     0.065
 0.0475     0.0675     0.0675     0.0925     0.1025     0.105
 0.075      0.06       0.0725     0.1125     0.1025     0.0725
 0.0875     0.1        0.08       0.08       0.07       0.0525
 0.0725     0.1        0.08       0.095      0.115      0.115
 0.0925     0.1025     0.1125     0.12       0.08       0.0625
 0.08       0.07       0.0725     0.0725     0.08       0.0675
 0.07       0.0775     0.0775     0.065      0.0625     0.0625
 0.095      0.1025     0.1025     0.0725     0.075      0.07
 0.065      0.08       0.0625     0.0725     0.1025     0.13
 0.0825     0.0875     0.075      0.0925     0.075      0.1075
 0.105      0.075      0.07       0.1025     0.13       0.115
 0.11       0.0925     0.0625     0.0625     0.07       0.0675
 0.08       0.0825     0.075      0.08       0.09       0.09
 0.0875     0.0725     0.08       0.085      0.0875     0.09
 0.0725     0.05       0.0625     0.0675     0.085      0.065
 0.06       0.08       0.0925     0.08       0.085      0.09
 0.0875     0.1        0.0925     0.1        0.0975     0.0725
 0.0725     0.0725     0.0775     0.0825     0.0725     0.045
 0.05       0.085      0.0925     0.1        0.0925     0.1075
 0.095      0.09       0.0725     0.0625     0.0775     0.0925
 0.095      0.0875     0.0825     0.0825     0.0825     0.1025
 0.095      0.08       0.0725     0.0675     0.065      0.09
 0.1        0.11       0.0925     0.075      0.0825     0.0425
 0.0625     0.0925     0.0925     0.07       0.065      0.0825
 0.0875     0.1125     0.1        0.095      0.0825     0.0625
 0.075      0.0775     0.085      0.0675     0.09       0.1225
 0.13       0.085      0.095      0.1225     0.1        0.0725
 0.06       0.0825     0.08       0.0775     0.0825     0.1
 0.095      0.09       0.075      0.09       0.0925     0.07
 0.0675     0.0925     0.1        0.09       0.07       0.0625
 0.09       0.065      0.0625     0.06       0.06       0.0575
 0.0625     0.0725     0.0825     0.105      0.0875     0.115
 0.0825     0.095      0.1025     0.0825     0.0975     0.085
 0.0675     0.0825     0.0725     0.095      0.0975     0.1025
 0.0825     0.115      0.0925     0.0825     0.065      0.0925
 0.1075     0.1025     0.095      0.0825     0.1        0.08
 0.08       0.075      0.075      0.075      0.0825     0.0775
 0.07       0.0825     0.09       0.0925     0.0675     0.0725
 0.1        0.115      0.0925     0.0675     0.055      0.075
 0.07       0.0975     0.105      0.11       0.0925     0.0975
 0.1        0.1125     0.11       0.0925     0.1075     0.08
 0.0775     0.0675     0.075      0.0675     0.0825     0.09
 0.1125     0.1125     0.09       0.0775     0.075      0.09
 0.0925     0.07       0.0725     0.07       0.0625     0.05
 0.055      0.07       0.0925     0.0825     0.085      0.0875
 0.095      0.0975     0.09       0.085      0.095      0.0975
 0.1025     0.1075     0.075      0.06       0.08       0.09
 0.1025     0.095      0.1125     0.0925     0.0625     0.0675
 0.095      0.0925     0.085      0.0825     0.1025     0.0925
 0.095      0.0825     0.1        0.1125     0.0975     0.0825
 0.0825     0.0825     0.0675     0.0575     0.0675     0.0625
 0.08       0.065      0.065      0.0825     0.0725     0.09
 0.0775     0.075      0.07       0.0825     0.105      0.0825
 0.065      0.0775     0.085      0.105      0.0825     0.0625
 0.0725     0.0825     0.0725     0.0775     0.0675     0.0675
 0.0875     0.09       0.1025     0.1        0.0775     0.07
 0.0825     0.0675     0.0775     0.095      0.08       0.06
 0.065      0.0625     0.055      0.0675     0.0775     0.0725
 0.085      0.0925     0.09       0.1025     0.1025     0.0725
 0.0975     0.085      0.085      0.1025     0.075      0.08
 0.0875     0.0975     0.0975     0.0925     0.08       0.0825
 0.075      0.0975     0.095      0.0925     0.06       0.06
 0.0525     0.08       0.095      0.1        0.085      0.0575
 0.0725     0.0625     0.08       0.09       0.08       0.0525
 0.065      0.0825     0.0825     0.085      0.115      0.125
 0.135      0.1025     0.075      0.095      0.09       0.08
 0.0725     0.085      0.1225     0.0825     0.08       0.0925
 0.0725     0.0825     0.0725     0.0925     0.09       0.095
 0.065      0.07       0.0825     0.0625     0.085      0.0875
 0.07       0.0925     0.1025     0.11       0.075      0.0925
 0.0675     0.08       0.1025     0.1025     0.06       0.08
 0.085      0.09       0.08      ]",0.10999999940395355,42
28,0.01,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0875     0.12962963 0.15       0.1325     0.135      0.115
 0.1175     0.1475     0.13       0.1275     0.1575     0.16
 0.12       0.1175     0.1175     0.1325     0.125      0.1075
 0.1375     0.14       0.165      0.145      0.12       0.1075
 0.065      0.0825     0.1075     0.13       0.1375     0.125
 0.1425     0.13       0.1        0.0975     0.0825     0.085
 0.09       0.09       0.085      0.0925     0.1025     0.0875
 0.105      0.0675     0.0875     0.0975     0.09       0.085
 0.0975     0.1        0.1125     0.1075     0.07       0.085
 0.0625     0.0525     0.06       0.075      0.075      0.075
 0.08       0.075      0.0925     0.0875     0.0775     0.055
 0.04       0.03       0.0525     0.0675     0.075      0.05
 0.0575     0.075      0.07       0.0475     0.065      0.05
 0.055      0.0575     0.0575     0.045      0.055      0.05
 0.04       0.0525     0.05       0.035      0.0375     0.0375
 0.0375     0.0675     0.05       0.0475     0.0475     0.0775
 0.0625     0.04       0.04       0.0575     0.0475     0.065
 0.06       0.04       0.0525     0.0625     0.0675     0.05
 0.055      0.05       0.065      0.06       0.065      0.0875
 0.08       0.0975     0.0775     0.05       0.05       0.0475
 0.06       0.0625     0.0375     0.0625     0.075      0.045
 0.03       0.0375     0.04       0.0825     0.0875     0.1025
 0.0775     0.0575     0.03       0.04       0.0425     0.0425
 0.045      0.035      0.0325     0.0175     0.0475     0.0425
 0.0375     0.04       0.0225     0.025      0.0375     0.03
 0.0425     0.055      0.04       0.0575     0.05       0.0475
 0.0425     0.045      0.045      0.05       0.04       0.0375
 0.035      0.0475     0.05       0.03       0.0525     0.045
 0.0425     0.065      0.0375     0.0525     0.0475     0.035
 0.06       0.05       0.075      0.0675     0.06       0.06
 0.0475     0.045      0.0475     0.055      0.045      0.0575
 0.055      0.0725     0.0575     0.0475     0.06       0.0475
 0.0275     0.035      0.0275     0.0475     0.0475     0.04
 0.06       0.0625     0.0375     0.04       0.0475     0.0575
 0.05       0.04       0.0375     0.04       0.0375     0.0425
 0.0375     0.0525     0.0575     0.055      0.0375     0.0525
 0.0425     0.04       0.055      0.055      0.0475     0.05
 0.04       0.0275     0.04       0.035      0.055      0.045
 0.055      0.0675     0.05       0.0575     0.0675     0.0725
 0.0475     0.0775     0.0575     0.065      0.0525     0.045
 0.0475     0.055      0.045      0.0575     0.025      0.045
 0.03       0.035      0.02       0.0175     0.045      0.05
 0.0475     0.05       0.0375     0.055      0.055      0.05
 0.0725     0.0725     0.0625     0.045      0.025      0.0425
 0.055      0.0675     0.06       0.0575     0.06       0.0625
 0.0575     0.0625     0.03       0.0375     0.035      0.0475
 0.0425     0.0425     0.035      0.045      0.055      0.0675
 0.05       0.0375     0.0325     0.0275     0.0275     0.0575
 0.0625     0.04       0.05       0.07       0.06       0.0375
 0.045      0.0375     0.0525     0.0375     0.0475     0.07
 0.0575     0.0375     0.0275     0.035      0.04       0.0525
 0.0525     0.0425     0.04       0.055      0.055      0.0425
 0.04       0.04       0.0375     0.04       0.0475     0.0375
 0.0275     0.0375     0.05       0.0575     0.0475     0.05
 0.0525     0.06       0.0575     0.04       0.055      0.0325
 0.035      0.04       0.065      0.06       0.0375     0.0325
 0.0525     0.06       0.05       0.075      0.0775     0.065
 0.0525     0.0375     0.0375     0.055      0.0475     0.0325
 0.04       0.045      0.0375     0.0575     0.04       0.045
 0.05       0.07       0.0625     0.0575     0.06       0.06
 0.06       0.04       0.0375     0.0175     0.03       0.0475
 0.0475     0.035      0.055      0.05       0.05       0.02
 0.03       0.0475     0.045      0.05       0.0475     0.0425
 0.04       0.06       0.0475     0.065      0.0375     0.0275
 0.03       0.0475     0.0475     0.0675     0.0675     0.065
 0.0275     0.0325     0.0475     0.05       0.045      0.0675
 0.0675     0.05       0.045      0.05       0.045      0.045
 0.0375     0.045      0.0475     0.055      0.045      0.045
 0.035      0.05       0.0675     0.0475     0.045      0.0575
 0.035      0.0375     0.0425     0.0425     0.0575     0.055
 0.0375     0.0375     0.04       0.0625     0.0275     0.025
 0.05       0.0475     0.0375     0.0475     0.0525     0.06
 0.0725     0.0675     0.0475     0.035      0.035      0.065
 0.045      0.0725     0.04       0.035      0.0375     0.055
 0.05       0.06       0.0425     0.045      0.04       0.035
 0.03       0.05       0.06       0.0575     0.0525     0.04
 0.0675     0.0575     0.04       0.0575     0.055      0.055
 0.0575     0.0425     0.0375     0.0475     0.0375     0.025
 0.02       0.0375     0.045      0.0725     0.065      0.0475
 0.04       0.035      0.03       0.0525     0.0475     0.045
 0.0375     0.0525     0.0525     0.0475     0.0375     0.01
 0.025      0.0375     0.05      ]","[0.125      0.14197531 0.165      0.16       0.145      0.15
 0.14       0.17       0.145      0.16       0.17       0.16
 0.13       0.125      0.125      0.155      0.145      0.15
 0.17       0.16       0.18       0.16       0.165      0.12
 0.105      0.125      0.13       0.135      0.15       0.13
 0.155      0.13       0.115      0.1        0.1        0.095
 0.105      0.11       0.115      0.115      0.115      0.1
 0.115      0.105      0.115      0.105      0.095      0.095
 0.115      0.115      0.125      0.115      0.09       0.09
 0.075      0.07       0.075      0.09       0.085      0.095
 0.08       0.1        0.105      0.1        0.085      0.08
 0.07       0.055      0.06       0.07       0.08       0.065
 0.065      0.085      0.085      0.08       0.07       0.05
 0.07       0.07       0.075      0.06       0.07       0.07
 0.055      0.065      0.065      0.04       0.04       0.05
 0.055      0.07       0.06       0.05       0.055      0.08
 0.075      0.055      0.05       0.06       0.06       0.085
 0.08       0.065      0.06       0.07       0.07       0.06
 0.08       0.06       0.07       0.075      0.085      0.11
 0.105      0.105      0.085      0.07       0.05       0.055
 0.075      0.075      0.065      0.07       0.09       0.05
 0.035      0.045      0.05       0.095      0.1        0.12
 0.095      0.065      0.045      0.055      0.055      0.06
 0.05       0.045      0.045      0.04       0.06       0.075
 0.065      0.055      0.045      0.045      0.04       0.05
 0.05       0.06       0.05       0.065      0.06       0.055
 0.055      0.055      0.055      0.05       0.05       0.045
 0.04       0.05       0.05       0.035      0.06       0.055
 0.055      0.075      0.06       0.065      0.06       0.045
 0.06       0.06       0.085      0.075      0.065      0.075
 0.08       0.065      0.055      0.06       0.05       0.07
 0.07       0.08       0.065      0.06       0.065      0.065
 0.065      0.05       0.04       0.07       0.065      0.06
 0.06       0.07       0.055      0.055      0.06       0.065
 0.065      0.055      0.04       0.045      0.04       0.05
 0.04       0.065      0.07       0.065      0.055      0.06
 0.055      0.05       0.06       0.06       0.055      0.055
 0.05       0.035      0.06       0.06       0.065      0.055
 0.06       0.07       0.065      0.07       0.075      0.09
 0.07       0.095      0.07       0.08       0.08       0.07
 0.05       0.06       0.065      0.065      0.05       0.06
 0.04       0.05       0.035      0.035      0.05       0.055
 0.05       0.05       0.05       0.065      0.065      0.07
 0.09       0.095      0.075      0.065      0.055      0.06
 0.07       0.07       0.06       0.07       0.07       0.07
 0.065      0.075      0.05       0.045      0.055      0.055
 0.06       0.06       0.05       0.055      0.08       0.07
 0.06       0.05       0.04       0.04       0.03       0.07
 0.075      0.05       0.065      0.08       0.06       0.04
 0.055      0.05       0.065      0.055      0.055      0.07
 0.06       0.045      0.035      0.045      0.05       0.07
 0.07       0.05       0.06       0.065      0.065      0.06
 0.05       0.05       0.05       0.055      0.06       0.04
 0.04       0.04       0.05       0.06       0.06       0.06
 0.06       0.075      0.075      0.065      0.065      0.045
 0.04       0.05       0.085      0.08       0.04       0.04
 0.06       0.065      0.09       0.095      0.08       0.075
 0.06       0.04       0.045      0.065      0.08       0.055
 0.055      0.05       0.055      0.075      0.045      0.05
 0.05       0.07       0.07       0.06       0.07       0.08
 0.065      0.055      0.04       0.025      0.035      0.055
 0.075      0.055      0.08       0.07       0.06       0.04
 0.03       0.05       0.055      0.06       0.055      0.06
 0.045      0.065      0.06       0.07       0.05       0.04
 0.035      0.055      0.055      0.07       0.08       0.07
 0.04       0.04       0.055      0.055      0.065      0.07
 0.075      0.065      0.065      0.055      0.065      0.055
 0.045      0.055      0.06       0.06       0.06       0.06
 0.05       0.055      0.085      0.07       0.075      0.08
 0.045      0.05       0.055      0.05       0.065      0.08
 0.055      0.04       0.055      0.07       0.035      0.04
 0.05       0.06       0.05       0.065      0.075      0.09
 0.08       0.09       0.055      0.045      0.055      0.08
 0.075      0.08       0.05       0.045      0.055      0.07
 0.06       0.07       0.055      0.055      0.065      0.065
 0.07       0.075      0.065      0.065      0.065      0.055
 0.07       0.075      0.05       0.06       0.065      0.07
 0.06       0.055      0.05       0.06       0.06       0.045
 0.035      0.05       0.055      0.08       0.08       0.065
 0.06       0.055      0.05       0.065      0.07       0.05
 0.05       0.065      0.065      0.055      0.04       0.035
 0.055      0.05       0.06      ]","[0.15625    0.15432099 0.1725     0.19750001 0.16       0.17
 0.16       0.18500001 0.1675     0.195      0.18500001 0.1725
 0.155      0.1375     0.1375     0.1725     0.1675     0.18000001
 0.2075     0.1825     0.195      0.19       0.2075     0.1525
 0.1525     0.17       0.15000001 0.145      0.1625     0.145
 0.1675     0.135      0.12       0.1075     0.115      0.12
 0.14       0.155      0.145      0.12       0.125      0.1125
 0.1225     0.14       0.1475     0.1125     0.105      0.105
 0.1225     0.1225     0.13       0.125      0.12       0.0975
 0.09       0.085      0.105      0.12       0.1125     0.12
 0.095      0.125      0.11       0.1125     0.0975     0.1025
 0.105      0.0825     0.0625     0.0725     0.0825     0.0825
 0.0775     0.095      0.0975     0.115      0.08       0.0575
 0.0825     0.0875     0.095      0.0775     0.0725     0.08
 0.0625     0.0775     0.0725     0.0475     0.0575     0.0625
 0.07       0.075      0.0775     0.0525     0.065      0.08
 0.08       0.065      0.06       0.0675     0.0725     0.1
 0.095      0.0975     0.065      0.0725     0.07       0.0725
 0.1        0.075      0.0725     0.0825     0.09       0.1225
 0.13       0.11       0.0925     0.0825     0.0525     0.0675
 0.0825     0.08       0.09       0.0775     0.0925     0.0575
 0.05       0.0625     0.0675     0.105      0.11       0.1325
 0.1125     0.0775     0.06       0.06       0.065      0.0725
 0.05       0.05       0.0525     0.06       0.07       0.105
 0.0925     0.0725     0.065      0.07       0.05       0.0725
 0.0675     0.065      0.06       0.0725     0.0725     0.075
 0.07       0.06       0.0625     0.0525     0.065      0.0525
 0.0425     0.055      0.06       0.0525     0.06       0.0625
 0.0675     0.085      0.09       0.0775     0.0775     0.0625
 0.07       0.0725     0.095      0.0825     0.0725     0.0925
 0.1125     0.0825     0.06       0.065      0.0575     0.085
 0.08       0.08       0.0725     0.07       0.0725     0.0875
 0.1025     0.0675     0.0575     0.09       0.0875     0.08
 0.0625     0.085      0.0825     0.075      0.065      0.07
 0.0725     0.07       0.0525     0.05       0.0475     0.0625
 0.045      0.0725     0.0825     0.0725     0.075      0.0675
 0.06       0.06       0.065      0.0675     0.0625     0.065
 0.0675     0.0425     0.0725     0.0825     0.0725     0.06
 0.0625     0.0725     0.08       0.08       0.0875     0.1075
 0.095      0.1025     0.075      0.0825     0.1025     0.1
 0.0525     0.0625     0.0875     0.0725     0.08       0.0725
 0.0525     0.0625     0.055      0.055      0.055      0.06
 0.05       0.055      0.0625     0.07       0.07       0.0925
 0.1025     0.1125     0.08       0.08       0.08       0.0725
 0.085      0.07       0.0625     0.085      0.08       0.0725
 0.075      0.08       0.07       0.0625     0.07       0.06
 0.0775     0.075      0.06       0.075      0.1        0.0775
 0.075      0.07       0.0525     0.0525     0.04       0.08
 0.085      0.0625     0.075      0.0825     0.07       0.045
 0.0625     0.065      0.08       0.0725     0.0675     0.0725
 0.0625     0.0525     0.0425     0.05       0.0675     0.085
 0.08       0.06       0.085      0.0825     0.08       0.07
 0.0625     0.06       0.0675     0.0775     0.0775     0.0475
 0.06       0.0525     0.055      0.065      0.0775     0.0725
 0.07       0.0925     0.09       0.095      0.0725     0.055
 0.0525     0.06       0.0925     0.0925     0.0425     0.0425
 0.0675     0.0875     0.1275     0.105      0.08       0.0875
 0.06       0.045      0.055      0.0725     0.1025     0.0775
 0.06       0.05       0.075      0.0925     0.055      0.055
 0.06       0.0775     0.075      0.06       0.0725     0.09
 0.0725     0.0775     0.0475     0.0325     0.0425     0.0625
 0.1025     0.08       0.0925     0.08       0.0725     0.0625
 0.0425     0.0525     0.06       0.07       0.065      0.075
 0.055      0.0725     0.0725     0.07       0.0625     0.05
 0.045      0.065      0.0625     0.07       0.0925     0.0725
 0.0575     0.04       0.06       0.065      0.0825     0.0775
 0.085      0.0875     0.0825     0.07       0.08       0.06
 0.0575     0.0625     0.07       0.0625     0.075      0.075
 0.065      0.0625     0.09       0.0875     0.0925     0.09
 0.0575     0.065      0.06       0.055      0.07       0.1
 0.0725     0.0525     0.0725     0.07       0.0425     0.055
 0.0575     0.07       0.0675     0.0775     0.1        0.11
 0.0925     0.1075     0.07       0.0525     0.0725     0.085
 0.1        0.0825     0.0625     0.0525     0.0725     0.08
 0.0725     0.0725     0.0625     0.0675     0.0925     0.095
 0.1125     0.0925     0.085      0.0775     0.07       0.075
 0.0725     0.09       0.07       0.07       0.0775     0.0825
 0.0625     0.0625     0.06       0.075      0.0875     0.0675
 0.05       0.06       0.0675     0.0825     0.09       0.07
 0.0725     0.07       0.07       0.08       0.1        0.0575
 0.0625     0.0725     0.08       0.0675     0.05       0.0675
 0.08       0.0625     0.065     ]",0.17999999970197678,20
29,0.01,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.14375    0.13271604 0.1425     0.1675     0.165      0.14
 0.1225     0.1025     0.145      0.1325     0.1225     0.1325
 0.1275     0.1075     0.1275     0.115      0.1125     0.1075
 0.1075     0.1275     0.13500001 0.0825     0.09       0.1
 0.14       0.1175     0.12       0.08       0.0775     0.11
 0.12       0.125      0.12       0.125      0.0975     0.1225
 0.1375     0.14       0.12       0.1175     0.12       0.095
 0.09       0.09       0.0875     0.055      0.075      0.0825
 0.0775     0.0825     0.0775     0.085      0.105      0.1125
 0.105      0.0875     0.09       0.0925     0.095      0.0975
 0.0775     0.0625     0.055      0.0575     0.05       0.035
 0.0675     0.075      0.1025     0.105      0.0675     0.0925
 0.085      0.0925     0.075      0.0825     0.1025     0.0975
 0.11       0.08       0.09       0.12       0.135      0.1125
 0.0925     0.075      0.1        0.085      0.09       0.0825
 0.0975     0.105      0.105      0.0875     0.11       0.0875
 0.075      0.085      0.065      0.08       0.0725     0.07
 0.09       0.065      0.06       0.04       0.0475     0.0875
 0.095      0.0875     0.0875     0.0675     0.085      0.0725
 0.0675     0.0775     0.0875     0.095      0.1        0.105
 0.08       0.085      0.09       0.0975     0.125      0.1
 0.08       0.0675     0.08       0.1075     0.0925     0.0775
 0.075      0.0475     0.045      0.045      0.0875     0.085
 0.1075     0.1125     0.0975     0.0825     0.06       0.0825
 0.0675     0.085      0.0975     0.115      0.0875     0.0925
 0.0675     0.08       0.0925     0.0875     0.08       0.0775
 0.0825     0.0825     0.105      0.11       0.0975     0.0875
 0.0675     0.08       0.08       0.0925     0.0725     0.09
 0.0775     0.1075     0.1025     0.0875     0.0775     0.08
 0.095      0.095      0.1175     0.09       0.09       0.0775
 0.0775     0.085      0.1025     0.085      0.105      0.09
 0.085      0.0775     0.1        0.085      0.09       0.0675
 0.0875     0.0775     0.0775     0.0925     0.0775     0.0975
 0.0675     0.0675     0.0575     0.07       0.0875     0.08
 0.0875     0.085      0.08       0.0875     0.07       0.08
 0.085      0.0775     0.06       0.0825     0.07       0.07
 0.0775     0.0675     0.0775     0.0775     0.065      0.07
 0.0575     0.0775     0.055      0.0775     0.08       0.07
 0.065      0.0825     0.0825     0.08       0.085      0.0875
 0.0875     0.0825     0.0575     0.07       0.09       0.0975
 0.1        0.0925     0.06       0.08       0.085      0.0925
 0.07       0.06       0.0475     0.085      0.09       0.0875
 0.1075     0.0825     0.0725     0.0725     0.0925     0.08
 0.07       0.0775     0.0775     0.075      0.085      0.08
 0.065      0.0575     0.06       0.05       0.0575     0.0575
 0.055      0.0475     0.0525     0.0525     0.065      0.07
 0.0575     0.0575     0.04       0.03       0.055      0.045
 0.0475     0.0625     0.0925     0.08       0.0875     0.08
 0.08       0.095      0.0925     0.095      0.0675     0.06
 0.06       0.085      0.0675     0.0675     0.0725     0.1025
 0.065      0.0575     0.07       0.055      0.055      0.05
 0.0575     0.055      0.0675     0.07       0.0675     0.0875
 0.0825     0.0775     0.0825     0.0775     0.0975     0.075
 0.065      0.0875     0.0675     0.0675     0.09       0.08
 0.045      0.055      0.0475     0.0775     0.0775     0.0975
 0.0875     0.05       0.04       0.0525     0.085      0.0775
 0.0825     0.065      0.0775     0.0625     0.0525     0.07
 0.075      0.075      0.08       0.085      0.0775     0.065
 0.0825     0.065      0.0775     0.0725     0.045      0.0475
 0.05       0.0725     0.0875     0.075      0.0675     0.0875
 0.055      0.1025     0.085      0.075      0.0825     0.075
 0.0825     0.0825     0.05       0.0575     0.095      0.09
 0.0825     0.09       0.0775     0.095      0.08       0.0875
 0.1075     0.07       0.07       0.0875     0.075      0.05
 0.0575     0.075      0.0675     0.065      0.05       0.0675
 0.075      0.0675     0.075      0.0775     0.07       0.0775
 0.0575     0.04       0.06       0.0625     0.0675     0.0575
 0.08       0.08       0.0675     0.0875     0.0775     0.095
 0.075      0.045      0.055      0.0725     0.0775     0.0875
 0.0825     0.0575     0.0725     0.06       0.08       0.0975
 0.0975     0.07       0.075      0.0925     0.09       0.0775
 0.105      0.1025     0.0775     0.075      0.0675     0.0875
 0.095      0.0775     0.045      0.075      0.0775     0.085
 0.0675     0.0475     0.0475     0.06       0.1075     0.1025
 0.0875     0.0775     0.085      0.09       0.0975     0.0925
 0.075      0.0775     0.0975     0.0875     0.07       0.08
 0.08       0.09       0.085      0.08       0.065      0.0725
 0.0925     0.0825     0.095      0.0975     0.09       0.0875
 0.0975     0.0725     0.0675     0.0675     0.065      0.0475
 0.065      0.045      0.075      0.095      0.095      0.075
 0.0675     0.085      0.0775     0.07       0.0575     0.0675
 0.08       0.0775     0.0675    ]","[0.1625     0.15432099 0.155      0.175      0.17       0.17
 0.15       0.15       0.15000001 0.15       0.145      0.15
 0.135      0.115      0.145      0.15       0.14       0.135
 0.12       0.155      0.16       0.11       0.1        0.11
 0.155      0.145      0.125      0.09       0.1        0.13
 0.125      0.135      0.13       0.14       0.115      0.14
 0.145      0.155      0.135      0.15       0.145      0.12
 0.1        0.11       0.11       0.095      0.105      0.115
 0.09       0.105      0.12       0.155      0.145      0.12
 0.12       0.095      0.12       0.12       0.105      0.13
 0.12       0.095      0.08       0.075      0.1        0.08
 0.085      0.09       0.125      0.12       0.09       0.105
 0.115      0.1        0.09       0.095      0.12       0.11
 0.15       0.125      0.125      0.135      0.15       0.125
 0.11       0.095      0.115      0.105      0.09       0.1
 0.105      0.125      0.12       0.105      0.125      0.12
 0.11       0.1        0.1        0.1        0.09       0.07
 0.1        0.1        0.09       0.075      0.085      0.1
 0.105      0.105      0.1        0.09       0.1        0.095
 0.115      0.1        0.105      0.105      0.11       0.115
 0.085      0.1        0.1        0.115      0.145      0.11
 0.09       0.09       0.105      0.12       0.115      0.085
 0.085      0.055      0.06       0.075      0.105      0.095
 0.115      0.12       0.105      0.09       0.1        0.105
 0.11       0.1        0.12       0.135      0.12       0.105
 0.085      0.095      0.105      0.095      0.095      0.08
 0.095      0.1        0.12       0.13       0.11       0.11
 0.07       0.09       0.1        0.105      0.1        0.11
 0.09       0.125      0.11       0.095      0.08       0.08
 0.105      0.11       0.12       0.11       0.1        0.1
 0.1        0.105      0.12       0.1        0.115      0.1
 0.1        0.09       0.11       0.095      0.095      0.085
 0.1        0.09       0.1        0.105      0.09       0.105
 0.08       0.09       0.075      0.09       0.095      0.085
 0.105      0.12       0.105      0.095      0.075      0.1
 0.105      0.1        0.075      0.09       0.09       0.095
 0.1        0.09       0.095      0.085      0.08       0.075
 0.07       0.1        0.09       0.085      0.095      0.095
 0.07       0.09       0.09       0.09       0.09       0.09
 0.11       0.095      0.07       0.075      0.095      0.1
 0.115      0.105      0.06       0.09       0.095      0.1
 0.09       0.07       0.065      0.095      0.105      0.11
 0.11       0.1        0.08       0.085      0.105      0.09
 0.085      0.08       0.08       0.08       0.11       0.09
 0.085      0.07       0.075      0.055      0.06       0.075
 0.08       0.08       0.09       0.065      0.075      0.08
 0.065      0.06       0.05       0.055      0.065      0.055
 0.055      0.075      0.105      0.085      0.105      0.09
 0.1        0.11       0.105      0.105      0.07       0.08
 0.06       0.09       0.08       0.085      0.085      0.11
 0.08       0.065      0.08       0.065      0.07       0.06
 0.07       0.06       0.08       0.09       0.085      0.1
 0.095      0.08       0.1        0.11       0.115      0.08
 0.085      0.095      0.08       0.075      0.09       0.085
 0.065      0.065      0.055      0.085      0.085      0.1
 0.095      0.065      0.07       0.085      0.115      0.095
 0.1        0.07       0.085      0.075      0.07       0.08
 0.08       0.085      0.095      0.095      0.095      0.09
 0.095      0.08       0.1        0.09       0.08       0.06
 0.065      0.08       0.09       0.085      0.09       0.115
 0.1        0.115      0.09       0.1        0.09       0.085
 0.09       0.1        0.07       0.08       0.105      0.105
 0.09       0.1        0.085      0.11       0.11       0.115
 0.11       0.09       0.085      0.09       0.08       0.07
 0.07       0.085      0.07       0.08       0.075      0.075
 0.08       0.095      0.1        0.09       0.085      0.085
 0.06       0.05       0.065      0.075      0.07       0.09
 0.09       0.085      0.075      0.09       0.1        0.115
 0.105      0.05       0.07       0.085      0.08       0.09
 0.095      0.08       0.08       0.06       0.08       0.1
 0.1        0.085      0.085      0.1        0.09       0.1
 0.12       0.115      0.1        0.08       0.075      0.1
 0.105      0.085      0.065      0.085      0.085      0.09
 0.075      0.065      0.055      0.08       0.125      0.115
 0.11       0.08       0.095      0.105      0.115      0.125
 0.085      0.09       0.105      0.095      0.07       0.085
 0.09       0.11       0.09       0.085      0.085      0.095
 0.115      0.105      0.11       0.11       0.11       0.11
 0.115      0.115      0.085      0.08       0.075      0.065
 0.08       0.075      0.085      0.1        0.12       0.095
 0.07       0.095      0.095      0.07       0.065      0.075
 0.08       0.085      0.075     ]","[0.175      0.18518519 0.175      0.1875     0.1925     0.2075
 0.175      0.1925     0.15750001 0.1625     0.17       0.1625
 0.15       0.13       0.15000001 0.16       0.1425     0.14
 0.1375     0.1725     0.1725     0.13       0.1125     0.1275
 0.16       0.1725     0.14       0.105      0.1225     0.15000001
 0.1475     0.1425     0.14       0.145      0.13       0.1525
 0.155      0.165      0.155      0.1725     0.155      0.14
 0.1125     0.135      0.1425     0.1325     0.1325     0.14
 0.11       0.1275     0.1725     0.22       0.19000001 0.145
 0.1525     0.1125     0.1525     0.14       0.1275     0.16250001
 0.1525     0.12       0.1025     0.1025     0.155      0.125
 0.1025     0.105      0.1325     0.1275     0.1125     0.12
 0.145      0.115      0.1025     0.1075     0.1425     0.125
 0.18000001 0.1675     0.165      0.1525     0.1625     0.1375
 0.12       0.1125     0.1225     0.125      0.105      0.1175
 0.1175     0.1475     0.14       0.12       0.1375     0.1525
 0.14       0.1125     0.135      0.12       0.105      0.0725
 0.1025     0.1325     0.12       0.115      0.1275     0.11
 0.11       0.1225     0.125      0.1125     0.1125     0.1225
 0.1625     0.1275     0.1175     0.12       0.1375     0.1275
 0.1        0.1275     0.12       0.135      0.15000001 0.1225
 0.0925     0.12       0.14       0.1325     0.1375     0.0975
 0.105      0.075      0.08       0.1075     0.115      0.1125
 0.1275     0.1225     0.1175     0.0925     0.135      0.125
 0.145      0.105      0.15       0.155      0.15000001 0.115
 0.1075     0.1        0.1125     0.1075     0.1025     0.0875
 0.1        0.12       0.1325     0.15750001 0.135      0.13
 0.075      0.11       0.1225     0.115      0.1225     0.1275
 0.105      0.13       0.1275     0.1075     0.085      0.085
 0.115      0.12       0.12       0.1325     0.105      0.1125
 0.12       0.1225     0.125      0.115      0.12       0.12
 0.1275     0.1125     0.1225     0.1075     0.1075     0.1025
 0.105      0.0975     0.11       0.115      0.1025     0.1125
 0.0975     0.125      0.1        0.12       0.1025     0.0975
 0.125      0.15000001 0.13       0.1125     0.095      0.125
 0.125      0.1175     0.0925     0.0925     0.115      0.1275
 0.1175     0.11       0.1        0.105      0.1075     0.0875
 0.09       0.1125     0.125      0.095      0.1        0.125
 0.085      0.0925     0.0975     0.0925     0.095      0.105
 0.135      0.1075     0.0875     0.08       0.1025     0.1125
 0.1425     0.1225     0.0775     0.1125     0.1025     0.105
 0.1125     0.0925     0.0925     0.1025     0.12       0.125
 0.11       0.115      0.1        0.1025     0.11       0.1025
 0.1        0.08       0.085      0.085      0.1225     0.0925
 0.1        0.0925     0.0925     0.0725     0.0725     0.095
 0.1025     0.1125     0.1225     0.08       0.0825     0.0875
 0.07       0.07       0.0625     0.075      0.075      0.0625
 0.065      0.085      0.1175     0.095      0.125      0.1075
 0.1125     0.115      0.11       0.11       0.075      0.105
 0.075      0.0925     0.0975     0.1        0.09       0.11
 0.0975     0.0875     0.085      0.07       0.0875     0.07
 0.085      0.0675     0.0925     0.105      0.09       0.11
 0.11       0.0925     0.115      0.1325     0.1225     0.0875
 0.105      0.105      0.1        0.1025     0.105      0.095
 0.08       0.075      0.065      0.095      0.0975     0.115
 0.1075     0.0925     0.1        0.1125     0.14       0.1175
 0.1125     0.0725     0.095      0.085      0.09       0.0825
 0.0825     0.0925     0.1025     0.1025     0.1075     0.1175
 0.1075     0.0975     0.1275     0.11       0.11       0.08
 0.09       0.0925     0.1        0.0975     0.11       0.13
 0.15       0.12       0.1025     0.115      0.095      0.0925
 0.0925     0.11       0.095      0.1075     0.1125     0.11
 0.0975     0.1175     0.09       0.12       0.1475     0.1425
 0.12       0.115      0.1        0.1025     0.0925     0.0975
 0.095      0.0925     0.0775     0.095      0.1        0.0875
 0.0875     0.1175     0.1225     0.1075     0.1075     0.095
 0.08       0.07       0.07       0.0825     0.0725     0.1225
 0.1125     0.095      0.08       0.09       0.1275     0.135
 0.12       0.0625     0.08       0.0975     0.0925     0.0925
 0.1075     0.1025     0.0825     0.07       0.0825     0.105
 0.1        0.105      0.105      0.11       0.1025     0.1275
 0.135      0.1225     0.1175     0.0825     0.0825     0.11
 0.1125     0.095      0.0875     0.095      0.0975     0.0925
 0.0825     0.085      0.075      0.1025     0.14       0.1275
 0.1175     0.095      0.11       0.115      0.13       0.15000001
 0.1025     0.11       0.11       0.115      0.095      0.095
 0.1025     0.1225     0.1        0.09       0.11       0.1225
 0.12       0.125      0.1275     0.1125     0.1275     0.1375
 0.14       0.1525     0.115      0.0925     0.095      0.0875
 0.085      0.1025     0.095      0.105      0.1425     0.1125
 0.0775     0.1075     0.11       0.0825     0.075      0.0875
 0.09       0.1        0.0875    ]",0.17500000447034836,3
30,0.01,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.0075 0.0075 0.0075 0.01   0.0075 0.0075
 0.     0.     0.0075 0.01   0.0075 0.     0.     0.     0.     0.
 0.     0.     0.0075 0.01   0.     0.     0.0075 0.01   0.0075 0.
 0.     0.0075 0.0075 0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.01
 0.01   0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.0075 0.     0.0075
 0.0075 0.0075 0.     0.     0.0075 0.0075 0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.0125     0.00617284 0.005      0.005      0.015      0.01
 0.01       0.01       0.01       0.01       0.005      0.
 0.01       0.01       0.01       0.         0.         0.
 0.         0.         0.005      0.005      0.01       0.01
 0.005      0.         0.01       0.015      0.01       0.005
 0.005      0.01       0.01       0.005      0.015      0.005
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.01       0.005      0.         0.
 0.         0.01       0.005      0.01       0.005      0.
 0.         0.005      0.         0.005      0.005      0.005
 0.005      0.005      0.015      0.015      0.01       0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.01       0.01       0.01       0.005      0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.005      0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.01
 0.01       0.         0.005      0.01       0.005      0.01
 0.01       0.01       0.005      0.005      0.01       0.01
 0.01       0.01       0.         0.         0.005      0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.01
 0.005      0.         0.         0.         0.005      0.005
 0.005      0.005      0.         0.         0.         0.
 0.01       0.01       0.01       0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.01       0.005      0.         0.         0.         0.
 0.         0.005      0.005      0.005      0.005      0.
 0.         0.         0.         0.01       0.015      0.01
 0.005      0.         0.005      0.005      0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.005      0.         0.
 0.         0.         0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.01       0.005      0.         0.01
 0.005      0.         0.         0.005      0.         0.005
 0.         0.005      0.005      0.005      0.005      0.01
 0.005      0.01       0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.005      0.01       0.01
 0.         0.         0.         0.         0.         0.005
 0.015      0.015      0.01       0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.         0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.01       0.005      0.005      0.         0.01       0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.01       0.01       0.
 0.         0.005      0.01       0.005      0.005      0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.01       0.01
 0.01       0.         0.         0.         0.005      0.005
 0.         0.         0.        ]","[0.025     0.0154321 0.01      0.0125    0.02      0.0125    0.015
 0.01      0.0125    0.0125    0.01      0.        0.01      0.0125
 0.0125    0.0025    0.        0.0025    0.0025    0.005     0.0125
 0.01      0.01      0.0125    0.01      0.        0.01      0.02
 0.015     0.0125    0.01      0.01      0.0125    0.0125    0.0225
 0.0175    0.0075    0.        0.0025    0.0025    0.01      0.005
 0.005     0.0025    0.0025    0.0025    0.        0.        0.
 0.0025    0.01      0.01      0.0025    0.0025    0.0025    0.0125
 0.015     0.02      0.01      0.0025    0.0025    0.01      0.0025
 0.01      0.01      0.0125    0.0125    0.0125    0.02      0.0225
 0.0125    0.01      0.01      0.0025    0.0025    0.0025    0.
 0.0025    0.0025    0.01      0.01      0.01      0.01      0.
 0.        0.        0.01      0.01      0.0025    0.0025    0.
 0.        0.        0.0025    0.01      0.0025    0.01      0.0025
 0.0025    0.        0.0025    0.0025    0.        0.        0.
 0.        0.        0.0025    0.0025    0.005     0.005     0.005
 0.0025    0.01      0.01      0.0025    0.01      0.01      0.0125
 0.01      0.01      0.0125    0.0125    0.0125    0.0125    0.0125
 0.0125    0.01      0.0025    0.0025    0.01      0.0025    0.0025
 0.01      0.0025    0.        0.0025    0.0025    0.0025    0.0025
 0.005     0.0025    0.01      0.01      0.01      0.        0.0025
 0.0025    0.01      0.01      0.0125    0.01      0.0025    0.0025
 0.0025    0.0025    0.01      0.01      0.01      0.005     0.005
 0.        0.        0.        0.        0.        0.01      0.01
 0.01      0.        0.        0.        0.        0.0025    0.005
 0.0025    0.01      0.0025    0.0025    0.        0.0025    0.01
 0.0025    0.        0.        0.0025    0.02      0.0125    0.005
 0.        0.        0.        0.0025    0.01      0.0125    0.01
 0.01      0.0025    0.0025    0.        0.0025    0.0125    0.0225
 0.01      0.01      0.0025    0.0125    0.01      0.0025    0.01
 0.01      0.        0.0025    0.0025    0.005     0.0025    0.
 0.        0.0025    0.01      0.01      0.0025    0.0025    0.0025
 0.0025    0.        0.        0.        0.01      0.01      0.0025
 0.        0.0025    0.0025    0.01      0.01      0.0025    0.0025
 0.0025    0.        0.        0.0025    0.01      0.005     0.005
 0.        0.        0.        0.0025    0.01      0.01      0.01
 0.0025    0.0025    0.01      0.0025    0.        0.0025    0.0025
 0.0025    0.        0.        0.        0.0025    0.0025    0.
 0.0025    0.0025    0.0125    0.01      0.0025    0.0025    0.0025
 0.005     0.0025    0.005     0.005     0.0125    0.0125    0.01
 0.0025    0.0025    0.0025    0.0025    0.01      0.01      0.01
 0.0025    0.        0.0025    0.0025    0.0025    0.01      0.01
 0.0025    0.        0.        0.0025    0.0025    0.        0.
 0.0125    0.0125    0.01      0.0025    0.01      0.0125    0.005
 0.0025    0.01      0.0025    0.01      0.0025    0.01      0.01
 0.0125    0.01      0.0125    0.01      0.0125    0.01      0.
 0.        0.0025    0.0025    0.0025    0.0025    0.0025    0.0025
 0.0025    0.        0.        0.        0.        0.        0.
 0.01      0.0125    0.0025    0.0125    0.0125    0.0125    0.
 0.0025    0.0025    0.0025    0.0025    0.01      0.0225    0.0225
 0.01      0.01      0.01      0.0025    0.0025    0.0025    0.
 0.        0.        0.0025    0.0025    0.0125    0.01      0.0025
 0.0025    0.0125    0.005     0.        0.        0.0025    0.0025
 0.0025    0.        0.        0.        0.        0.        0.0025
 0.01      0.01      0.0025    0.0025    0.0025    0.0025    0.
 0.0025    0.0025    0.0025    0.        0.0025    0.0025    0.
 0.        0.        0.0025    0.0025    0.0025    0.0025    0.0025
 0.0025    0.0025    0.        0.0025    0.0025    0.        0.0025
 0.0025    0.01      0.01      0.01      0.0025    0.01      0.01
 0.0025    0.0025    0.        0.        0.        0.0025    0.0025
 0.01      0.01      0.0125    0.0025    0.01      0.01      0.01
 0.01      0.01      0.        0.        0.0025    0.0025    0.
 0.        0.0025    0.0025    0.        0.        0.        0.
 0.        0.        0.        0.        0.        0.0025    0.01
 0.0125    0.0025    0.0075    0.015     0.015     0.0125    0.01
 0.        0.0025    0.0125    0.01      0.        0.        0.0025
 0.0025    0.0025    0.        0.0025    0.0025    0.0025    0.
 0.0025    0.005     0.005     0.        0.        0.        0.0025
 0.0025    0.01      0.01      0.01      0.01      0.0025    0.0025
 0.0025    0.01      0.01      0.0025    0.0025    0.0025   ]",0.014999999664723873,4
31,0.01,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.0075 0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.01   0.01   0.01   0.0075 0.     0.0075 0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.0075
 0.01   0.0075 0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.0075 0.     0.     0.     0.     0.     0.0075 0.01   0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.0075 0.0075 0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0175 0.01   0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.0075 0.0075 0.     0.0075 0.01   0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.0075
 0.01   0.0075 0.01   0.01   0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.0075 0.01   0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.01   0.0075 0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.01   0.0075
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.0075 0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.0075 0.     0.     0.0075 0.     0.
 0.     0.0075 0.0075 0.     0.0075 0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.0125     0.00617284 0.005      0.01       0.01       0.
 0.         0.01       0.005      0.005      0.         0.005
 0.01       0.005      0.005      0.         0.         0.
 0.01       0.005      0.01       0.005      0.005      0.005
 0.         0.005      0.005      0.         0.         0.005
 0.01       0.         0.         0.         0.         0.005
 0.         0.         0.         0.         0.01       0.01
 0.01       0.01       0.005      0.01       0.005      0.
 0.         0.005      0.         0.005      0.01       0.01
 0.         0.         0.005      0.005      0.005      0.015
 0.015      0.01       0.005      0.         0.         0.005
 0.01       0.01       0.005      0.005      0.         0.01
 0.005      0.         0.         0.         0.005      0.01
 0.01       0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.         0.
 0.005      0.01       0.015      0.01       0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.005      0.005      0.01       0.005      0.005      0.005
 0.005      0.005      0.005      0.005      0.         0.005
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.005
 0.015      0.01       0.01       0.01       0.005      0.
 0.01       0.01       0.         0.         0.         0.
 0.         0.         0.005      0.005      0.01       0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.01       0.01       0.         0.005      0.
 0.         0.         0.         0.         0.005      0.01
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.         0.005      0.005      0.005
 0.005      0.         0.         0.         0.005      0.01
 0.01       0.005      0.         0.         0.         0.005
 0.005      0.01       0.005      0.005      0.01       0.005
 0.         0.         0.         0.005      0.005      0.
 0.005      0.01       0.02       0.01       0.         0.
 0.         0.         0.         0.005      0.015      0.01
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.01
 0.015      0.015      0.01       0.005      0.01       0.015
 0.01       0.005      0.005      0.01       0.005      0.005
 0.         0.005      0.005      0.         0.         0.
 0.005      0.         0.01       0.005      0.         0.005
 0.005      0.         0.005      0.01       0.01       0.01
 0.01       0.01       0.005      0.         0.         0.
 0.         0.005      0.         0.005      0.005      0.01
 0.01       0.005      0.         0.         0.         0.005
 0.015      0.01       0.005      0.         0.         0.
 0.         0.         0.005      0.01       0.01       0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.01       0.01       0.         0.         0.01
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.005      0.01       0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.01
 0.01       0.005      0.005      0.005      0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.005      0.01       0.01       0.         0.005
 0.005      0.01       0.01       0.         0.         0.005
 0.005      0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.01       0.01
 0.005      0.005      0.01       0.         0.         0.
 0.         0.         0.         0.         0.005      0.01
 0.01       0.005      0.         0.         0.         0.005
 0.01       0.005      0.         0.         0.01       0.005
 0.005      0.         0.         0.         0.         0.
 0.005      0.005      0.01       0.005      0.01       0.005
 0.005      0.01       0.005      0.005      0.005      0.01
 0.01       0.005      0.01       0.01       0.         0.
 0.005      0.005      0.         0.005      0.005      0.005
 0.         0.01       0.01       0.005      0.         0.005
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.        ]","[0.025      0.01234568 0.015      0.0225     0.02       0.0025
 0.005      0.0125     0.015      0.0125     0.005      0.01
 0.01       0.01       0.01       0.0025     0.0075     0.005
 0.01       0.0125     0.0125     0.01       0.0125     0.01
 0.         0.01       0.01       0.         0.         0.01
 0.01       0.0025     0.0025     0.0025     0.0025     0.01
 0.0025     0.0025     0.         0.         0.01       0.01
 0.01       0.01       0.01       0.0125     0.01       0.0025
 0.0025     0.01       0.0025     0.0125     0.0125     0.0125
 0.005      0.         0.01       0.01       0.01       0.02
 0.0225     0.0125     0.01       0.0025     0.0025     0.01
 0.0125     0.015      0.01       0.0125     0.0025     0.01
 0.01       0.0025     0.         0.         0.01       0.0125
 0.0125     0.0025     0.         0.0025     0.01       0.0125
 0.0025     0.0025     0.005      0.005      0.005      0.
 0.01       0.0125     0.01       0.01       0.0025     0.0025
 0.01       0.0125     0.02       0.01       0.0025     0.0025
 0.         0.01       0.01       0.005      0.0025     0.0025
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.0025     0.01
 0.01       0.01       0.0025     0.         0.0025     0.0025
 0.         0.0025     0.005      0.0025     0.0025     0.
 0.         0.         0.01       0.01       0.         0.0025
 0.0025     0.         0.0025     0.0025     0.0025     0.01
 0.02       0.0125     0.0125     0.01       0.01       0.0025
 0.0125     0.0125     0.0025     0.         0.0025     0.0025
 0.         0.0025     0.01       0.0125     0.0125     0.0025
 0.0025     0.01       0.01       0.0025     0.0025     0.
 0.         0.0025     0.0025     0.0025     0.         0.
 0.         0.01       0.0125     0.0025     0.0125     0.005
 0.0025     0.0025     0.0025     0.0025     0.0125     0.02
 0.005      0.0025     0.0025     0.0025     0.0025     0.005
 0.0025     0.         0.0025     0.005      0.005      0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.01
 0.0125     0.005      0.0025     0.0025     0.01       0.015
 0.0225     0.0125     0.0025     0.         0.0025     0.0125
 0.01       0.01       0.0125     0.0125     0.0225     0.0125
 0.0025     0.         0.         0.01       0.01       0.005
 0.0125     0.0125     0.02       0.0125     0.0025     0.0025
 0.0025     0.0025     0.0025     0.0125     0.02       0.01
 0.         0.0025     0.01       0.0025     0.         0.
 0.0025     0.0025     0.0025     0.         0.01       0.01
 0.02       0.02       0.0125     0.0125     0.0125     0.02
 0.0125     0.01       0.015      0.0225     0.0125     0.0125
 0.005      0.0125     0.01       0.0025     0.0025     0.0025
 0.01       0.0025     0.01       0.01       0.0025     0.01
 0.01       0.         0.01       0.01       0.0125     0.01
 0.01       0.015      0.0125     0.0025     0.005      0.005
 0.0075     0.01       0.0025     0.01       0.01       0.01
 0.01       0.0125     0.005      0.0025     0.         0.0125
 0.02       0.01       0.0125     0.0025     0.0025     0.
 0.         0.0025     0.01       0.01       0.0125     0.01
 0.01       0.0025     0.0025     0.         0.         0.0025
 0.0025     0.01       0.01       0.0025     0.0025     0.0125
 0.0125     0.0125     0.0025     0.0025     0.         0.
 0.0025     0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.         0.0025     0.0025     0.0125     0.01
 0.005      0.0025     0.0025     0.0025     0.0025     0.0025
 0.0125     0.02       0.005      0.         0.         0.0025
 0.01       0.0125     0.0025     0.005      0.0025     0.
 0.0025     0.005      0.0025     0.0025     0.0025     0.0125
 0.01       0.005      0.01       0.0125     0.005      0.0025
 0.         0.0025     0.0025     0.0025     0.0025     0.0025
 0.0025     0.0075     0.0125     0.01       0.01       0.01
 0.01       0.0125     0.015      0.0125     0.0025     0.
 0.         0.0025     0.01       0.005      0.0025     0.0025
 0.         0.01       0.01       0.01       0.0025     0.0125
 0.015      0.015      0.01       0.         0.0025     0.01
 0.0125     0.0025     0.0025     0.01       0.01       0.
 0.         0.         0.         0.005      0.0125     0.01
 0.01       0.0125     0.01       0.0025     0.0025     0.0025
 0.005      0.0025     0.0025     0.005      0.015      0.0125
 0.0125     0.01       0.0025     0.005      0.005      0.0125
 0.01       0.01       0.005      0.005      0.01       0.01
 0.01       0.0025     0.0025     0.         0.0025     0.0025
 0.01       0.0125     0.0125     0.0125     0.0125     0.0175
 0.015      0.01       0.01       0.01       0.01       0.0125
 0.01       0.0125     0.01       0.0125     0.0025     0.0025
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.0025     0.01       0.0125     0.0125     0.0025     0.01
 0.0025     0.005      0.005      0.01       0.0025     0.0025
 0.0025     0.005      0.005     ]",0.019999999552965164,230
32,1e-05,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0375     0.03703704 0.0275     0.0075     0.0175     0.0275
 0.0275     0.02       0.0275     0.0275     0.0275     0.0325
 0.0275     0.0275     0.0375     0.04       0.025      0.0075
 0.01       0.0075     0.03       0.04       0.0475     0.04
 0.0275     0.0425     0.0275     0.035      0.0375     0.045
 0.0275     0.025      0.0275     0.025      0.02       0.02
 0.03       0.05       0.04       0.0275     0.0375     0.0375
 0.0325     0.0475     0.03       0.015      0.01       0.035
 0.0475     0.0475     0.0325     0.0375     0.025      0.02
 0.0375     0.0275     0.0475     0.035      0.05       0.0375
 0.03       0.035      0.0475     0.035      0.0475     0.0375
 0.03       0.025      0.0175     0.0275     0.0275     0.0175
 0.0225     0.03       0.0375     0.0325     0.02       0.045
 0.0475     0.0375     0.0175     0.0175     0.0175     0.01
 0.0175     0.025      0.015      0.0075     0.01       0.0175
 0.0375     0.0425     0.0475     0.03       0.0225     0.035
 0.02       0.0175     0.0275     0.035      0.0275     0.01
 0.02       0.03       0.0325     0.03       0.035      0.0325
 0.0175     0.0175     0.035      0.025      0.025      0.0325
 0.03       0.0275     0.04       0.0275     0.045      0.0375
 0.03       0.035      0.0275     0.03       0.0275     0.0175
 0.035      0.0475     0.05       0.035      0.0375     0.0175
 0.0375     0.025      0.0375     0.03       0.0175     0.02
 0.0375     0.0275     0.0475     0.0375     0.0275     0.015
 0.02       0.0325     0.0425     0.03       0.015      0.0075
 0.01       0.015      0.0175     0.03       0.0325     0.0275
 0.0175     0.02       0.025      0.0425     0.0475     0.0275
 0.01       0.0175     0.0275     0.0475     0.06       0.05
 0.0175     0.0075     0.01       0.025      0.02       0.015
 0.025      0.0475     0.04       0.03       0.045      0.0375
 0.0275     0.0275     0.0175     0.0175     0.0275     0.0325
 0.0325     0.02       0.0175     0.0075     0.         0.0075
 0.0075     0.025      0.0275     0.0175     0.015      0.015
 0.0175     0.0375     0.04       0.0375     0.0275     0.035
 0.035      0.03       0.02       0.02       0.0475     0.04
 0.02       0.0275     0.0175     0.0175     0.0175     0.02
 0.0275     0.02       0.02       0.03       0.0375     0.0275
 0.0175     0.015      0.015      0.015      0.0275     0.0075
 0.01       0.035      0.0275     0.025      0.035      0.03
 0.0325     0.0275     0.0325     0.0225     0.025      0.0175
 0.035      0.03       0.0275     0.03       0.025      0.0275
 0.035      0.035      0.0225     0.025      0.0275     0.025
 0.0275     0.0275     0.0375     0.0375     0.0275     0.03
 0.0575     0.045      0.055      0.04       0.04       0.02
 0.0275     0.02       0.025      0.04       0.0375     0.035
 0.0325     0.03       0.0275     0.0375     0.02       0.05
 0.04       0.0275     0.035      0.03       0.02       0.0175
 0.02       0.0175     0.0375     0.03       0.0275     0.025
 0.02       0.0275     0.0175     0.0175     0.0175     0.0175
 0.01       0.01       0.0175     0.0275     0.035      0.0475
 0.04       0.0375     0.035      0.0525     0.0525     0.04
 0.02       0.035      0.025      0.0175     0.0375     0.0475
 0.045      0.035      0.03       0.0275     0.0375     0.035
 0.0275     0.0325     0.0175     0.025      0.0275     0.035
 0.015      0.02       0.0325     0.04       0.02       0.0375
 0.035      0.04       0.0275     0.03       0.0375     0.03
 0.0275     0.0225     0.0175     0.0375     0.0275     0.
 0.0275     0.0175     0.0175     0.02       0.0425     0.0375
 0.0375     0.035      0.0275     0.025      0.025      0.025
 0.0225     0.02       0.0375     0.0375     0.0275     0.0225
 0.0275     0.02       0.055      0.0375     0.0375     0.02
 0.015      0.0075     0.025      0.02       0.0175     0.01
 0.0325     0.035      0.0425     0.0275     0.035      0.0275
 0.0325     0.0325     0.02       0.0275     0.03       0.025
 0.0175     0.02       0.0425     0.0475     0.0375     0.0275
 0.0275     0.02       0.03       0.04       0.055      0.045
 0.01       0.02       0.0375     0.035      0.0475     0.03
 0.0175     0.025      0.0375     0.03       0.0275     0.0225
 0.015      0.0225     0.0175     0.0275     0.04       0.0425
 0.015      0.03       0.0275     0.025      0.04       0.035
 0.03       0.035      0.0275     0.0275     0.02       0.0275
 0.04       0.0375     0.04       0.0275     0.035      0.04
 0.045      0.0275     0.0325     0.0375     0.0225     0.0175
 0.0275     0.0375     0.01       0.02       0.02       0.01
 0.025      0.015      0.0375     0.02       0.0175     0.0275
 0.03       0.0325     0.0375     0.0275     0.045      0.0275
 0.01       0.04       0.0375     0.025      0.025      0.0275
 0.03       0.035      0.0425     0.03       0.0175     0.0075
 0.0175     0.02       0.0375     0.0375     0.03       0.04
 0.05       0.0275     0.0375     0.0525     0.055      0.0475
 0.02       0.02       0.03       0.0275     0.0225     0.0275
 0.0375     0.0375     0.0275    ]","[0.05       0.04320988 0.03       0.015      0.025      0.03
 0.03       0.03       0.03       0.03       0.03       0.045
 0.03       0.03       0.045      0.045      0.04       0.015
 0.02       0.015      0.035      0.05       0.05       0.055
 0.05       0.055      0.035      0.04       0.05       0.055
 0.035      0.035      0.035      0.04       0.025      0.025
 0.04       0.055      0.045      0.05       0.05       0.05
 0.06       0.055      0.045      0.025      0.015      0.04
 0.055      0.055      0.05       0.05       0.04       0.03
 0.04       0.045      0.05       0.045      0.05       0.04
 0.04       0.045      0.05       0.045      0.055      0.045
 0.035      0.035      0.035      0.03       0.03       0.03
 0.03       0.03       0.05       0.045      0.02       0.05
 0.05       0.045      0.03       0.03       0.025      0.015
 0.03       0.035      0.03       0.02       0.01       0.035
 0.04       0.05       0.065      0.04       0.035      0.04
 0.035      0.02       0.03       0.045      0.04       0.03
 0.025      0.04       0.04       0.035      0.045      0.04
 0.03       0.02       0.045      0.05       0.04       0.04
 0.035      0.03       0.04       0.045      0.05       0.045
 0.035      0.045      0.03       0.035      0.03       0.03
 0.04       0.055      0.055      0.045      0.04       0.03
 0.05       0.035      0.045      0.03       0.025      0.025
 0.04       0.035      0.05       0.045      0.04       0.025
 0.03       0.04       0.05       0.035      0.025      0.02
 0.03       0.02       0.02       0.04       0.04       0.03
 0.025      0.03       0.04       0.05       0.055      0.035
 0.01       0.035      0.045      0.06       0.075      0.065
 0.045      0.03       0.035      0.045      0.035      0.045
 0.05       0.05       0.055      0.03       0.05       0.04
 0.04       0.035      0.03       0.025      0.035      0.045
 0.045      0.025      0.035      0.02       0.01       0.015
 0.015      0.035      0.03       0.025      0.025      0.025
 0.02       0.04       0.045      0.045      0.045      0.04
 0.045      0.035      0.03       0.025      0.05       0.045
 0.025      0.03       0.02       0.02       0.02       0.025
 0.03       0.03       0.025      0.035      0.04       0.03
 0.03       0.025      0.03       0.025      0.03       0.02
 0.03       0.045      0.035      0.04       0.05       0.04
 0.05       0.035      0.04       0.03       0.04       0.03
 0.045      0.04       0.03       0.04       0.04       0.045
 0.05       0.04       0.04       0.04       0.04       0.03
 0.03       0.035      0.045      0.045      0.035      0.035
 0.06       0.055      0.06       0.05       0.045      0.025
 0.03       0.035      0.035      0.055      0.055      0.04
 0.045      0.035      0.04       0.045      0.03       0.05
 0.05       0.03       0.04       0.035      0.025      0.02
 0.025      0.03       0.05       0.04       0.035      0.035
 0.025      0.03       0.03       0.03       0.02       0.025
 0.015      0.015      0.02       0.035      0.045      0.05
 0.045      0.045      0.04       0.07       0.07       0.04
 0.03       0.04       0.035      0.03       0.045      0.05
 0.055      0.045      0.04       0.03       0.04       0.05
 0.055      0.05       0.03       0.03       0.035      0.04
 0.035      0.05       0.055      0.04       0.025      0.04
 0.04       0.045      0.04       0.05       0.05       0.055
 0.04       0.04       0.025      0.045      0.035      0.015
 0.03       0.025      0.02       0.025      0.05       0.045
 0.05       0.04       0.04       0.04       0.035      0.035
 0.035      0.03       0.04       0.045      0.03       0.03
 0.03       0.045      0.07       0.05       0.04       0.02
 0.02       0.015      0.03       0.02       0.02       0.025
 0.045      0.045      0.05       0.045      0.04       0.03
 0.045      0.04       0.04       0.035      0.04       0.03
 0.025      0.02       0.05       0.055      0.045      0.03
 0.035      0.025      0.04       0.045      0.06       0.055
 0.03       0.025      0.045      0.045      0.05       0.035
 0.03       0.045      0.05       0.03       0.035      0.03
 0.025      0.035      0.025      0.035      0.045      0.05
 0.035      0.045      0.03       0.04       0.06       0.045
 0.035      0.04       0.04       0.03       0.03       0.03
 0.04       0.04       0.04       0.035      0.045      0.05
 0.055      0.03       0.04       0.05       0.045      0.03
 0.045      0.04       0.025      0.025      0.025      0.015
 0.03       0.03       0.04       0.025      0.02       0.035
 0.04       0.04       0.04       0.035      0.055      0.04
 0.025      0.055      0.05       0.03       0.03       0.03
 0.035      0.05       0.055      0.04       0.03       0.02
 0.02       0.02       0.04       0.04       0.035      0.045
 0.06       0.05       0.05       0.065      0.065      0.05
 0.025      0.02       0.035      0.035      0.035      0.035
 0.045      0.04       0.03      ]","[0.05625    0.04938272 0.03       0.025      0.0325     0.0325
 0.035      0.0425     0.0325     0.035      0.0375     0.05
 0.0325     0.0375     0.0575     0.0525     0.0525     0.02
 0.03       0.0275     0.0425     0.065      0.06       0.07
 0.0775     0.06       0.04       0.0425     0.06       0.0625
 0.0425     0.0425     0.04       0.05       0.0325     0.0325
 0.055      0.06       0.06       0.07       0.0625     0.06
 0.08       0.0625     0.0625     0.03       0.0225     0.0475
 0.0625     0.06       0.06       0.0675     0.055      0.045
 0.045      0.0625     0.055      0.055      0.055      0.0425
 0.055      0.0525     0.0525     0.05       0.06       0.0525
 0.045      0.045      0.055      0.0375     0.0325     0.0425
 0.04       0.0375     0.0625     0.05       0.035      0.055
 0.0575     0.05       0.045      0.0425     0.035      0.02
 0.0425     0.04       0.0425     0.035      0.02       0.055
 0.05       0.055      0.07       0.0475     0.0425     0.0475
 0.055      0.035      0.04       0.05       0.055      0.05
 0.0375     0.0575     0.05       0.045      0.0525     0.04
 0.04       0.0275     0.055      0.07       0.05       0.0475
 0.0425     0.035      0.0425     0.06       0.0525     0.0525
 0.04       0.05       0.0375     0.04       0.0325     0.04
 0.045      0.06       0.06       0.0525     0.0425     0.04
 0.0575     0.05       0.0525     0.0325     0.0375     0.0425
 0.04       0.045      0.05       0.0525     0.0525     0.035
 0.0425     0.0425     0.0525     0.0425     0.0425     0.045
 0.055      0.03       0.0275     0.045      0.0475     0.0425
 0.0425     0.0425     0.06       0.06       0.06       0.04
 0.015      0.055      0.065      0.07       0.08       0.0775
 0.0725     0.05       0.065      0.0625     0.06       0.0775
 0.0725     0.05       0.0725     0.04       0.0525     0.045
 0.05       0.04       0.0475     0.0375     0.0425     0.05
 0.05       0.035      0.05       0.035      0.025      0.0225
 0.0225     0.04       0.035      0.0325     0.035      0.0325
 0.0225     0.04       0.05       0.0525     0.06       0.0475
 0.05       0.0425     0.0475     0.035      0.05       0.05
 0.03       0.03       0.0225     0.02       0.0225     0.0325
 0.035      0.0425     0.0325     0.04       0.045      0.0375
 0.0425     0.0325     0.04       0.0325     0.0325     0.04
 0.0575     0.055      0.0475     0.0525     0.0625     0.0525
 0.06       0.0475     0.0425     0.035      0.055      0.0425
 0.0525     0.0575     0.035      0.0475     0.055      0.06
 0.065      0.0475     0.055      0.055      0.055      0.04
 0.0375     0.0425     0.0525     0.05       0.045      0.045
 0.0625     0.06       0.0625     0.0625     0.055      0.0425
 0.04       0.05       0.0425     0.0625     0.07       0.045
 0.05       0.0425     0.0525     0.055      0.05       0.05
 0.055      0.035      0.0425     0.045      0.035      0.02
 0.03       0.0475     0.0525     0.055      0.0425     0.045
 0.035      0.0375     0.0425     0.04       0.0225     0.0325
 0.02       0.0225     0.0225     0.045      0.0525     0.055
 0.0525     0.0525     0.0475     0.0825     0.08       0.0425
 0.0425     0.045      0.0425     0.045      0.05       0.055
 0.065      0.06       0.0525     0.0375     0.0425     0.0625
 0.08       0.06       0.045      0.035      0.0475     0.045
 0.0575     0.0825     0.07       0.0425     0.0325     0.045
 0.0425     0.0525     0.0525     0.0625     0.055      0.07
 0.055      0.055      0.0475     0.06       0.0425     0.035
 0.0375     0.0375     0.025      0.0325     0.05       0.0525
 0.06       0.04       0.0525     0.05       0.045      0.045
 0.04       0.0425     0.0525     0.055      0.035      0.0325
 0.04       0.0775     0.0875     0.065      0.0425     0.025
 0.03       0.0375     0.04       0.025      0.03       0.0475
 0.055      0.0525     0.0575     0.0625     0.04       0.0325
 0.06       0.0575     0.0625     0.045      0.055      0.0325
 0.035      0.0275     0.0525     0.06       0.05       0.03
 0.04       0.0375     0.0575     0.055      0.0625     0.065
 0.0575     0.04       0.05       0.0575     0.0525     0.0425
 0.05       0.0625     0.0625     0.035      0.0425     0.0325
 0.0325     0.04       0.03       0.04       0.05       0.0525
 0.0525     0.0525     0.0325     0.05       0.07       0.0525
 0.0425     0.045      0.05       0.03       0.04       0.0325
 0.04       0.04       0.04       0.0425     0.05       0.0575
 0.06       0.045      0.045      0.055      0.0625     0.045
 0.0675     0.045      0.045      0.03       0.03       0.0275
 0.045      0.0475     0.045      0.0325     0.0325     0.0425
 0.04       0.04       0.0425     0.0425     0.06       0.05
 0.0425     0.0625     0.055      0.035      0.0325     0.035
 0.0475     0.06       0.0625     0.0525     0.0425     0.03
 0.0225     0.0225     0.0475     0.0425     0.0475     0.0525
 0.0725     0.07       0.06       0.0725     0.075      0.0525
 0.035      0.025      0.04       0.04       0.0425     0.0425
 0.0525     0.0425     0.03      ]",0.07499999925494194,166
33,1e-05,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02160494 0.0275     0.045      0.02       0.02
 0.0275     0.0175     0.0275     0.0275     0.025      0.0175
 0.025      0.03       0.0375     0.0525     0.05       0.0375
 0.02       0.0375     0.0375     0.02       0.045      0.0375
 0.035      0.015      0.035      0.03       0.04       0.0275
 0.03       0.02       0.02       0.0175     0.0175     0.0175
 0.0425     0.0325     0.0275     0.03       0.0275     0.0275
 0.0275     0.0175     0.035      0.0275     0.025      0.0375
 0.035      0.0275     0.035      0.0175     0.0175     0.01
 0.0075     0.0175     0.035      0.035      0.0375     0.03
 0.03       0.025      0.02       0.0475     0.03       0.0175
 0.0225     0.0275     0.02       0.0175     0.0275     0.0175
 0.0175     0.0275     0.0425     0.04       0.0375     0.035
 0.0275     0.0375     0.03       0.03       0.0175     0.0275
 0.0375     0.035      0.045      0.0475     0.035      0.04
 0.03       0.035      0.02       0.04       0.04       0.03
 0.0375     0.0375     0.02       0.015      0.02       0.025
 0.0175     0.02       0.03       0.04       0.0425     0.0325
 0.0175     0.02       0.0225     0.025      0.0425     0.02
 0.0275     0.0175     0.0325     0.03       0.0225     0.0175
 0.0275     0.025      0.02       0.0175     0.03       0.0325
 0.03       0.0225     0.0375     0.035      0.03       0.02
 0.02       0.0175     0.03       0.03       0.0275     0.0275
 0.0375     0.0275     0.045      0.02       0.0175     0.0175
 0.02       0.0275     0.0175     0.0275     0.0375     0.0375
 0.045      0.035      0.02       0.02       0.0275     0.035
 0.03       0.0175     0.0175     0.035      0.0175     0.02
 0.0425     0.0375     0.025      0.0325     0.035      0.0375
 0.0275     0.025      0.03       0.02       0.0275     0.0075
 0.02       0.02       0.0225     0.015      0.0175     0.0275
 0.035      0.0475     0.06       0.0525     0.025      0.0275
 0.025      0.0175     0.025      0.02       0.02       0.0275
 0.0275     0.0275     0.025      0.0175     0.0275     0.04
 0.045      0.04       0.0325     0.0225     0.015      0.0325
 0.0375     0.035      0.0275     0.02       0.025      0.025
 0.01       0.0175     0.0175     0.015      0.0275     0.0275
 0.0275     0.0275     0.0275     0.035      0.0275     0.025
 0.03       0.0325     0.025      0.0275     0.0275     0.0275
 0.04       0.0375     0.025      0.0175     0.015      0.0175
 0.0175     0.01       0.025      0.0225     0.0275     0.0375
 0.045      0.0375     0.0175     0.03       0.0325     0.0175
 0.0175     0.02       0.0075     0.015      0.02       0.0275
 0.0375     0.04       0.04       0.0325     0.0275     0.0375
 0.035      0.05       0.0375     0.035      0.02       0.035
 0.0275     0.0375     0.0375     0.0475     0.045      0.0375
 0.045      0.025      0.0175     0.0175     0.0275     0.0425
 0.025      0.0275     0.0375     0.0375     0.04       0.0375
 0.02       0.01       0.01       0.0375     0.03       0.03
 0.04       0.025      0.0275     0.0275     0.0275     0.0175
 0.035      0.0275     0.025      0.035      0.0275     0.0275
 0.02       0.03       0.0475     0.035      0.03       0.015
 0.035      0.025      0.0175     0.025      0.0375     0.0475
 0.0275     0.035      0.0275     0.03       0.02       0.025
 0.0175     0.035      0.045      0.045      0.035      0.0275
 0.0075     0.01       0.03       0.0575     0.0475     0.0275
 0.025      0.0175     0.0275     0.035      0.0275     0.0375
 0.03       0.025      0.0425     0.0275     0.0175     0.0275
 0.045      0.025      0.0275     0.0175     0.0275     0.01
 0.0075     0.0175     0.025      0.0175     0.0175     0.04
 0.035      0.025      0.0175     0.0425     0.0375     0.0325
 0.025      0.0075     0.015      0.03       0.0275     0.0375
 0.045      0.0475     0.04       0.02       0.025      0.0275
 0.0375     0.03       0.02       0.03       0.0275     0.015
 0.035      0.0275     0.035      0.02       0.0175     0.01
 0.03       0.03       0.03       0.0175     0.0275     0.0375
 0.045      0.04       0.025      0.0275     0.0175     0.02
 0.0175     0.0225     0.0175     0.0225     0.015      0.025
 0.03       0.03       0.0275     0.0325     0.035      0.03
 0.0275     0.0275     0.0375     0.03       0.0375     0.035
 0.0375     0.04       0.0275     0.0175     0.01       0.03
 0.0275     0.0375     0.0375     0.035      0.0325     0.015
 0.0325     0.04       0.0275     0.0175     0.02       0.0275
 0.0275     0.0275     0.0275     0.03       0.02       0.025
 0.04       0.03       0.04       0.0275     0.0175     0.025
 0.0375     0.03       0.0075     0.0425     0.0375     0.0275
 0.03       0.04       0.0425     0.0325     0.02       0.0175
 0.01       0.01       0.02       0.03       0.04       0.0275
 0.0275     0.02       0.0275     0.025      0.0175     0.0175
 0.03       0.04       0.035      0.035      0.02       0.0225
 0.0275     0.0575     0.0575     0.0375     0.0175     0.0275
 0.02       0.03       0.0275     0.01       0.0175     0.02
 0.0175     0.025      0.0325    ]","[0.0375    0.0308642 0.04      0.05      0.03      0.04      0.035
 0.035     0.035     0.04      0.03      0.025     0.03      0.035
 0.045     0.07      0.06      0.04      0.035     0.04      0.04
 0.035     0.05      0.045     0.04      0.035     0.04      0.035
 0.04      0.03      0.035     0.04      0.03      0.03      0.025
 0.03      0.05      0.045     0.04      0.03      0.04      0.035
 0.03      0.025     0.045     0.045     0.055     0.045     0.05
 0.03      0.045     0.025     0.03      0.015     0.025     0.03
 0.04      0.04      0.04      0.04      0.035     0.035     0.025
 0.055     0.045     0.035     0.03      0.03      0.025     0.03
 0.035     0.02      0.025     0.03      0.055     0.045     0.04
 0.04      0.035     0.045     0.035     0.03      0.025     0.03
 0.04      0.05      0.055     0.055     0.045     0.05      0.035
 0.045     0.025     0.045     0.055     0.04      0.045     0.04
 0.035     0.025     0.03      0.035     0.025     0.02      0.03
 0.045     0.055     0.05      0.03      0.035     0.04      0.04
 0.055     0.04      0.04      0.03      0.05      0.055     0.03
 0.025     0.035     0.035     0.035     0.035     0.04      0.04
 0.04      0.035     0.045     0.04      0.03      0.03      0.025
 0.025     0.035     0.035     0.03      0.035     0.045     0.035
 0.055     0.03      0.02      0.025     0.025     0.035     0.03
 0.035     0.045     0.055     0.05      0.045     0.025     0.02
 0.03      0.04      0.03      0.025     0.03      0.04      0.04
 0.035     0.055     0.045     0.045     0.055     0.045     0.04
 0.04      0.035     0.04      0.03      0.04      0.025     0.025
 0.025     0.03      0.02      0.02      0.035     0.04      0.055
 0.06      0.065     0.04      0.03      0.035     0.03      0.035
 0.025     0.025     0.03      0.03      0.03      0.03      0.025
 0.03      0.04      0.06      0.055     0.05      0.03      0.025
 0.04      0.045     0.04      0.03      0.02      0.04      0.04
 0.025     0.03      0.02      0.03      0.03      0.035     0.03
 0.03      0.035     0.045     0.035     0.03      0.035     0.045
 0.045     0.04      0.04      0.035     0.045     0.04      0.035
 0.025     0.04      0.025     0.025     0.03      0.04      0.035
 0.04      0.045     0.055     0.045     0.02      0.035     0.045
 0.04      0.025     0.02      0.02      0.03      0.03      0.04
 0.045     0.065     0.045     0.045     0.04      0.045     0.055
 0.055     0.055     0.045     0.035     0.04      0.035     0.04
 0.045     0.055     0.055     0.045     0.055     0.04      0.02
 0.02      0.04      0.05      0.04      0.035     0.04      0.05
 0.045     0.045     0.025     0.02      0.025     0.045     0.035
 0.03      0.04      0.04      0.03      0.035     0.04      0.04
 0.045     0.04      0.04      0.04      0.035     0.03      0.025
 0.03      0.05      0.04      0.035     0.025     0.04      0.035
 0.03      0.03      0.04      0.055     0.035     0.04      0.04
 0.035     0.025     0.03      0.03      0.045     0.06      0.055
 0.04      0.03      0.01      0.01      0.035     0.065     0.05
 0.035     0.03      0.025     0.03      0.04      0.035     0.04
 0.04      0.035     0.055     0.045     0.02      0.04      0.05
 0.035     0.03      0.03      0.035     0.015     0.01      0.02
 0.04      0.025     0.025     0.045     0.055     0.05      0.045
 0.055     0.045     0.045     0.04      0.025     0.025     0.035
 0.04      0.045     0.05      0.05      0.04      0.03      0.03
 0.035     0.05      0.04      0.03      0.035     0.05      0.045
 0.055     0.035     0.04      0.02      0.025     0.02      0.035
 0.04      0.045     0.03      0.035     0.05      0.05      0.045
 0.04      0.03      0.02      0.02      0.02      0.03      0.02
 0.03      0.025     0.035     0.04      0.04      0.045     0.055
 0.045     0.045     0.035     0.03      0.04      0.035     0.04
 0.04      0.04      0.04      0.03      0.02      0.025     0.035
 0.03      0.04      0.045     0.045     0.045     0.035     0.045
 0.04      0.04      0.02      0.025     0.03      0.03      0.035
 0.035     0.035     0.025     0.03      0.045     0.035     0.05
 0.035     0.03      0.035     0.045     0.03      0.025     0.05
 0.04      0.04      0.04      0.055     0.055     0.055     0.035
 0.03      0.015     0.015     0.02      0.03      0.045     0.035
 0.03      0.025     0.035     0.03      0.02      0.025     0.03
 0.045     0.05      0.045     0.025     0.035     0.04      0.075
 0.06      0.045     0.03      0.03      0.03      0.05      0.035
 0.02      0.035     0.025     0.02      0.03      0.04     ]","[0.05       0.03703704 0.055      0.055      0.04       0.06
 0.0475     0.055      0.0425     0.0525     0.0325     0.035
 0.0325     0.0425     0.055      0.08       0.0725     0.055
 0.0625     0.045      0.045      0.0575     0.055      0.055
 0.0525     0.06       0.04       0.0425     0.0425     0.0325
 0.0425     0.0625     0.0425     0.0425     0.03       0.0425
 0.0525     0.05       0.0525     0.0325     0.05       0.04
 0.0325     0.03       0.05       0.0675     0.0875     0.06
 0.06       0.0375     0.0525     0.0375     0.0425     0.025
 0.045      0.0475     0.0475     0.045      0.0425     0.05
 0.0425     0.04       0.0325     0.06       0.0625     0.0525
 0.0325     0.03       0.04       0.05       0.0425     0.03
 0.035      0.0325     0.0625     0.0575     0.0425     0.04
 0.0425     0.0525     0.045      0.0325     0.035      0.04
 0.045      0.0625     0.0625     0.07       0.055      0.0525
 0.0425     0.05       0.0375     0.055      0.07       0.0525
 0.05       0.0425     0.0525     0.0375     0.045      0.045
 0.035      0.025      0.03       0.05       0.06       0.06
 0.045      0.05       0.055      0.055      0.06       0.0675
 0.0525     0.0425     0.0625     0.0725     0.0375     0.03
 0.04       0.0475     0.06       0.05       0.055      0.0525
 0.0525     0.0425     0.05       0.04       0.035      0.0425
 0.0375     0.035      0.0425     0.045      0.0375     0.04
 0.0525     0.0475     0.0625     0.0475     0.03       0.04
 0.035      0.0425     0.0475     0.0425     0.0525     0.0725
 0.0625     0.055      0.0325     0.0225     0.0325     0.0425
 0.0325     0.03       0.04       0.0475     0.065      0.0525
 0.06       0.0525     0.07       0.0725     0.05       0.0475
 0.0525     0.0425     0.04       0.04       0.0525     0.0425
 0.035      0.04       0.0325     0.03       0.03       0.045
 0.0475     0.0625     0.065      0.0725     0.055      0.04
 0.045      0.045      0.0425     0.03       0.0325     0.0325
 0.04       0.04       0.0375     0.0325     0.03       0.0425
 0.07       0.065      0.0625     0.045      0.04       0.0425
 0.0525     0.0425     0.0325     0.0275     0.05       0.05
 0.0475     0.045      0.025      0.04       0.03       0.0425
 0.0325     0.0325     0.0425     0.0525     0.0475     0.035
 0.0425     0.0525     0.0675     0.055      0.055      0.04
 0.055      0.0425     0.04       0.0325     0.06       0.035
 0.0325     0.055      0.0575     0.05       0.05       0.0525
 0.06       0.0525     0.03       0.045      0.0575     0.06
 0.0325     0.0275     0.035      0.04       0.04       0.0525
 0.055      0.09       0.0575     0.0575     0.0525     0.05
 0.07       0.0675     0.0725     0.0525     0.0575     0.04
 0.0425     0.04       0.0525     0.0625     0.065      0.055
 0.06       0.0525     0.0225     0.0275     0.0575     0.06
 0.0575     0.04       0.04       0.0625     0.0625     0.0525
 0.0325     0.045      0.05       0.0525     0.05       0.0375
 0.045      0.05       0.0325     0.0425     0.0525     0.06
 0.0575     0.0525     0.0525     0.0425     0.0475     0.04
 0.035      0.035      0.05       0.0425     0.04       0.0325
 0.045      0.0525     0.045      0.035      0.0425     0.06
 0.045      0.04       0.05       0.0425     0.035      0.03
 0.04       0.0575     0.075      0.0625     0.0425     0.03
 0.0175     0.0225     0.0475     0.0725     0.05       0.04
 0.03       0.0325     0.035      0.05       0.06       0.0525
 0.05       0.04       0.0625     0.06       0.03       0.0525
 0.0525     0.04       0.035      0.0425     0.04       0.025
 0.015      0.025      0.05       0.0325     0.0325     0.055
 0.0725     0.07       0.0725     0.0625     0.05       0.0575
 0.055      0.045      0.0325     0.045      0.05       0.0525
 0.0525     0.0525     0.04       0.04       0.03       0.0425
 0.0625     0.06       0.0525     0.0425     0.07       0.075
 0.07       0.0525     0.05       0.0275     0.0325     0.035
 0.0525     0.0575     0.06       0.045      0.0425     0.0625
 0.0525     0.0525     0.0525     0.0325     0.025      0.0275
 0.03       0.0325     0.025      0.0325     0.0325     0.04
 0.05       0.0575     0.07       0.0725     0.0575     0.05
 0.0425     0.035      0.04       0.045      0.0475     0.045
 0.0425     0.045      0.0325     0.02       0.0425     0.045
 0.035      0.0475     0.05       0.055      0.0525     0.05
 0.05       0.0425     0.05       0.025      0.0325     0.0325
 0.035      0.0425     0.0475     0.045      0.0325     0.03
 0.05       0.045      0.0625     0.0475     0.045      0.04
 0.05       0.0325     0.0425     0.05       0.045      0.05
 0.0525     0.075      0.065      0.07       0.0525     0.04
 0.0225     0.02       0.0225     0.0325     0.0525     0.04
 0.035      0.035      0.04       0.0325     0.0225     0.03
 0.0325     0.055      0.0625     0.05       0.035      0.05
 0.06       0.0925     0.07       0.0525     0.04       0.035
 0.045      0.0725     0.045      0.0325     0.05       0.03
 0.02       0.0325     0.04      ]",0.07500000111758709,475
34,1e-05,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.04375    0.05555556 0.0425     0.0375     0.0475     0.045
 0.04       0.0575     0.0675     0.055      0.0575     0.0625
 0.055      0.0475     0.045      0.04       0.0425     0.0475
 0.06       0.08       0.0575     0.0575     0.05       0.0375
 0.045      0.0425     0.06       0.055      0.05       0.0375
 0.025      0.0525     0.0725     0.0775     0.0775     0.075
 0.055      0.0625     0.07       0.065      0.0575     0.0625
 0.065      0.0325     0.0475     0.0575     0.0675     0.075
 0.055      0.05       0.0475     0.0575     0.0575     0.06
 0.0425     0.0375     0.035      0.0575     0.0675     0.08
 0.045      0.0275     0.06       0.09       0.065      0.075
 0.055      0.0625     0.0575     0.0475     0.05       0.05
 0.0575     0.0625     0.07       0.05       0.05       0.04
 0.03       0.02       0.035      0.0675     0.05       0.05
 0.0325     0.0525     0.0475     0.05       0.085      0.0775
 0.07       0.0475     0.0525     0.07       0.06       0.065
 0.075      0.075      0.07       0.0775     0.0675     0.0825
 0.07       0.0675     0.065      0.05       0.06       0.05
 0.0375     0.05       0.0425     0.0575     0.05       0.0625
 0.0475     0.0375     0.0525     0.09       0.07       0.0675
 0.055      0.06       0.0575     0.045      0.035      0.0475
 0.0625     0.065      0.0575     0.0575     0.0625     0.055
 0.075      0.0475     0.04       0.055      0.06       0.04
 0.04       0.04       0.05       0.065      0.065      0.0675
 0.0675     0.065      0.075      0.08       0.0525     0.055
 0.065      0.07       0.0775     0.08       0.045      0.045
 0.055      0.0375     0.075      0.085      0.06       0.0275
 0.0475     0.05       0.055      0.0375     0.0575     0.0325
 0.03       0.0325     0.0275     0.055      0.07       0.065
 0.0675     0.07       0.055      0.0475     0.06       0.07
 0.0475     0.0475     0.04       0.045      0.0475     0.0575
 0.0575     0.07       0.08       0.075      0.0525     0.0575
 0.0575     0.04       0.0775     0.0775     0.0625     0.0525
 0.0475     0.07       0.03       0.0475     0.0575     0.07
 0.06       0.055      0.07       0.06       0.03       0.0525
 0.0675     0.08       0.0675     0.0575     0.055      0.0675
 0.05       0.0325     0.0575     0.07       0.065      0.075
 0.05       0.035      0.03       0.0425     0.0375     0.045
 0.0475     0.04       0.05       0.0775     0.0775     0.065
 0.08       0.1        0.085      0.0725     0.06       0.0675
 0.0725     0.065      0.0675     0.0525     0.05       0.0575
 0.0525     0.03       0.0525     0.0475     0.0475     0.0475
 0.09       0.07       0.0575     0.0675     0.065      0.0625
 0.0575     0.06       0.055      0.0775     0.0775     0.055
 0.0375     0.045      0.0475     0.06       0.055      0.055
 0.06       0.0625     0.0575     0.06       0.0525     0.0475
 0.0675     0.06       0.0625     0.06       0.0775     0.0825
 0.0575     0.0575     0.065      0.07       0.065      0.0775
 0.07       0.0725     0.0625     0.0625     0.0475     0.04
 0.0375     0.0475     0.0375     0.0525     0.06       0.0675
 0.0725     0.0575     0.0475     0.0475     0.04       0.055
 0.0575     0.0575     0.045      0.045      0.07       0.0775
 0.06       0.06       0.0775     0.08       0.08       0.0475
 0.05       0.055      0.0525     0.03       0.035      0.065
 0.07       0.06       0.0475     0.035      0.0375     0.075
 0.055      0.04       0.0475     0.0375     0.04       0.04
 0.045      0.04       0.05       0.05       0.065      0.0375
 0.04       0.05       0.05       0.0675     0.0625     0.065
 0.0575     0.06       0.055      0.04       0.045      0.0525
 0.0675     0.06       0.055      0.065      0.07       0.0575
 0.07       0.0475     0.07       0.075      0.075      0.0575
 0.06       0.075      0.0475     0.0375     0.045      0.055
 0.06       0.055      0.0575     0.0725     0.0575     0.0475
 0.04       0.065      0.055      0.0625     0.0675     0.0675
 0.07       0.0475     0.0625     0.065      0.07       0.0825
 0.0675     0.0575     0.0775     0.0875     0.0975     0.09
 0.04       0.05       0.07       0.07       0.0475     0.0475
 0.035      0.0625     0.045      0.0575     0.07       0.09
 0.09       0.075      0.0425     0.04       0.0575     0.055
 0.0525     0.085      0.07       0.0775     0.075      0.055
 0.0475     0.0475     0.055      0.055      0.05       0.06
 0.0575     0.0275     0.04       0.0375     0.03       0.045
 0.0575     0.055      0.0675     0.0575     0.06       0.04
 0.0375     0.0475     0.0525     0.06       0.06       0.045
 0.0575     0.06       0.0775     0.0375     0.0375     0.0575
 0.0725     0.05       0.0475     0.0675     0.07       0.0675
 0.0525     0.055      0.0475     0.0575     0.0575     0.0675
 0.0575     0.0775     0.0575     0.08       0.07       0.05
 0.0525     0.0525     0.0575     0.065      0.0675     0.055
 0.0575     0.065      0.0625     0.0425     0.0475     0.05
 0.0675     0.0625     0.065      0.04       0.04       0.07
 0.075      0.0675     0.0625    ]","[0.0625     0.06790124 0.055      0.045      0.05       0.055
 0.05       0.065      0.09       0.065      0.07       0.08
 0.06       0.055      0.06       0.05       0.05       0.055
 0.07       0.09       0.065      0.065      0.06       0.04
 0.05       0.055      0.07       0.06       0.05       0.045
 0.045      0.06       0.085      0.08       0.085      0.09
 0.075      0.08       0.09       0.08       0.065      0.07
 0.095      0.06       0.055      0.06       0.07       0.08
 0.065      0.06       0.055      0.06       0.065      0.065
 0.065      0.05       0.05       0.075      0.085      0.09
 0.07       0.045      0.07       0.1        0.075      0.08
 0.06       0.07       0.065      0.06       0.055      0.055
 0.07       0.08       0.09       0.055      0.06       0.04
 0.04       0.045      0.07       0.08       0.065      0.065
 0.05       0.06       0.06       0.055      0.09       0.09
 0.08       0.06       0.065      0.07       0.08       0.075
 0.08       0.08       0.07       0.09       0.075      0.09
 0.075      0.075      0.07       0.07       0.06       0.055
 0.05       0.055      0.06       0.075      0.07       0.07
 0.06       0.055      0.065      0.1        0.085      0.075
 0.07       0.065      0.065      0.055      0.06       0.065
 0.07       0.075      0.065      0.065      0.07       0.065
 0.085      0.07       0.065      0.07       0.06       0.05
 0.045      0.05       0.07       0.08       0.09       0.085
 0.075      0.075      0.08       0.08       0.06       0.065
 0.075      0.075      0.095      0.085      0.07       0.065
 0.06       0.06       0.095      0.1        0.065      0.045
 0.055      0.06       0.07       0.065      0.06       0.045
 0.05       0.05       0.07       0.065      0.075      0.075
 0.09       0.07       0.065      0.055      0.065      0.08
 0.065      0.05       0.055      0.055      0.06       0.065
 0.06       0.075      0.08       0.085      0.07       0.06
 0.06       0.045      0.08       0.09       0.08       0.065
 0.06       0.075      0.06       0.07       0.07       0.075
 0.065      0.065      0.1        0.085      0.055      0.07
 0.07       0.085      0.075      0.075      0.08       0.075
 0.06       0.055      0.08       0.08       0.075      0.09
 0.075      0.06       0.035      0.055      0.055      0.055
 0.05       0.05       0.065      0.08       0.09       0.07
 0.09       0.105      0.095      0.09       0.07       0.07
 0.08       0.075      0.075      0.07       0.065      0.065
 0.065      0.04       0.06       0.05       0.055      0.055
 0.1        0.095      0.085      0.08       0.07       0.075
 0.06       0.075      0.07       0.09       0.09       0.07
 0.06       0.055      0.065      0.07       0.065      0.065
 0.06       0.075      0.065      0.065      0.065      0.065
 0.07       0.065      0.075      0.07       0.1        0.1
 0.075      0.065      0.07       0.085      0.085      0.085
 0.075      0.085      0.07       0.07       0.055      0.05
 0.05       0.055      0.04       0.06       0.065      0.07
 0.08       0.065      0.05       0.05       0.055      0.06
 0.07       0.075      0.065      0.05       0.075      0.085
 0.065      0.065      0.085      0.085      0.095      0.06
 0.06       0.065      0.06       0.055      0.07       0.07
 0.075      0.08       0.07       0.045      0.06       0.08
 0.065      0.065      0.055      0.04       0.045      0.05
 0.055      0.05       0.065      0.07       0.075      0.05
 0.05       0.05       0.065      0.085      0.08       0.075
 0.06       0.075      0.065      0.04       0.05       0.065
 0.075      0.065      0.065      0.075      0.085      0.07
 0.08       0.055      0.08       0.08       0.09       0.08
 0.075      0.08       0.055      0.06       0.055      0.065
 0.06       0.065      0.065      0.08       0.06       0.055
 0.045      0.075      0.07       0.07       0.075      0.08
 0.09       0.07       0.08       0.075      0.085      0.09
 0.09       0.08       0.09       0.11       0.11       0.095
 0.05       0.06       0.09       0.075      0.05       0.05
 0.04       0.07       0.055      0.08       0.075      0.105
 0.1        0.095      0.06       0.055      0.07       0.075
 0.065      0.095      0.075      0.085      0.085      0.075
 0.055      0.06       0.065      0.06       0.06       0.065
 0.065      0.055      0.055      0.045      0.04       0.06
 0.065      0.06       0.07       0.08       0.065      0.055
 0.045      0.06       0.07       0.065      0.07       0.06
 0.065      0.075      0.085      0.045      0.05       0.06
 0.08       0.06       0.065      0.07       0.075      0.07
 0.065      0.065      0.07       0.065      0.07       0.075
 0.065      0.085      0.065      0.09       0.09       0.055
 0.065      0.07       0.065      0.07       0.07       0.065
 0.065      0.08       0.075      0.06       0.055      0.06
 0.08       0.075      0.075      0.045      0.05       0.085
 0.095      0.085      0.07      ]","[0.08125    0.07716049 0.065      0.0525     0.055      0.0675
 0.0625     0.0725     0.105      0.0825     0.09       0.095
 0.06       0.0675     0.0725     0.0675     0.055      0.0625
 0.085      0.09       0.07       0.0725     0.07       0.0425
 0.0525     0.065      0.075      0.0725     0.0575     0.0525
 0.0625     0.0675     0.095      0.0875     0.0975     0.105
 0.105      0.115      0.1075     0.095      0.0725     0.0725
 0.11       0.09       0.07       0.07       0.08       0.0875
 0.0725     0.07       0.06       0.0625     0.07       0.0775
 0.0825     0.0625     0.065      0.09       0.1        0.0925
 0.1        0.08       0.0875     0.1075     0.0825     0.08
 0.065      0.0775     0.0725     0.07       0.0625     0.06
 0.0875     0.09       0.1025     0.0625     0.075      0.0475
 0.05       0.0725     0.1        0.0925     0.075      0.07
 0.065      0.065      0.07       0.0625     0.09       0.1
 0.0925     0.0825     0.0725     0.0725     0.0925     0.09
 0.08       0.085      0.075      0.1        0.0875     0.0975
 0.0875     0.0825     0.085      0.0975     0.065      0.06
 0.0625     0.065      0.075      0.085      0.0825     0.075
 0.0725     0.0775     0.085      0.1025     0.105      0.08
 0.0875     0.0725     0.075      0.0675     0.085      0.09
 0.075      0.085      0.075      0.08       0.07       0.0775
 0.09       0.0925     0.095      0.0875     0.0625     0.06
 0.0525     0.0625     0.0825     0.0975     0.1125     0.11
 0.0825     0.0825     0.0875     0.085      0.065      0.0775
 0.085      0.0825     0.1        0.09       0.105      0.09
 0.0675     0.0825     0.11       0.115      0.08       0.065
 0.0625     0.0725     0.0925     0.1        0.0625     0.0525
 0.07       0.0675     0.11       0.075      0.0825     0.085
 0.11       0.0725     0.0725     0.065      0.0725     0.085
 0.0875     0.0525     0.08       0.0725     0.0725     0.07
 0.0625     0.08       0.08       0.09       0.0875     0.065
 0.0675     0.055      0.0825     0.105      0.095      0.0725
 0.0775     0.0825     0.0925     0.0925     0.08       0.0875
 0.08       0.0775     0.125      0.1025     0.085      0.08
 0.075      0.09       0.08       0.09       0.1025     0.09
 0.08       0.0725     0.0925     0.095      0.095      0.1
 0.1        0.08       0.05       0.0625     0.0725     0.065
 0.055      0.0575     0.0725     0.08       0.1        0.0825
 0.0925     0.115      0.1025     0.1        0.0825     0.0725
 0.0825     0.0825     0.08       0.0875     0.07       0.0725
 0.075      0.0675     0.08       0.0725     0.0625     0.0675
 0.1025     0.125      0.1125     0.095      0.0775     0.08
 0.06       0.09       0.0825     0.0925     0.0975     0.0825
 0.08       0.0675     0.0825     0.08       0.07       0.07
 0.0675     0.0825     0.08       0.0775     0.0725     0.0825
 0.075      0.075      0.0825     0.0725     0.1025     0.105
 0.095      0.0725     0.075      0.09       0.1025     0.0975
 0.085      0.0975     0.0775     0.08       0.0625     0.07
 0.0675     0.065      0.0425     0.0625     0.075      0.075
 0.0825     0.07       0.0525     0.06       0.0725     0.0675
 0.0875     0.0925     0.09       0.075      0.08       0.0925
 0.08       0.0775     0.095      0.0975     0.1025     0.075
 0.0725     0.07       0.0675     0.0875     0.1        0.0725
 0.0825     0.0975     0.0925     0.0625     0.095      0.08
 0.07       0.09       0.0725     0.05       0.05       0.055
 0.06       0.0625     0.0825     0.0925     0.0825     0.0675
 0.065      0.055      0.0725     0.095      0.095      0.085
 0.065      0.095      0.075      0.0425     0.05       0.075
 0.085      0.0825     0.0775     0.0825     0.09       0.0875
 0.085      0.07       0.0825     0.09       0.1        0.1025
 0.0925     0.0875     0.065      0.08       0.065      0.07
 0.0625     0.075      0.07       0.0825     0.065      0.0625
 0.05       0.08       0.085      0.0725     0.085      0.09
 0.1        0.0925     0.09       0.0825     0.09       0.095
 0.1125     0.0975     0.0925     0.1225     0.12       0.1025
 0.075      0.075      0.11       0.0875     0.0575     0.055
 0.045      0.0725     0.075      0.1075     0.09       0.11
 0.1125     0.105      0.0725     0.0675     0.0825     0.09
 0.08       0.105      0.085      0.095      0.095      0.0975
 0.0775     0.0775     0.075      0.065      0.07       0.07
 0.075      0.0825     0.0725     0.055      0.0525     0.07
 0.0725     0.0675     0.0725     0.1        0.0725     0.07
 0.055      0.075      0.085      0.07       0.0825     0.0725
 0.075      0.095      0.09       0.0625     0.0625     0.065
 0.08       0.0725     0.0825     0.075      0.0875     0.0725
 0.075      0.075      0.1        0.0825     0.08       0.09
 0.08       0.09       0.08       0.0925     0.1025     0.0775
 0.075      0.0825     0.0725     0.0725     0.0725     0.08
 0.0725     0.095      0.0875     0.0775     0.06       0.0725
 0.0825     0.08       0.085      0.07       0.07       0.09
 0.1125     0.1025     0.07      ]",0.10999999940395355,393
35,1e-05,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.05      0.0617284 0.045     0.04      0.0525    0.0375    0.04
 0.065     0.055     0.05      0.0675    0.0575    0.0675    0.0775
 0.0575    0.0625    0.0675    0.07      0.045     0.0375    0.06
 0.0625    0.0375    0.055     0.05      0.0575    0.05      0.05
 0.04      0.095     0.075     0.065     0.0375    0.0375    0.0475
 0.0575    0.07      0.0875    0.07      0.0675    0.06      0.05
 0.0525    0.065     0.065     0.055     0.0575    0.0425    0.0625
 0.075     0.095     0.0775    0.0475    0.05      0.0575    0.0675
 0.0575    0.0425    0.03      0.0425    0.0475    0.0625    0.04
 0.03      0.05      0.0425    0.055     0.05      0.065     0.04
 0.065     0.0675    0.0675    0.06      0.0625    0.0675    0.055
 0.0575    0.06      0.07      0.065     0.0575    0.045     0.055
 0.065     0.04      0.0475    0.04      0.0375    0.045     0.065
 0.0825    0.075     0.0575    0.07      0.0475    0.065     0.055
 0.055     0.0625    0.07      0.08      0.075     0.0375    0.0375
 0.0525    0.06      0.0625    0.0725    0.04      0.04      0.055
 0.0325    0.03      0.0475    0.05      0.0375    0.0325    0.045
 0.0575    0.06      0.045     0.045     0.05      0.06      0.0475
 0.0575    0.0475    0.05      0.035     0.0475    0.06      0.0825
 0.085     0.065     0.075     0.075     0.085     0.09      0.065
 0.0525    0.045     0.045     0.0425    0.0475    0.065     0.0825
 0.075     0.0675    0.065     0.065     0.0575    0.06      0.055
 0.05      0.04      0.035     0.02      0.035     0.0725    0.0675
 0.0575    0.06      0.0825    0.0775    0.06      0.0525    0.07
 0.06      0.05      0.045     0.0475    0.055     0.0475    0.03
 0.045     0.055     0.0575    0.04      0.0425    0.0575    0.07
 0.0575    0.055     0.0625    0.05      0.045     0.04      0.05
 0.065     0.05      0.0575    0.06      0.065     0.0625    0.06
 0.0575    0.0575    0.0575    0.04      0.07      0.0625    0.075
 0.0775    0.065     0.0575    0.045     0.0575    0.075     0.07
 0.0775    0.055     0.0675    0.055     0.0325    0.045     0.05
 0.0575    0.045     0.065     0.06      0.045     0.075     0.08
 0.065     0.045     0.0575    0.06      0.055     0.06      0.0575
 0.0475    0.0625    0.0625    0.0775    0.06      0.085     0.09
 0.0675    0.0675    0.07      0.0475    0.0275    0.0175    0.0375
 0.045     0.045     0.045     0.025     0.0375    0.045     0.0575
 0.07      0.0725    0.0825    0.055     0.05      0.04      0.075
 0.0675    0.0675    0.0575    0.0475    0.0275    0.0275    0.0375
 0.06      0.0875    0.065     0.055     0.0475    0.04      0.0525
 0.03      0.045     0.0475    0.06      0.075     0.0675    0.0575
 0.0375    0.035     0.05      0.0375    0.0625    0.0625    0.0575
 0.06      0.06      0.06      0.0675    0.065     0.0575    0.07
 0.0725    0.045     0.03      0.05      0.0325    0.055     0.07
 0.045     0.0525    0.08      0.0875    0.065     0.0275    0.045
 0.0575    0.0475    0.055     0.06      0.0575    0.08      0.0625
 0.0625    0.045     0.03      0.0575    0.07      0.06      0.075
 0.0975    0.0875    0.0725    0.0575    0.045     0.04      0.0275
 0.0175    0.06      0.0475    0.045     0.0525    0.0575    0.0575
 0.04      0.0525    0.0475    0.0475    0.05      0.075     0.0675
 0.07      0.0675    0.0525    0.0525    0.0575    0.0675    0.0625
 0.0575    0.0525    0.0175    0.0375    0.04      0.0475    0.0375
 0.05      0.0525    0.045     0.04      0.065     0.0475    0.035
 0.055     0.0525    0.07      0.0775    0.06      0.055     0.0575
 0.0475    0.06      0.0575    0.0475    0.04      0.0575    0.065
 0.0875    0.075     0.07      0.065     0.0575    0.04      0.0425
 0.0425    0.045     0.065     0.075     0.05      0.045     0.04
 0.0775    0.05      0.05      0.0525    0.055     0.055     0.0475
 0.07      0.0825    0.0775    0.075     0.0675    0.075     0.065
 0.0575    0.07      0.0575    0.0625    0.045     0.055     0.045
 0.03      0.065     0.0475    0.0475    0.0675    0.075     0.0375
 0.0475    0.0475    0.0575    0.0775    0.08      0.0575    0.045
 0.0675    0.0475    0.055     0.0475    0.04      0.0325    0.0575
 0.0675    0.07      0.055     0.06      0.065     0.0775    0.055
 0.0575    0.07      0.0675    0.0575    0.0475    0.055     0.05
 0.0675    0.075     0.0675    0.065     0.0625    0.06      0.045
 0.06      0.0675    0.0575    0.04      0.04      0.0475    0.0675
 0.0575    0.055     0.0475    0.04      0.0675    0.0675    0.09
 0.0725    0.0775    0.07      0.06      0.0575    0.03      0.05
 0.065     0.0625    0.08      0.0725    0.08      0.055     0.03
 0.065     0.08      0.0775    0.09      0.06      0.07     ]","[0.0625     0.06790124 0.07       0.06       0.065      0.05
 0.07       0.075      0.07       0.06       0.07       0.06
 0.07       0.085      0.07       0.08       0.08       0.07
 0.065      0.06       0.075      0.07       0.055      0.06
 0.05       0.06       0.055      0.055      0.055      0.11
 0.105      0.075      0.04       0.05       0.055      0.06
 0.085      0.095      0.07       0.075      0.065      0.07
 0.07       0.085      0.07       0.075      0.075      0.06
 0.07       0.085      0.115      0.095      0.065      0.055
 0.07       0.075      0.065      0.06       0.045      0.055
 0.055      0.075      0.055      0.045      0.07       0.065
 0.08       0.055      0.085      0.045      0.07       0.075
 0.075      0.07       0.07       0.08       0.065      0.065
 0.065      0.075      0.07       0.07       0.05       0.08
 0.095      0.055      0.05       0.05       0.05       0.065
 0.075      0.1        0.095      0.06       0.08       0.065
 0.075      0.06       0.06       0.07       0.075      0.09
 0.09       0.045      0.045      0.06       0.07       0.075
 0.08       0.06       0.055      0.06       0.045      0.045
 0.05       0.065      0.05       0.045      0.055      0.075
 0.065      0.06       0.06       0.065      0.07       0.055
 0.07       0.06       0.065      0.04       0.055      0.075
 0.09       0.09       0.07       0.085      0.105      0.095
 0.1        0.07       0.06       0.06       0.06       0.06
 0.055      0.07       0.1        0.09       0.075      0.075
 0.1        0.07       0.07       0.06       0.065      0.07
 0.05       0.03       0.05       0.08       0.07       0.06
 0.075      0.095      0.085      0.065      0.065      0.075
 0.07       0.055      0.055      0.06       0.075      0.065
 0.06       0.065      0.06       0.06       0.04       0.05
 0.065      0.07       0.06       0.065      0.075      0.07
 0.055      0.05       0.055      0.075      0.05       0.065
 0.065      0.09       0.085      0.065      0.065      0.065
 0.065      0.055      0.085      0.08       0.09       0.085
 0.075      0.07       0.07       0.065      0.08       0.075
 0.08       0.065      0.085      0.065      0.05       0.05
 0.055      0.065      0.05       0.07       0.07       0.06
 0.085      0.085      0.075      0.065      0.065      0.06
 0.065      0.06       0.06       0.05       0.075      0.075
 0.085      0.07       0.1        0.1        0.08       0.085
 0.07       0.06       0.045      0.03       0.04       0.055
 0.06       0.055      0.035      0.075      0.07       0.075
 0.08       0.085      0.095      0.065      0.05       0.06
 0.095      0.08       0.075      0.07       0.065      0.035
 0.035      0.045      0.06       0.09       0.075      0.065
 0.06       0.055      0.06       0.055      0.06       0.06
 0.08       0.08       0.08       0.065      0.055      0.055
 0.06       0.05       0.075      0.08       0.075      0.065
 0.07       0.07       0.075      0.08       0.065      0.09
 0.085      0.065      0.05       0.065      0.05       0.06
 0.08       0.07       0.08       0.095      0.095      0.095
 0.065      0.065      0.06       0.075      0.07       0.065
 0.075      0.09       0.08       0.07       0.05       0.05
 0.07       0.085      0.07       0.085      0.115      0.105
 0.09       0.065      0.055      0.045      0.035      0.04
 0.065      0.06       0.06       0.075      0.075      0.065
 0.045      0.06       0.055      0.055      0.05       0.085
 0.07       0.08       0.07       0.06       0.075      0.075
 0.07       0.09       0.075      0.065      0.025      0.045
 0.04       0.055      0.045      0.05       0.06       0.05
 0.055      0.07       0.055      0.04       0.065      0.065
 0.08       0.095      0.075      0.065      0.065      0.065
 0.07       0.06       0.055      0.04       0.06       0.07
 0.09       0.085      0.08       0.075      0.06       0.045
 0.055      0.07       0.065      0.07       0.08       0.06
 0.05       0.045      0.08       0.06       0.065      0.07
 0.065      0.065      0.055      0.075      0.09       0.09
 0.085      0.075      0.08       0.08       0.085      0.085
 0.065      0.07       0.065      0.06       0.055      0.05
 0.07       0.06       0.07       0.075      0.085      0.065
 0.065      0.05       0.06       0.085      0.085      0.06
 0.05       0.07       0.06       0.065      0.055      0.06
 0.045      0.07       0.075      0.075      0.07       0.065
 0.075      0.09       0.065      0.065      0.075      0.075
 0.065      0.055      0.065      0.065      0.075      0.09
 0.07       0.075      0.07       0.07       0.08       0.065
 0.075      0.06       0.055      0.06       0.055      0.07
 0.07       0.07       0.05       0.06       0.075      0.075
 0.1        0.085      0.085      0.075      0.07       0.065
 0.055      0.07       0.075      0.075      0.085      0.095
 0.095      0.065      0.045      0.07       0.095      0.105
 0.09       0.07       0.08      ]","[0.075      0.07716049 0.095      0.0825     0.08       0.0725
 0.105      0.095      0.0825     0.0825     0.0725     0.0625
 0.0725     0.0925     0.0825     0.085      0.09       0.0725
 0.0875     0.095      0.0875     0.0775     0.075      0.06
 0.05       0.0625     0.0625     0.0625     0.0725     0.11
 0.13       0.0825     0.0425     0.0625     0.07       0.065
 0.1        0.1025     0.0775     0.085      0.0775     0.095
 0.085      0.1025     0.0775     0.0925     0.095      0.0825
 0.075      0.0925     0.12       0.12       0.0875     0.07
 0.0825     0.0975     0.08       0.0725     0.065      0.0625
 0.065      0.085      0.0775     0.0825     0.0975     0.095
 0.095      0.07       0.1        0.065      0.075      0.08
 0.08       0.085      0.0725     0.08       0.07       0.075
 0.0775     0.08       0.0725     0.0825     0.055      0.1025
 0.1225     0.075      0.0575     0.0625     0.0625     0.0875
 0.0875     0.115      0.11       0.07       0.0875     0.085
 0.085      0.07       0.0675     0.0825     0.09       0.0925
 0.0925     0.055      0.0575     0.065      0.08       0.0875
 0.08       0.0825     0.075      0.065      0.0575     0.06
 0.055      0.0825     0.0625     0.0525     0.06       0.0925
 0.0825     0.07       0.0725     0.0825     0.08       0.0675
 0.0725     0.08       0.0875     0.0525     0.0625     0.09
 0.0925     0.095      0.08       0.0925     0.13       0.1025
 0.1025     0.075      0.0625     0.0775     0.075      0.075
 0.075      0.085      0.115      0.1        0.08       0.085
 0.13       0.0975     0.0775     0.06       0.085      0.1025
 0.07       0.045      0.07       0.085      0.0725     0.065
 0.0875     0.105      0.095      0.075      0.0725     0.085
 0.085      0.0675     0.075      0.0825     0.09       0.0875
 0.095      0.0875     0.0725     0.0675     0.0475     0.0525
 0.0725     0.0825     0.065      0.075      0.0875     0.1
 0.075      0.075      0.0675     0.085      0.055      0.0725
 0.075      0.1125     0.1075     0.0825     0.07       0.07
 0.08       0.0825     0.0925     0.105      0.1125     0.095
 0.0875     0.08       0.0925     0.0725     0.0825     0.08
 0.085      0.0775     0.1        0.07       0.0675     0.0575
 0.0625     0.075      0.0625     0.07       0.0825     0.085
 0.0925     0.0925     0.085      0.0825     0.0725     0.065
 0.07       0.0625     0.06       0.05       0.08       0.0825
 0.095      0.0875     0.1175     0.1025     0.0925     0.1
 0.075      0.08       0.0675     0.045      0.04       0.0625
 0.0725     0.0625     0.055      0.1175     0.095      0.0925
 0.085      0.095      0.1025     0.075      0.0575     0.0775
 0.105      0.0925     0.0825     0.0825     0.0875     0.0575
 0.0525     0.06       0.065      0.09       0.0825     0.0725
 0.075      0.0775     0.06       0.085      0.0775     0.08
 0.095      0.0925     0.0925     0.07       0.0725     0.0725
 0.07       0.0725     0.08       0.1        0.095      0.07
 0.0825     0.0825     0.08       0.09       0.08       0.1125
 0.1025     0.09       0.075      0.075      0.07       0.07
 0.08       0.1025     0.1        0.105      0.105      0.1325
 0.1175     0.0825     0.07       0.1025     0.0875     0.075
 0.0975     0.1025     0.09       0.07       0.0575     0.0675
 0.0725     0.09       0.0825     0.095      0.1225     0.1125
 0.1        0.0825     0.06       0.05       0.045      0.0625
 0.07       0.0775     0.075      0.0925     0.095      0.0725
 0.055      0.0625     0.065      0.0675     0.055      0.09
 0.07       0.085      0.0725     0.0675     0.0925     0.0975
 0.09       0.115      0.0975     0.0775     0.04       0.0525
 0.05       0.06       0.065      0.065      0.0675     0.05
 0.0775     0.08       0.065      0.0425     0.0725     0.0825
 0.0925     0.105      0.085      0.08       0.07       0.0825
 0.0725     0.0625     0.065      0.0475     0.06       0.0725
 0.0925     0.095      0.0975     0.0825     0.065      0.0575
 0.0725     0.0925     0.08       0.075      0.085      0.0775
 0.0525     0.0575     0.085      0.075      0.08       0.08
 0.0725     0.075      0.065      0.085      0.0925     0.1075
 0.0925     0.08       0.085      0.1        0.1125     0.09
 0.075      0.0725     0.0725     0.0625     0.0625     0.075
 0.0725     0.0725     0.1        0.085      0.0925     0.0975
 0.085      0.0575     0.0625     0.095      0.095      0.0625
 0.0575     0.075      0.075      0.0775     0.065      0.0725
 0.0525     0.08       0.085      0.085      0.0825     0.085
 0.095      0.1075     0.0775     0.0725     0.08       0.08
 0.0725     0.065      0.07       0.085      0.085      0.1
 0.0825     0.0825     0.07       0.0775     0.1125     0.0775
 0.08       0.0625     0.075      0.0775     0.07       0.0725
 0.0825     0.095      0.0775     0.085      0.08       0.0825
 0.1025     0.1025     0.1        0.08       0.085      0.0725
 0.0825     0.09       0.0925     0.085      0.0975     0.12
 0.1        0.085      0.0675     0.07       0.1175     0.1325
 0.1        0.0825     0.095     ]",0.11499999836087227,50
36,1e-05,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.16875    0.16666667 0.1675     0.165      0.155      0.115
 0.11       0.085      0.115      0.14       0.1375     0.125
 0.1525     0.135      0.155      0.1275     0.14       0.17000001
 0.165      0.18       0.195      0.19       0.175      0.195
 0.165      0.17000001 0.1575     0.165      0.1875     0.27250001
 0.28000001 0.315      0.4175     0.48750001 0.4975     0.5175
 0.59250002 0.71749999 0.78000002 0.75250001 0.73750001 0.80249999
 0.82499999 0.89249998 0.92999999 0.95499998 0.97250001 0.985
 0.97499999 0.97499999 0.985      0.98999999 0.9975     0.9975
 0.9975     0.9975     1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.995      0.97750001 0.9575     0.9225
 0.865      0.8275     0.8425     0.85       0.8275     0.8025
 0.7925     0.785      0.785      0.7925     0.795      0.7825
 0.7625     0.76       0.7675     0.78       0.7725     0.77
 0.7625     0.7575     0.765      0.775      0.7675     0.765
 0.765      0.76       0.76       0.7625     0.77       0.77
 0.775      0.73999999 0.625      0.55250001 0.55750001 0.64749998
 0.70750001 0.74500002 0.77       0.77       0.77       0.775
 0.77       0.7625     0.7625     0.7675     0.7675     0.765
 0.76       0.7725     0.7725     0.77       0.77       0.7725
 0.7725     0.78       0.775      0.7675     0.7725     0.7775
 0.77       0.77       0.7625     0.77       0.775      0.77
 0.765      0.7575     0.76       0.7625     0.7625     0.7675
 0.7775     0.785      0.7725     0.78       0.775      0.775
 0.78       0.7775     0.775      0.7775     0.785      0.775
 0.7725     0.7725     0.7775     0.7825     0.785      0.785
 0.7775     0.765      0.7675     0.7725     0.7775     0.7775
 0.7775     0.785      0.785      0.7825     0.795      0.7825
 0.78       0.785      0.7875     0.7825     0.775      0.76500001
 0.73749999 0.68749999 0.69       0.6925     0.75       0.79000001
 0.81       0.815      0.8175     0.81       0.8025     0.79
 0.8025     0.8075     0.8075     0.7975     0.7775     0.785
 0.79       0.7775     0.765      0.775      0.7825     0.78
 0.785      0.8025     0.7925     0.78       0.76       0.7575
 0.7575     0.7625     0.7675     0.765      0.76       0.76
 0.77       0.76       0.76       0.76       0.76       0.7575
 0.76       0.7625     0.76       0.755      0.7525     0.7575
 0.765      0.765      0.7575     0.755      0.755      0.7625
 0.7625     0.77       0.7625     0.7625     0.7675     0.7675
 0.76       0.765      0.765      0.7625     0.76       0.7575
 0.7625     0.76       0.76       0.76       0.7625     0.755
 0.755      0.765      0.765      0.76       0.7575     0.755
 0.755      0.7525     0.7575     0.76       0.7575     0.7575
 0.7625     0.7725     0.765      0.7725     0.77       0.7625
 0.7575     0.755      0.7725     0.7725     0.7725     0.7625
 0.7625     0.76       0.755      0.76       0.765      0.765
 0.7625     0.7625     0.7675     0.765      0.765      0.765
 0.7675     0.765      0.7625     0.765      0.765      0.7525
 0.7575     0.7625     0.76       0.7675     0.765      0.7625
 0.76       0.765      0.765      0.765      0.7575     0.76
 0.76       0.7675     0.785      0.785      0.7775     0.78
 0.7675     0.765      0.7725     0.7725     0.765      0.7625
 0.76       0.7575     0.76       0.76       0.7575     0.755
 0.755      0.76       0.7675     0.765      0.755      0.76
 0.7675     0.7725     0.7675     0.765      0.7575     0.76
 0.755      0.7575     0.765      0.77       0.765      0.7575
 0.74500001 0.74750001 0.75250001 0.76       0.765      0.775
 0.7725     0.77       0.75000002 0.70750001 0.67999999 0.6775
 0.62250001 0.62750001 0.64999999 0.67500001 0.65749999 0.5925
 0.61249998 0.67750001 0.6925     0.67250001 0.6725     0.72
 0.7225     0.74750002 0.76500001 0.7725     0.77       0.77
 0.7675     0.77       0.7675     0.7625     0.76500001 0.76000001
 0.74500002 0.75250001 0.765      0.765      0.7625     0.765
 0.765      0.775      0.7675     0.76       0.755      0.775
 0.785      0.775      0.7575     0.7575     0.7625     0.77
 0.7625     0.755      0.755      0.765      0.77       0.7675
 0.76       0.765      0.76       0.76       0.77       0.775
 0.7725     0.77       0.76250001]","[0.175      0.19135802 0.18       0.175      0.185      0.13
 0.11       0.12       0.13       0.15000001 0.155      0.135
 0.175      0.145      0.17       0.16       0.145      0.19000001
 0.195      0.19       0.22       0.2        0.2        0.215
 0.18       0.19000001 0.18       0.195      0.255      0.33000001
 0.355      0.395      0.49499999 0.55000001 0.595      0.62
 0.70000002 0.80499998 0.89000002 0.88500002 0.86500001 0.91
 0.91499999 0.94999999 0.97       0.97999999 0.995      1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         0.97499999 0.905      0.86500001 0.86500001 0.91999999
 0.96000001 0.98500001 1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         0.995
 0.97499999 0.94499999 0.94       0.935      0.965      0.99000001
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 0.995      0.99000001 0.99000001 1.         1.         1.
 1.         1.         0.98500001 0.96000001 0.94499999 0.94
 0.90000001 0.90000001 0.91499999 0.93000001 0.91499999 0.875
 0.88999999 0.93000001 0.94       0.93000001 0.94       0.97
 0.97       0.98500001 0.995      1.         1.         1.
 1.         1.         1.         1.         0.995      0.99000001
 0.98500001 0.99000001 1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.995     ]","[0.175      0.21296296 0.19       0.18500001 0.2025     0.1525
 0.1125     0.16       0.16       0.155      0.1725     0.16
 0.1825     0.16       0.1875     0.19000001 0.165      0.2075
 0.2225     0.1925     0.2325     0.205      0.2275     0.2275
 0.1975     0.2025     0.21       0.2425     0.31500001 0.38500001
 0.4475     0.49749999 0.56999998 0.6075     0.67749999 0.73500001
 0.79750001 0.87499999 0.94250001 0.98250002 0.99250001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,47
37,1e-05,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.15000001 0.18209876 0.16       0.1825     0.2        0.26750001
 0.335      0.4075     0.57750001 0.74249998 0.8425     0.91250001
 0.96500002 0.97250001 0.98500001 1.         0.9975     0.9975
 0.9975     1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         0.9975
 0.995      0.98999999 0.995      0.9975     0.9975     0.9975
 0.9975     0.995      0.9975     1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         0.9975     0.9975
 1.         1.         0.9975     0.9975     1.         0.99250001
 0.9875     0.985      0.97750001 0.985      0.98       0.985
 0.9875     0.98999999 0.9825     0.985      0.97750001 0.9675
 0.965      0.965      0.97       0.98       0.98       0.97499999
 0.9825     0.98       0.9825     0.97750001 0.97750001 0.97750001
 0.97750001 0.9875     0.9875     0.99250001 0.99250001 0.98999999
 0.99250001 0.98999999 0.98999999 0.995      0.99250001 0.985
 0.985      0.985      0.9875     0.9875     0.98999999 0.995
 0.995      0.995      0.98999999 0.985      0.98999999 0.9825
 0.98500001 0.98500001 0.9875     0.9875     0.98999999 0.9875
 0.985      0.985      0.98       0.9875     0.985      0.9825
 0.97750001 0.98       0.985      0.98       0.98       0.985
 0.97499999 0.97499999 0.98       0.9725     0.97       0.95999999
 0.9675     0.97750001 0.9875     0.995      1.         0.99250001
 0.99250001 0.9975     0.98750001 0.97500001 0.97000001 0.9825
 0.99250001 0.98999999 0.99250001 0.98000002 0.99250001 0.98750001
 0.96750002 0.97000003 0.98750001 0.995      0.9875     0.96000002
 0.94249998 0.97250001 0.97250001 0.97000001 0.96000001 0.94749999
 0.9325     0.91000003 0.92500001 0.9425     0.95249999 0.94499998
 0.95000002 0.95500001 0.97000001 0.94999999 0.94499999 0.93000001
 0.94749999 0.96250002 0.97500001 0.98500001 0.98750001 0.97750002
 0.97000001 0.96750002 0.97000001 0.9675     0.95250002 0.95000002
 0.93749999 0.92500001 0.93749999 0.95500001 0.9675     0.9675
 0.96000001 0.97000001 0.96250002 0.94500002 0.93499999 0.965
 0.94250003 0.95250002 0.94749999 0.92999998 0.91999999 0.90000001
 0.88499998 0.855      0.83249998 0.90250002 0.94500002 0.95000002
 0.93500002 0.92999998 0.93750001 0.94250001 0.94500001 0.93750001
 0.93750001 0.93250002 0.94000001 0.93500002 0.94000003 0.94500002
 0.93750001 0.94250001 0.95000002 0.94000003 0.90250002 0.92
 0.9175     0.94000001 0.91       0.91       0.925      0.94750002
 0.93750001 0.92500003 0.93500002 0.93500002 0.92249998 0.94250003
 0.94750002 0.96500002 0.96000001 0.95250002 0.93499999 0.93999998
 0.93749999 0.935      0.935      0.94749999 0.935      0.94249998
 0.93249999 0.925      0.96250002 0.96000001 0.93499999 0.94
 0.95249999 0.94249998 0.9075     0.90000001 0.89500001 0.90500002
 0.88499999 0.87749998 0.88749999 0.86       0.83249998 0.83500002
 0.84250002 0.89000002 0.875      0.89499998 0.88749999 0.86500001
 0.89750001 0.9175     0.90500002 0.88749999 0.88999999 0.89249998
 0.88499999 0.855      0.86749998 0.88750002 0.89500001 0.88750002
 0.88000003 0.83750002 0.86499999 0.88000001 0.84       0.84499998
 0.85999998 0.86000001 0.8425     0.78250001 0.78       0.82750002
 0.83499999 0.80000001 0.8725     0.82000001 0.84750003 0.8125
 0.76999998 0.73750001 0.72249998 0.7525     0.78499998 0.7825
 0.7825     0.79499999 0.79249999 0.82750002 0.79000001 0.83250001
 0.83249998 0.80999999 0.815      0.82249999 0.82749999 0.815
 0.81749998 0.845      0.87749998 0.92       0.90000001 0.86749999
 0.84000002 0.84750001 0.82750002 0.83999999 0.8725     0.88250001
 0.9025     0.87750001 0.88749999 0.86250003 0.8425     0.83750001
 0.82249998 0.78500001 0.8425     0.84499998 0.86250001 0.83750001
 0.83250001 0.83250003 0.88500001 0.895      0.91750002 0.88249999
 0.88000001 0.88000001 0.86750002]","[0.1625     0.18518518 0.195      0.19       0.2        0.27500001
 0.37       0.45       0.62       0.78999999 0.87       0.935
 0.98500001 0.99000001 0.995      1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         0.995
 0.995      0.995      1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         0.995      0.995      1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.995      0.99000001 0.99000001 0.995
 1.         1.         1.         0.99000001 1.         0.995
 0.98500001 0.98500001 0.995      1.         1.         0.98500001
 0.97999999 0.995      0.995      0.995      0.99000001 0.97999999
 0.97       0.95500001 0.965      0.97499999 0.97499999 0.97
 0.98000002 0.98500001 0.99000001 0.95499998 0.96000001 0.95000002
 0.965      0.97000003 0.98500001 0.99000001 0.995      0.99000001
 0.98500001 0.98500001 0.995      0.99000001 0.98500001 0.99000001
 0.97999999 0.965      0.97499999 0.99000001 0.995      0.995
 0.99000001 0.995      0.99000001 0.98500001 0.97999999 0.995
 0.98500001 0.99000001 0.97999999 0.97999999 0.97499999 0.96000001
 0.94999999 0.93000001 0.91999999 0.96000001 0.98000002 0.98000002
 0.98000002 0.97999999 0.98500001 0.995      0.99000001 0.98500001
 0.98500001 0.98500001 0.995      0.99000001 0.98500001 0.98500001
 0.98500001 0.99000001 0.98500001 0.98000002 0.96000001 0.965
 0.965      0.99000001 0.97499999 0.97499999 0.97499999 0.99000001
 0.98500001 0.98000002 0.98500001 0.98000002 0.965      0.97500002
 0.97500002 0.98000002 0.98000002 0.98500001 0.97499999 0.97499999
 0.95499998 0.96000001 0.97       0.97999999 0.965      0.97
 0.97       0.965      0.98500001 0.98500001 0.97       0.95499998
 0.95999998 0.95999998 0.94999999 0.94499999 0.92500001 0.935
 0.90000001 0.89499998 0.91       0.90000001 0.89499998 0.905
 0.90000001 0.91500002 0.91       0.91499999 0.91       0.905
 0.93000001 0.94       0.935      0.90000001 0.90000001 0.91499999
 0.91999999 0.90000001 0.905      0.93000001 0.93000001 0.91500002
 0.91000003 0.88500002 0.905      0.92500001 0.88       0.88999999
 0.91       0.935      0.91499999 0.88       0.87       0.89000002
 0.90000001 0.88000003 0.94       0.93000001 0.94500002 0.91
 0.88499999 0.85000002 0.84       0.86500001 0.88       0.845
 0.83500001 0.85999998 0.845      0.88       0.875      0.88
 0.875      0.875      0.875      0.875      0.87       0.85499999
 0.85499999 0.87       0.90000001 0.94499999 0.94       0.91999999
 0.875      0.875      0.88000003 0.91       0.935      0.92500001
 0.94499999 0.935      0.95499998 0.93000001 0.92500001 0.905
 0.905      0.88500002 0.92500001 0.92499998 0.95000002 0.96000001
 0.96000001 0.95500001 0.97       0.97       0.99000001 0.965
 0.94500002 0.94500002 0.93000001]","[0.19375    0.19444444 0.2325     0.1925     0.2        0.2875
 0.42       0.515      0.64       0.80250001 0.8775     0.9525
 0.99250001 1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         0.99250001 0.98500001
 0.98500001 0.99250001 0.99250001 0.96999998 0.97750002 0.97750002
 0.98500001 0.97750002 0.99250001 0.99250001 1.         1.
 0.99250001 0.99250001 1.         0.99250001 0.99250001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         0.99250001 0.98500001
 0.99250001 1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.99250001 0.99250001 1.         1.
 1.         1.         1.         1.         1.         1.
 0.99250001 0.99250001 0.99250001 0.99250001 0.97750002 0.98250002
 0.98500001 0.98000002 0.98250002 0.99000001 0.99000001 0.99250001
 0.96749999 0.98500001 1.         1.         0.99000001 0.98250002
 0.98250002 0.98250002 0.99000001 0.99250001 0.99250001 0.96999998
 0.96999998 0.96999998 0.96749999 0.96749999 0.94500001 0.955
 0.92500003 0.92249998 0.93750001 0.94500001 0.95999999 0.96999998
 0.955      0.94000001 0.955      0.94750001 0.94750001 0.955
 0.955      0.9525     0.9575     0.93000002 0.93250002 0.94500001
 0.95999999 0.94500001 0.93000002 0.94750001 0.94499999 0.93000001
 0.92750002 0.92750001 0.93000001 0.94000001 0.91499999 0.90749998
 0.92750001 0.96499999 0.955      0.96499999 0.94750001 0.93250002
 0.92750001 0.92000002 0.94750001 0.99000001 0.98250002 0.95
 0.94750001 0.93000002 0.93250002 0.93750001 0.94250001 0.9075
 0.88500002 0.91499999 0.90000001 0.92499998 0.9525     0.92249998
 0.93000002 0.94750001 0.94250001 0.93250002 0.92500003 0.89749999
 0.8925     0.8925     0.92500003 0.95249999 0.955      0.95249999
 0.89999998 0.90499999 0.91000003 0.9325     0.94       0.9375
 0.95249999 0.95       0.96749999 0.955      0.97000003 0.9575
 0.97000003 0.97250003 0.97000003 0.96999998 0.97750002 0.99250001
 1.         1.         1.         1.         1.         0.99250001
 0.97750002 0.97750002 0.96249999]",1.0,15
38,1e-05,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.015  0.015  0.0175 0.0075 0.01   0.     0.0075 0.0075 0.     0.
 0.     0.0075 0.01   0.     0.     0.     0.     0.01   0.0075 0.
 0.     0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.01   0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075]","[0.         0.00617284 0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.02       0.025
 0.025      0.01       0.01       0.005      0.01       0.01
 0.005      0.         0.         0.01       0.01       0.005
 0.         0.005      0.005      0.01       0.01       0.005
 0.005      0.01       0.005      0.         0.         0.
 0.         0.005      0.005      0.005      0.005      0.005
 0.         0.005      0.01       0.005      0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.005      0.         0.         0.005      0.005
 0.         0.         0.         0.005      0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.01       0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.005      0.005
 0.         0.005      0.015      0.015      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.01       0.01       0.005      0.005
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.01       0.005      0.005
 0.01       0.01       0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.
 0.         0.005      0.005      0.005      0.         0.005
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.005      0.         0.         0.
 0.005      0.01       0.005      0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.01       0.015      0.005
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.005
 0.01       0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.01
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.01       0.005
 0.005      0.         0.         0.005      0.005      0.005
 0.005      0.         0.005      0.01       0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.
 0.         0.         0.01      ]","[0.00625    0.01234568 0.005      0.0025     0.0025     0.
 0.01       0.01       0.01       0.01       0.02       0.0325
 0.0325     0.0125     0.01       0.0125     0.01       0.015
 0.0175     0.0125     0.0075     0.0125     0.01       0.01
 0.         0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.01       0.0025     0.0025     0.0025
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.005      0.0125     0.015      0.0125     0.0025     0.
 0.         0.0025     0.01       0.0125     0.005      0.
 0.0025     0.01       0.0025     0.0025     0.01       0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.01
 0.01       0.0025     0.         0.         0.         0.0025
 0.0025     0.0025     0.0025     0.0025     0.         0.
 0.         0.         0.01       0.01       0.01       0.01
 0.         0.0025     0.005      0.0025     0.         0.
 0.0025     0.0025     0.0025     0.0025     0.0025     0.0025
 0.0025     0.         0.0025     0.005      0.0025     0.
 0.         0.0025     0.01       0.0025     0.         0.
 0.         0.         0.0025     0.01       0.01       0.01
 0.0025     0.0125     0.0225     0.02       0.         0.
 0.         0.0025     0.0025     0.005      0.0025     0.
 0.0025     0.0025     0.0025     0.0025     0.005      0.0125
 0.0025     0.005      0.01       0.01       0.0125     0.0125
 0.01       0.01       0.         0.         0.0025     0.0025
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.0025     0.0025     0.0025
 0.         0.0025     0.0025     0.         0.         0.
 0.         0.0025     0.01       0.0025     0.005      0.0025
 0.         0.         0.0025     0.0025     0.01       0.01
 0.0025     0.0025     0.005      0.02       0.0125     0.0125
 0.01       0.01       0.0125     0.005      0.0025     0.0025
 0.         0.0025     0.005      0.0025     0.0025     0.
 0.         0.         0.         0.0025     0.005      0.0025
 0.0125     0.0125     0.01       0.         0.         0.0025
 0.0075     0.005      0.01       0.0025     0.0025     0.0025
 0.005      0.01       0.0025     0.         0.0025     0.0025
 0.0025     0.0025     0.0125     0.0125     0.0125     0.0025
 0.0025     0.01       0.0125     0.0125     0.0025     0.01
 0.0025     0.0025     0.         0.         0.         0.01
 0.0125     0.01       0.01       0.0025     0.         0.0025
 0.01       0.01       0.0125     0.005      0.0025     0.01
 0.01       0.0025     0.0025     0.0025     0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.01       0.0125     0.01       0.0025     0.
 0.         0.0025     0.0025     0.01       0.01       0.0025
 0.0025     0.01       0.01       0.         0.         0.
 0.0025     0.01       0.0025     0.0025     0.         0.
 0.         0.0025     0.005      0.0125     0.0225     0.0125
 0.0025     0.0025     0.0025     0.         0.         0.0125
 0.0125     0.0025     0.         0.         0.0025     0.0125
 0.02       0.005      0.         0.         0.0025     0.0025
 0.0025     0.005      0.005      0.005      0.0025     0.0025
 0.0025     0.0025     0.01       0.01       0.0125     0.01
 0.01       0.0025     0.         0.         0.         0.
 0.         0.         0.0025     0.0025     0.01       0.005
 0.0025     0.0025     0.         0.0025     0.01       0.01
 0.0125     0.0025     0.         0.01       0.01       0.01
 0.01       0.0025     0.0125     0.0125     0.0025     0.
 0.         0.01       0.0125     0.005      0.0025     0.0025
 0.0025     0.0025     0.0025     0.0025     0.0025     0.0025
 0.         0.0025     0.0025     0.         0.         0.01
 0.01       0.0025     0.0025     0.0025     0.01       0.01
 0.0025     0.         0.         0.         0.         0.
 0.         0.         0.0025     0.0025     0.01       0.0025
 0.0025     0.         0.0025     0.0025     0.         0.
 0.0025     0.0025     0.         0.         0.0025     0.0025
 0.         0.0025     0.0025     0.0025     0.         0.0025
 0.0025     0.0025     0.         0.         0.         0.0025
 0.0125     0.01       0.         0.         0.0025     0.0025
 0.0025     0.0025     0.0025     0.005      0.01       0.01
 0.         0.         0.         0.         0.01       0.01
 0.0025     0.0025     0.         0.         0.         0.
 0.         0.         0.0025     0.0025     0.0025     0.0025
 0.         0.         0.         0.         0.         0.
 0.         0.0025     0.0025     0.         0.0025     0.01
 0.005      0.005      0.0025     0.0025     0.         0.
 0.         0.0025     0.0025     0.         0.         0.0025
 0.0025     0.0025     0.005      0.0025     0.0025     0.
 0.         0.005      0.005      0.01       0.0025     0.
 0.         0.0025     0.0025     0.0025     0.         0.0025
 0.0025     0.0025     0.01       0.01       0.01       0.005
 0.0075     0.005      0.01      ]",0.024999999441206455,11
39,1e-05,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.0075 0.     0.0075 0.0075
 0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.     0.0075 0.01   0.0075
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.0075
 0.     0.     0.     0.     0.     0.0075 0.01   0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.    ]","[0.    0.    0.    0.    0.005 0.005 0.01  0.01  0.01  0.01  0.005 0.
 0.01  0.015 0.015 0.005 0.    0.    0.    0.    0.    0.    0.005 0.005
 0.    0.005 0.005 0.005 0.    0.    0.    0.01  0.01  0.    0.005 0.005
 0.    0.    0.    0.    0.    0.    0.    0.005 0.01  0.01  0.005 0.01
 0.01  0.01  0.005 0.    0.    0.    0.    0.01  0.015 0.015 0.005 0.005
 0.    0.    0.    0.    0.005 0.005 0.    0.    0.005 0.01  0.005 0.005
 0.    0.    0.    0.    0.005 0.    0.    0.    0.005 0.    0.    0.
 0.    0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.01  0.01  0.    0.    0.    0.    0.    0.
 0.005 0.    0.    0.005 0.005 0.    0.005 0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.005 0.01  0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005
 0.01  0.01  0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.005 0.    0.01  0.005 0.005 0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.01  0.01  0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.015 0.01  0.015 0.    0.
 0.    0.    0.    0.01  0.01  0.005 0.005 0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.005 0.    0.    0.    0.005 0.005 0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.01  0.01  0.    0.    0.
 0.    0.    0.005 0.005 0.    0.005 0.005 0.01  0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.
 0.    0.    0.005 0.005 0.    0.    0.005 0.005 0.005 0.005 0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.    0.005 0.01
 0.    0.    0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.005 0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.005 0.    0.
 0.    0.    0.    0.005 0.005 0.01  0.005 0.005 0.   ]","[0.     0.     0.     0.0025 0.015  0.0125 0.015  0.02   0.0125 0.0125
 0.01   0.005  0.0125 0.02   0.0225 0.0125 0.0025 0.0025 0.0025 0.0025
 0.     0.0025 0.01   0.01   0.0025 0.01   0.01   0.01   0.0025 0.
 0.     0.01   0.0125 0.0025 0.01   0.01   0.0025 0.0025 0.0025 0.
 0.0025 0.005  0.0025 0.01   0.01   0.015  0.015  0.0175 0.01   0.0125
 0.01   0.     0.     0.0025 0.005  0.02   0.02   0.02   0.015  0.01
 0.0025 0.0025 0.0025 0.0025 0.015  0.015  0.0075 0.0025 0.01   0.0125
 0.01   0.01   0.0025 0.0025 0.     0.0025 0.01   0.0025 0.     0.0025
 0.01   0.0025 0.     0.     0.0025 0.01   0.01   0.0025 0.0025 0.0025
 0.0025 0.     0.     0.     0.     0.     0.01   0.0125 0.0025 0.0025
 0.     0.0025 0.0025 0.     0.     0.     0.0025 0.005  0.005  0.
 0.     0.01   0.01   0.01   0.     0.     0.     0.     0.0025 0.0025
 0.01   0.0025 0.     0.01   0.01   0.0025 0.01   0.01   0.0025 0.
 0.     0.     0.     0.     0.     0.0025 0.005  0.0075 0.005  0.0025
 0.0025 0.0025 0.     0.     0.     0.01   0.01   0.01   0.01   0.01
 0.0025 0.     0.     0.0025 0.0025 0.0025 0.0025 0.0025 0.     0.
 0.     0.     0.     0.01   0.01   0.0025 0.     0.     0.0025 0.005
 0.0075 0.005  0.0025 0.     0.     0.     0.0025 0.0025 0.     0.0125
 0.0125 0.01   0.     0.     0.     0.01   0.01   0.005  0.0025 0.0025
 0.0025 0.0025 0.     0.     0.     0.0025 0.0025 0.01   0.01   0.0025
 0.01   0.01   0.01   0.0025 0.0025 0.0025 0.0025 0.     0.     0.0025
 0.0025 0.0025 0.005  0.005  0.     0.     0.0025 0.01   0.01   0.0025
 0.     0.     0.     0.     0.     0.     0.     0.0025 0.01   0.0225
 0.0225 0.0175 0.015  0.01   0.0025 0.     0.     0.     0.     0.
 0.0025 0.005  0.0125 0.005  0.     0.0025 0.0025 0.02   0.0125 0.02
 0.0025 0.0025 0.0025 0.0025 0.     0.01   0.0125 0.0125 0.01   0.0025
 0.     0.0025 0.0025 0.     0.0025 0.0025 0.01   0.0025 0.0025 0.
 0.     0.     0.0025 0.0025 0.0025 0.005  0.0025 0.0025 0.     0.0025
 0.005  0.005  0.     0.     0.     0.0025 0.0025 0.     0.     0.
 0.     0.0025 0.0025 0.     0.     0.     0.0025 0.0025 0.     0.
 0.     0.     0.0025 0.0025 0.0025 0.     0.005  0.005  0.0025 0.0025
 0.005  0.005  0.     0.01   0.01   0.0125 0.0025 0.     0.     0.
 0.0025 0.0025 0.     0.     0.     0.     0.     0.     0.0025 0.005
 0.005  0.     0.     0.     0.005  0.005  0.0025 0.     0.     0.0125
 0.0125 0.01   0.0025 0.0025 0.0025 0.     0.     0.     0.     0.0025
 0.01   0.01   0.     0.0025 0.0025 0.01   0.01   0.005  0.005  0.0025
 0.     0.0025 0.0025 0.01   0.01   0.     0.0025 0.0025 0.0025 0.
 0.     0.     0.     0.     0.     0.     0.     0.0025 0.0025 0.0025
 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.005  0.0025 0.0025
 0.0025 0.0125 0.0125 0.0025 0.     0.     0.     0.     0.01   0.01
 0.0025 0.01   0.0125 0.01   0.0025 0.     0.     0.     0.0025 0.0025
 0.     0.     0.     0.0025 0.0025 0.01   0.01   0.0025 0.     0.
 0.     0.     0.01   0.01   0.     0.0025 0.01   0.01   0.01   0.01
 0.     0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.     0.01   0.01
 0.01   0.005  0.0125 0.02   0.0025 0.     0.     0.     0.005  0.0125
 0.01   0.01   0.0025 0.     0.0025 0.0025 0.0025 0.01   0.01   0.
 0.     0.     0.     0.     0.0025 0.01   0.0025 0.0025 0.0025 0.0075
 0.0075 0.     0.0025 0.0025 0.0125 0.01   0.0125 0.01   0.0025 0.
 0.0025 0.005  0.005  0.01   0.01   0.01   0.01   0.01   0.0025]",0.014999999664723873,13


==> images/fetch/data_summary.csv <==
,l2_coeff,env_type,use_her,step,low,median,high,max_median,max_median_loc
0,0,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02469136 0.0275     0.0175     0.0175     0.03
 0.0275     0.04       0.0275     0.0375     0.03       0.0275
 0.03       0.02       0.02       0.02       0.0275     0.0275
 0.03       0.0375     0.03       0.0275     0.02       0.02
 0.02       0.03       0.03       0.0175     0.02       0.01
 0.0275     0.04       0.03       0.0275     0.02       0.02
 0.0275     0.0275     0.03       0.03       0.0275     0.0275
 0.02       0.03       0.02       0.0275     0.04       0.0275
 0.0275     0.03       0.03       0.02       0.0275     0.03
 0.03       0.02       0.0175     0.02       0.02       0.02
 0.03       0.03       0.0375     0.0375     0.0275     0.0275
 0.03       0.0275     0.03       0.02       0.02       0.0275
 0.02       0.0375     0.0275     0.02       0.02       0.0275
 0.0275     0.0275     0.02       0.02       0.03       0.02
 0.0275     0.0375     0.02       0.0275     0.03       0.02
 0.0275     0.02       0.0275     0.03       0.03       0.0275
 0.0175     0.02       0.03       0.02       0.03       0.02
 0.02       0.02       0.02       0.02       0.02       0.02
 0.0375     0.03       0.03       0.0175     0.0275     0.03
 0.0275     0.03       0.0375     0.03       0.03       0.03
 0.03       0.03       0.02       0.0175     0.0375     0.03
 0.03       0.0275     0.0175     0.02       0.02       0.02
 0.02       0.03       0.02       0.03       0.0275     0.0275
 0.03       0.02       0.02       0.03       0.03       0.03
 0.03       0.0275     0.0275     0.0175     0.0175     0.02
 0.03       0.03       0.0275     0.02       0.02       0.035
 0.02       0.0275     0.02       0.02       0.0275     0.03
 0.02       0.02       0.02       0.03       0.03       0.03
 0.03       0.02       0.02       0.02       0.02       0.02
 0.02       0.0275     0.02       0.02       0.0275     0.02
 0.02       0.0275     0.02       0.02       0.0275     0.03
 0.04       0.02       0.02       0.02       0.03       0.03
 0.02       0.01       0.0175     0.02       0.03       0.02
 0.0275     0.03       0.0275     0.02       0.0175     0.02
 0.03       0.03       0.02       0.02       0.03       0.03
 0.03       0.04       0.03       0.04       0.03       0.04
 0.0375     0.04       0.03       0.03       0.03       0.03
 0.0275     0.0275     0.02       0.02       0.03       0.02
 0.03       0.0275     0.0275     0.03       0.0375     0.0275
 0.02       0.02       0.02       0.03       0.03       0.03
 0.03       0.02       0.0175     0.02       0.02       0.02
 0.02       0.02       0.0275     0.03       0.0175     0.02
 0.02       0.03       0.02       0.0175     0.02       0.03
 0.02       0.02       0.02       0.03       0.02       0.0275
 0.02       0.04       0.03       0.03       0.0275     0.02
 0.03       0.03       0.04       0.0275     0.0175     0.0275
 0.03       0.02       0.02       0.03       0.0275     0.02
 0.02       0.02       0.03       0.03       0.0275     0.03
 0.02       0.02       0.01       0.0275     0.0375     0.02
 0.02       0.02       0.03       0.03       0.02       0.0175
 0.0275     0.03       0.02       0.02       0.02       0.02
 0.0275     0.03       0.03       0.02       0.03       0.03
 0.01       0.02       0.0275     0.03       0.0275     0.02
 0.0275     0.0275     0.03       0.02       0.0275     0.02
 0.03       0.04       0.03       0.03       0.0275     0.0275
 0.03       0.03       0.0175     0.0275     0.02       0.02
 0.02       0.03       0.02       0.0275     0.02       0.0275
 0.02       0.02       0.02       0.02       0.02       0.03
 0.03       0.02       0.02       0.02       0.03       0.0275
 0.03       0.03       0.03       0.0275     0.0275     0.02
 0.0275     0.0375     0.0275     0.0275     0.0275     0.03
 0.0275     0.02       0.02       0.02       0.03       0.02
 0.02       0.03       0.03       0.03       0.02       0.0275
 0.0275     0.0175     0.02       0.0275     0.03       0.02
 0.02       0.0275     0.0275     0.03       0.03       0.0275
 0.0175     0.0275     0.02       0.02       0.03       0.03
 0.03       0.04       0.03       0.02       0.02       0.01
 0.0175     0.03       0.02       0.02       0.02       0.02
 0.02       0.02       0.0175     0.01       0.0175     0.02
 0.03       0.02       0.0375     0.04       0.0275     0.02
 0.0275     0.03       0.04       0.03       0.02       0.0175
 0.02       0.02       0.0275     0.03       0.0275     0.02
 0.02       0.02       0.02       0.02       0.0175     0.02
 0.02       0.02       0.03       0.03       0.0275     0.03
 0.03       0.03       0.0275     0.01       0.0175     0.0275
 0.03       0.03       0.02       0.02       0.02       0.02
 0.0275     0.02       0.02       0.02       0.03       0.0275
 0.03       0.02       0.02       0.0275     0.03       0.02
 0.03       0.02       0.02       0.0275     0.0375     0.0475
 0.03       0.03       0.03       0.03       0.02       0.02
 0.03       0.03       0.03       0.0175     0.02       0.0275
 0.02       0.0275     0.03      ]","[0.0375     0.03703704 0.04       0.04       0.04       0.03
 0.04       0.045      0.04       0.04       0.04       0.05
 0.045      0.035      0.035      0.03       0.03       0.04
 0.045      0.05       0.045      0.045      0.04       0.025
 0.03       0.04       0.04       0.04       0.03       0.03
 0.04       0.05       0.04       0.03       0.03       0.035
 0.035      0.035      0.04       0.035      0.04       0.04
 0.03       0.04       0.035      0.035      0.04       0.04
 0.04       0.035      0.04       0.03       0.04       0.03
 0.035      0.03       0.035      0.03       0.04       0.03
 0.045      0.045      0.045      0.04       0.04       0.04
 0.04       0.03       0.04       0.03       0.035      0.03
 0.04       0.04       0.035      0.03       0.04       0.03
 0.03       0.03       0.035      0.035      0.03       0.035
 0.04       0.04       0.035      0.04       0.04       0.035
 0.04       0.04       0.03       0.04       0.04       0.045
 0.04       0.035      0.05       0.04       0.04       0.03
 0.03       0.03       0.03       0.03       0.03       0.035
 0.04       0.04       0.04       0.04       0.035      0.035
 0.03       0.045      0.045      0.04       0.035      0.04
 0.04       0.04       0.04       0.04       0.04       0.045
 0.04       0.04       0.035      0.03       0.03       0.035
 0.03       0.04       0.04       0.04       0.035      0.04
 0.035      0.045      0.04       0.03       0.03       0.04
 0.04       0.045      0.045      0.035      0.025      0.03
 0.04       0.04       0.045      0.04       0.03       0.045
 0.035      0.035      0.03       0.03       0.035      0.035
 0.04       0.035      0.035      0.04       0.04       0.04
 0.04       0.035      0.035      0.04       0.04       0.03
 0.04       0.04       0.035      0.03       0.03       0.04
 0.035      0.04       0.03       0.035      0.03       0.04
 0.045      0.03       0.04       0.03       0.04       0.045
 0.03       0.03       0.04       0.035      0.03       0.04
 0.04       0.045      0.04       0.035      0.025      0.04
 0.045      0.04       0.04       0.035      0.04       0.04
 0.04       0.05       0.045      0.05       0.04       0.05
 0.06       0.05       0.04       0.04       0.045      0.04
 0.045      0.04       0.03       0.035      0.04       0.03
 0.03       0.035      0.05       0.04       0.04       0.04
 0.03       0.03       0.04       0.04       0.035      0.035
 0.035      0.04       0.03       0.025      0.03       0.035
 0.035      0.035      0.045      0.035      0.04       0.03
 0.035      0.04       0.04       0.03       0.03       0.03
 0.03       0.035      0.03       0.04       0.04       0.035
 0.03       0.05       0.05       0.04       0.04       0.04
 0.045      0.04       0.04       0.035      0.025      0.035
 0.035      0.035      0.035      0.04       0.05       0.03
 0.03       0.035      0.04       0.045      0.035      0.035
 0.04       0.03       0.035      0.04       0.04       0.04
 0.03       0.03       0.045      0.045      0.035      0.03
 0.03       0.03       0.035      0.035      0.03       0.035
 0.045      0.04       0.04       0.04       0.04       0.035
 0.03       0.04       0.045      0.04       0.035      0.035
 0.04       0.035      0.03       0.04       0.04       0.035
 0.04       0.045      0.04       0.05       0.04       0.04
 0.03       0.04       0.045      0.04       0.03       0.035
 0.03       0.035      0.03       0.03       0.03       0.03
 0.04       0.03       0.03       0.03       0.03       0.04
 0.04       0.035      0.035      0.03       0.03       0.035
 0.04       0.04       0.04       0.04       0.03       0.04
 0.045      0.04       0.045      0.04       0.03       0.04
 0.045      0.03       0.035      0.03       0.035      0.035
 0.04       0.04       0.04       0.04       0.035      0.03
 0.04       0.035      0.03       0.035      0.03       0.03
 0.04       0.03       0.04       0.045      0.04       0.04
 0.03       0.04       0.03       0.035      0.04       0.03
 0.035      0.045      0.04       0.025      0.03       0.025
 0.03       0.04       0.03       0.03       0.025      0.03
 0.03       0.035      0.035      0.025      0.02       0.035
 0.04       0.04       0.045      0.04       0.03       0.03
 0.04       0.05       0.04       0.04       0.03       0.03
 0.03       0.03       0.035      0.04       0.035      0.03
 0.035      0.025      0.03       0.03       0.025      0.03
 0.03       0.045      0.04       0.04       0.04       0.03
 0.045      0.035      0.035      0.03       0.03       0.035
 0.035      0.04       0.04       0.03       0.03       0.03
 0.035      0.035      0.03       0.03       0.04       0.05
 0.03       0.035      0.035      0.03       0.04       0.04
 0.045      0.04       0.03       0.04       0.04       0.06
 0.05       0.04       0.04       0.03       0.03       0.035
 0.045      0.045      0.03       0.03       0.04       0.04
 0.03       0.035      0.045     ]","[0.05       0.04938272 0.05       0.05       0.04       0.05
 0.06       0.0525     0.0525     0.0525     0.05       0.0625
 0.0525     0.05       0.05       0.04       0.04       0.05
 0.05       0.0525     0.06       0.06       0.0425     0.0525
 0.0525     0.06       0.06       0.05       0.04       0.04
 0.05       0.06       0.0725     0.04       0.05       0.04
 0.06       0.06       0.0525     0.05       0.05       0.05
 0.0525     0.05       0.05       0.0425     0.0525     0.0625
 0.05       0.0525     0.05       0.0525     0.05       0.04
 0.04       0.04       0.0425     0.05       0.0425     0.0425
 0.05       0.0625     0.07       0.05       0.05       0.05
 0.0425     0.04       0.05       0.05       0.04       0.04
 0.0425     0.0525     0.04       0.0425     0.05       0.05
 0.04       0.04       0.04       0.05       0.0425     0.0525
 0.05       0.0525     0.05       0.0525     0.05       0.05
 0.06       0.05       0.045      0.0475     0.05       0.06
 0.0625     0.055      0.06       0.0525     0.06       0.0425
 0.04       0.04       0.04       0.05       0.05       0.0625
 0.05       0.06       0.0425     0.05       0.05       0.05
 0.0525     0.07       0.05       0.05       0.04       0.05
 0.0425     0.06       0.0525     0.06       0.0525     0.0625
 0.05       0.05       0.045      0.04       0.0425     0.04
 0.05       0.05       0.0525     0.06       0.0525     0.05
 0.05       0.0525     0.05       0.04       0.0425     0.05
 0.0625     0.0625     0.06       0.05       0.045      0.045
 0.05       0.0425     0.05       0.0425     0.05       0.05
 0.0525     0.05       0.06       0.05       0.0425     0.0425
 0.04       0.05       0.05       0.05       0.0525     0.0525
 0.0525     0.04       0.0425     0.05       0.0525     0.05
 0.05       0.05       0.05       0.04       0.04       0.05
 0.05       0.06       0.0425     0.045      0.05       0.05
 0.05       0.05       0.05       0.04       0.055      0.06
 0.0525     0.0525     0.0625     0.05       0.04       0.045
 0.0525     0.0525     0.0475     0.05       0.0625     0.07
 0.06       0.06       0.05       0.0525     0.05       0.05
 0.05       0.06       0.06       0.05       0.06       0.0625
 0.07       0.0625     0.05       0.05       0.06       0.0625
 0.05       0.05       0.05       0.0425     0.05       0.0525
 0.0425     0.04       0.06       0.0525     0.05       0.05
 0.05       0.05       0.05       0.05       0.05       0.0425
 0.04       0.0425     0.04       0.05       0.04       0.05
 0.06       0.05       0.06       0.0525     0.05       0.0425
 0.04       0.04       0.0425     0.04       0.04       0.0525
 0.0425     0.0425     0.0425     0.05       0.05       0.0425
 0.055      0.0525     0.06       0.0525     0.05       0.05
 0.06       0.0525     0.05       0.05       0.0425     0.05
 0.0425     0.0425     0.05       0.05       0.0525     0.04
 0.0325     0.0425     0.0525     0.05       0.0625     0.0625
 0.05       0.0525     0.0525     0.06       0.0525     0.0525
 0.05       0.0525     0.05       0.06       0.0425     0.04
 0.0525     0.0525     0.05       0.04       0.05       0.0525
 0.05       0.06       0.04       0.04       0.05       0.06
 0.045      0.0425     0.06       0.06       0.0525     0.05
 0.04       0.0425     0.0425     0.0525     0.05       0.05
 0.0525     0.06       0.06       0.0525     0.05       0.06
 0.0425     0.05       0.0625     0.06       0.05       0.0425
 0.0525     0.05       0.04       0.0425     0.0425     0.05
 0.06       0.0425     0.03       0.0425     0.05       0.0525
 0.06       0.0525     0.05       0.04       0.0425     0.0525
 0.05       0.05       0.055      0.05       0.0425     0.0425
 0.05       0.05       0.06       0.0525     0.0425     0.05
 0.05       0.05       0.05       0.04       0.05       0.05
 0.0425     0.0425     0.05       0.05       0.0425     0.04
 0.04       0.04       0.0425     0.05       0.045      0.0425
 0.0425     0.0425     0.0425     0.05       0.05       0.05
 0.05       0.04       0.04       0.04       0.05       0.0425
 0.06       0.055      0.0525     0.0525     0.0425     0.05
 0.06       0.04       0.04       0.04       0.04       0.0425
 0.04       0.0425     0.06       0.0525     0.05       0.045
 0.05       0.0525     0.05       0.05       0.04       0.04
 0.0425     0.06       0.0625     0.0525     0.04       0.0425
 0.0425     0.05       0.0525     0.05       0.0525     0.04
 0.05       0.0325     0.0425     0.0425     0.0425     0.04
 0.0425     0.06       0.055      0.05       0.0525     0.05
 0.06       0.05       0.05       0.0525     0.0425     0.05
 0.0425     0.05       0.0525     0.0475     0.0425     0.03
 0.0525     0.05       0.04       0.0425     0.0425     0.05
 0.05       0.0425     0.04       0.04       0.0525     0.0425
 0.05       0.05       0.0425     0.0425     0.06       0.06
 0.06       0.055      0.0525     0.0425     0.04       0.05
 0.06       0.0525     0.04       0.0425     0.0525     0.05
 0.05       0.05       0.06      ]",0.05999999865889549,216
1,0,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02469136 0.02       0.03       0.03       0.0375
 0.0275     0.0275     0.03       0.0175     0.02       0.03
 0.03       0.0275     0.02       0.0175     0.02       0.0275
 0.02       0.0275     0.02       0.02       0.0275     0.03
 0.02       0.0275     0.03       0.03       0.0275     0.0275
 0.0275     0.0275     0.03       0.0275     0.0275     0.03
 0.02       0.02       0.0275     0.02       0.02       0.03
 0.03       0.03       0.02       0.03       0.03       0.0275
 0.0275     0.03       0.02       0.0275     0.0275     0.0275
 0.01       0.03       0.03       0.0275     0.0275     0.0275
 0.03       0.0275     0.03       0.0275     0.0275     0.0175
 0.02       0.02       0.0275     0.02       0.02       0.0275
 0.0275     0.03       0.02       0.02       0.02       0.02
 0.02       0.0375     0.02       0.02       0.03       0.03
 0.02       0.02       0.02       0.0175     0.0175     0.02
 0.02       0.03       0.03       0.03       0.02       0.02
 0.0275     0.03       0.0275     0.03       0.0275     0.02
 0.0175     0.02       0.0275     0.02       0.03       0.0275
 0.03       0.02       0.0275     0.03       0.02       0.03
 0.0275     0.0275     0.03       0.0275     0.0275     0.03
 0.03       0.0375     0.0275     0.03       0.03       0.03
 0.02       0.0175     0.02       0.03       0.0275     0.0275
 0.02       0.02       0.02       0.0275     0.02       0.02
 0.02       0.03       0.03       0.03       0.03       0.03
 0.03       0.03       0.03       0.03       0.0275     0.03
 0.03       0.03       0.03       0.02       0.0275     0.02
 0.0375     0.025      0.03       0.03       0.02       0.0275
 0.0275     0.0375     0.02       0.03       0.03       0.03
 0.0275     0.03       0.03       0.0275     0.03       0.0275
 0.03       0.03       0.03       0.02       0.02       0.0275
 0.03       0.02       0.02       0.0275     0.03       0.0275
 0.02       0.02       0.0275     0.0175     0.01       0.02
 0.03       0.0275     0.03       0.03       0.02       0.0175
 0.03       0.0375     0.035      0.03       0.02       0.03
 0.02       0.03       0.03       0.03       0.0375     0.03
 0.04       0.03       0.03       0.02       0.02       0.0175
 0.03       0.03       0.03       0.03       0.0175     0.02
 0.0275     0.0275     0.03       0.0375     0.03       0.03
 0.0275     0.03       0.02       0.0175     0.03       0.03
 0.0275     0.01       0.02       0.03       0.0275     0.03
 0.0275     0.0275     0.02       0.02       0.03       0.0275
 0.02       0.0275     0.02       0.02       0.02       0.02
 0.03       0.0375     0.0175     0.025      0.03       0.02
 0.02       0.03       0.0275     0.02       0.02       0.0175
 0.02       0.02       0.02       0.02       0.01       0.0175
 0.0275     0.02       0.02       0.02       0.02       0.0175
 0.02       0.0175     0.02       0.03       0.0375     0.0275
 0.02       0.02       0.03       0.03       0.0275     0.02
 0.0275     0.02       0.0275     0.0275     0.0275     0.02
 0.02       0.0275     0.0275     0.02       0.0275     0.02
 0.02       0.02       0.0275     0.0275     0.03       0.0375
 0.0275     0.02       0.0275     0.0275     0.0275     0.03
 0.0275     0.0275     0.02       0.02       0.03       0.03
 0.0275     0.0275     0.0375     0.0275     0.0275     0.0175
 0.02       0.0275     0.03       0.02       0.01       0.0175
 0.02       0.03       0.0275     0.0275     0.02       0.03
 0.03       0.03       0.0275     0.02       0.0275     0.0275
 0.03       0.02       0.03       0.0275     0.02       0.0375
 0.03       0.03       0.0175     0.0275     0.0275     0.03
 0.02       0.02       0.03       0.025      0.0175     0.02
 0.0275     0.0175     0.02       0.0275     0.03       0.02
 0.0175     0.0275     0.02       0.0275     0.02       0.03
 0.03       0.02       0.02       0.02       0.02       0.02
 0.02       0.02       0.03       0.03       0.0275     0.02
 0.02       0.02       0.02       0.02       0.0275     0.02
 0.02       0.03       0.0375     0.0275     0.0275     0.02
 0.02       0.0275     0.03       0.0275     0.02       0.0175
 0.02       0.0275     0.03       0.02       0.02       0.02
 0.03       0.0275     0.0275     0.03       0.03       0.03
 0.02       0.03       0.03       0.03       0.0275     0.02
 0.02       0.0275     0.03       0.0275     0.02       0.0275
 0.0275     0.03       0.02       0.0275     0.03       0.03
 0.03       0.03       0.02       0.0175     0.02       0.03
 0.03       0.02       0.02       0.025      0.02       0.02
 0.0275     0.0275     0.03       0.02       0.02       0.0375
 0.03       0.02       0.02       0.02       0.0275     0.02
 0.02       0.0275     0.0275     0.03       0.0275     0.03
 0.03       0.02       0.0375     0.03       0.02       0.03
 0.0375     0.03       0.0275     0.03       0.03       0.03
 0.02       0.01       0.02       0.02       0.0275     0.02
 0.0275     0.0275     0.02       0.02       0.0275     0.04
 0.03       0.03       0.0275    ]","[0.05       0.03703704 0.035      0.04       0.04       0.04
 0.035      0.04       0.045      0.035      0.03       0.035
 0.035      0.04       0.03       0.02       0.025      0.04
 0.04       0.03       0.035      0.035      0.04       0.04
 0.035      0.04       0.035      0.03       0.03       0.04
 0.035      0.035      0.035      0.035      0.03       0.03
 0.04       0.04       0.04       0.03       0.03       0.04
 0.04       0.035      0.035      0.035      0.04       0.035
 0.04       0.04       0.03       0.04       0.03       0.03
 0.025      0.045      0.04       0.05       0.04       0.035
 0.04       0.04       0.04       0.045      0.04       0.03
 0.025      0.03       0.035      0.03       0.03       0.035
 0.04       0.03       0.03       0.04       0.035      0.03
 0.03       0.04       0.03       0.035      0.04       0.04
 0.035      0.025      0.03       0.03       0.02       0.03
 0.04       0.035      0.04       0.045      0.04       0.03
 0.03       0.035      0.04       0.04       0.035      0.03
 0.03       0.025      0.035      0.035      0.035      0.04
 0.04       0.03       0.04       0.035      0.04       0.035
 0.04       0.03       0.035      0.04       0.04       0.035
 0.045      0.04       0.035      0.045      0.05       0.04
 0.03       0.03       0.03       0.04       0.04       0.04
 0.03       0.03       0.03       0.04       0.04       0.05
 0.04       0.04       0.055      0.045      0.04       0.04
 0.04       0.035      0.04       0.04       0.04       0.04
 0.04       0.04       0.03       0.03       0.035      0.04
 0.05       0.04       0.04       0.045      0.04       0.04
 0.03       0.045      0.04       0.04       0.04       0.04
 0.035      0.05       0.035      0.03       0.035      0.04
 0.035      0.04       0.035      0.035      0.04       0.04
 0.035      0.035      0.035      0.035      0.045      0.04
 0.025      0.035      0.04       0.03       0.02       0.03
 0.04       0.035      0.035      0.04       0.04       0.035
 0.035      0.05       0.06       0.04       0.03       0.03
 0.03       0.03       0.045      0.045      0.04       0.04
 0.04       0.04       0.04       0.03       0.02       0.03
 0.04       0.04       0.04       0.035      0.04       0.03
 0.03       0.04       0.04       0.05       0.035      0.035
 0.04       0.04       0.03       0.04       0.04       0.05
 0.04       0.025      0.035      0.04       0.04       0.04
 0.03       0.04       0.03       0.03       0.04       0.04
 0.03       0.03       0.035      0.04       0.03       0.04
 0.04       0.045      0.035      0.04       0.04       0.035
 0.04       0.04       0.04       0.04       0.035      0.03
 0.04       0.03       0.03       0.035      0.035      0.03
 0.03       0.03       0.035      0.03       0.03       0.03
 0.025      0.02       0.035      0.04       0.04       0.03
 0.03       0.03       0.035      0.03       0.04       0.03
 0.04       0.03       0.035      0.03       0.03       0.03
 0.03       0.04       0.03       0.04       0.04       0.025
 0.035      0.035      0.04       0.04       0.04       0.05
 0.04       0.03       0.04       0.04       0.04       0.04
 0.04       0.04       0.03       0.03       0.04       0.035
 0.04       0.04       0.045      0.05       0.035      0.02
 0.035      0.04       0.04       0.035      0.03       0.035
 0.03       0.03       0.035      0.035      0.03       0.04
 0.04       0.045      0.04       0.045      0.04       0.04
 0.04       0.03       0.035      0.04       0.035      0.04
 0.04       0.04       0.04       0.035      0.045      0.045
 0.04       0.035      0.03       0.045      0.04       0.03
 0.04       0.03       0.04       0.04       0.04       0.03
 0.035      0.035      0.04       0.035      0.045      0.04
 0.04       0.035      0.03       0.03       0.03       0.03
 0.03       0.035      0.045      0.04       0.03       0.03
 0.03       0.03       0.04       0.04       0.03       0.03
 0.04       0.04       0.04       0.04       0.035      0.03
 0.04       0.035      0.04       0.035      0.02       0.03
 0.03       0.03       0.04       0.035      0.03       0.025
 0.035      0.035      0.04       0.04       0.04       0.03
 0.03       0.04       0.05       0.04       0.035      0.03
 0.025      0.035      0.04       0.04       0.03       0.03
 0.035      0.04       0.03       0.04       0.03       0.05
 0.045      0.03       0.025      0.025      0.04       0.045
 0.035      0.04       0.03       0.03       0.035      0.03
 0.03       0.04       0.04       0.04       0.035      0.04
 0.05       0.035      0.03       0.035      0.04       0.04
 0.035      0.03       0.04       0.04       0.045      0.04
 0.04       0.035      0.04       0.03       0.04       0.04
 0.05       0.045      0.04       0.04       0.04       0.035
 0.03       0.02       0.03       0.035      0.035      0.045
 0.045      0.03       0.03       0.025      0.03       0.04
 0.05       0.045      0.03      ]","[0.08125   0.0617284 0.0475    0.05      0.0425    0.05      0.0525
 0.05      0.05      0.0425    0.0425    0.04      0.0425    0.05
 0.0425    0.03      0.0525    0.0475    0.05      0.0425    0.0425
 0.06      0.0425    0.05      0.05      0.05      0.0425    0.04
 0.05      0.0525    0.05      0.0425    0.04      0.04      0.0425
 0.04      0.0425    0.05      0.05      0.04      0.0425    0.05
 0.05      0.04      0.0425    0.05      0.0625    0.0525    0.0525
 0.05      0.05      0.05      0.05      0.0425    0.05      0.05
 0.06      0.0625    0.05      0.0425    0.05      0.05      0.06
 0.06      0.05      0.05      0.04      0.035     0.05      0.055
 0.0425    0.0425    0.05      0.04      0.04      0.05      0.05
 0.05      0.04      0.0425    0.0425    0.0425    0.05      0.05
 0.05      0.0325    0.05      0.0325    0.0325    0.0425    0.04
 0.05      0.0525    0.06      0.05      0.0425    0.05      0.05
 0.05      0.04      0.05      0.0425    0.04      0.0425    0.0425
 0.0525    0.05      0.05      0.0525    0.05      0.05      0.05
 0.05      0.045     0.0525    0.04      0.04      0.045     0.04
 0.0425    0.05      0.0425    0.05      0.055     0.06      0.0525
 0.04      0.0425    0.045     0.05      0.05      0.05      0.04
 0.0425    0.0425    0.0525    0.05      0.06      0.05      0.06
 0.07      0.06      0.0525    0.05      0.0525    0.06      0.05
 0.06      0.05      0.05      0.05      0.0425    0.0425    0.04
 0.0425    0.05      0.06      0.05      0.0525    0.06      0.05
 0.0525    0.0425    0.0525    0.05      0.05      0.05      0.06
 0.06      0.06      0.05      0.05      0.0525    0.05      0.0425
 0.05      0.04      0.0425    0.05      0.04      0.05      0.0525
 0.05      0.0525    0.0625    0.0525    0.04      0.04      0.04
 0.04      0.03      0.0325    0.05      0.0525    0.0525    0.0525
 0.06      0.0425    0.05      0.0625    0.07      0.0525    0.0425
 0.0425    0.0425    0.04      0.0525    0.05      0.0525    0.0525
 0.05      0.0525    0.0425    0.05      0.04      0.04      0.05
 0.0425    0.05      0.04      0.0425    0.05      0.04      0.05
 0.05      0.0525    0.05      0.04      0.06      0.05      0.0425
 0.0525    0.05      0.05      0.05      0.04      0.0425    0.0525
 0.0425    0.0425    0.05      0.0425    0.0425    0.0425    0.0525
 0.05      0.05      0.0425    0.06      0.045     0.04      0.0425
 0.0525    0.0525    0.05      0.0425    0.05      0.0425    0.06
 0.05      0.04      0.05      0.0425    0.0425    0.04      0.0325
 0.0425    0.04      0.04      0.04      0.04      0.0425    0.05
 0.0325    0.0425    0.03      0.03      0.0325    0.0425    0.05
 0.0525    0.04      0.03      0.05      0.05      0.0425    0.0425
 0.05      0.04      0.055     0.06      0.045     0.05      0.045
 0.0325    0.05      0.0425    0.0525    0.05      0.05      0.04
 0.0525    0.05      0.05      0.06      0.05      0.05      0.05
 0.05      0.05      0.06      0.0525    0.0525    0.0425    0.04
 0.05      0.0625    0.05      0.05      0.06      0.06      0.06
 0.06      0.0425    0.05      0.06      0.0525    0.0425    0.04
 0.05      0.04      0.0425    0.0425    0.04      0.035     0.05
 0.06      0.06      0.06      0.06      0.06      0.0525    0.05
 0.05      0.04      0.0425    0.04      0.04      0.05      0.05
 0.0575    0.05      0.0525    0.0525    0.0625    0.0425    0.045
 0.05      0.0425    0.05      0.05      0.05      0.05      0.06
 0.06      0.05      0.0525    0.05      0.05      0.05      0.06
 0.0525    0.0425    0.05      0.04      0.05      0.05      0.04
 0.0425    0.06      0.05      0.05      0.05      0.0425    0.05
 0.04      0.0425    0.0525    0.04      0.05      0.0425    0.05
 0.0525    0.05      0.05      0.0425    0.05      0.05      0.0425
 0.04      0.04      0.03      0.0425    0.04      0.04      0.0425
 0.05      0.04      0.05      0.05      0.05      0.0425    0.0525
 0.04      0.04      0.0525    0.06      0.05      0.0525    0.05
 0.06      0.06      0.0425    0.05      0.04      0.04      0.045
 0.05      0.04      0.05      0.05      0.0625    0.05      0.04
 0.0325    0.0525    0.05      0.0525    0.045     0.05      0.0425
 0.05      0.04      0.04      0.0425    0.05      0.05      0.05
 0.05      0.06      0.06      0.0425    0.0425    0.05      0.05
 0.0525    0.05      0.04      0.06      0.0525    0.06      0.0525
 0.0525    0.05      0.0425    0.04      0.0525    0.06      0.06
 0.0525    0.05      0.04      0.0425    0.04      0.0425    0.045
 0.0425    0.05      0.05      0.0525    0.05      0.0425    0.0425
 0.04      0.0425    0.05      0.0525    0.06      0.05     ]",0.05999999865889549,200
2,0,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.05       0.04938272 0.05       0.05       0.06       0.0575
 0.05       0.05       0.06       0.07       0.05       0.0675
 0.06       0.06       0.0375     0.04       0.06       0.06
 0.06       0.04       0.0575     0.06       0.06       0.06
 0.06       0.05       0.06       0.08       0.07       0.06
 0.0575     0.0675     0.05       0.0575     0.05       0.06
 0.0575     0.06       0.06       0.06       0.0575     0.05
 0.05       0.0575     0.0575     0.0575     0.0475     0.0575
 0.06       0.0675     0.065      0.0575     0.0475     0.05
 0.06       0.05       0.06       0.0575     0.06       0.05
 0.05       0.05       0.06       0.06       0.04       0.0475
 0.06       0.0475     0.0475     0.05       0.05       0.0475
 0.05       0.0475     0.0575     0.06       0.06       0.05
 0.0575     0.0675     0.0575     0.0575     0.0475     0.0475
 0.0675     0.05       0.04       0.055      0.04       0.06
 0.0475     0.05       0.05       0.0375     0.04       0.0475
 0.0575     0.04       0.05       0.04       0.045      0.0575
 0.06       0.0575     0.0575     0.0575     0.06       0.0575
 0.06       0.05       0.0575     0.06       0.05       0.0575
 0.06       0.06       0.0675     0.06       0.05       0.0375
 0.0475     0.06       0.0575     0.05       0.04       0.055
 0.05       0.0475     0.04       0.06       0.05       0.05
 0.04       0.04       0.06       0.06       0.0575     0.07
 0.05       0.0475     0.045      0.0575     0.05       0.0575
 0.0575     0.0575     0.05       0.05       0.0475     0.0375
 0.04       0.06       0.06       0.0675     0.0575     0.0475
 0.0475     0.0475     0.05       0.06       0.06       0.0575
 0.05       0.05       0.05       0.06       0.0675     0.06
 0.05       0.0575     0.0675     0.05       0.05       0.06
 0.07       0.06       0.0575     0.0475     0.05       0.0475
 0.06       0.05       0.04       0.0475     0.0675     0.06
 0.05       0.05       0.0575     0.0575     0.06       0.0475
 0.06       0.06       0.05       0.06       0.0475     0.0575
 0.05       0.06       0.0575     0.0575     0.0575     0.0475
 0.0475     0.05       0.0675     0.06       0.0575     0.06
 0.0675     0.05       0.06       0.065      0.0475     0.07
 0.06       0.05       0.0475     0.05       0.05       0.055
 0.05       0.05       0.0475     0.0675     0.0675     0.07
 0.0675     0.07       0.0775     0.06       0.05       0.0675
 0.06       0.06       0.06       0.06       0.0475     0.0475
 0.05       0.06       0.0475     0.0575     0.04       0.04
 0.05       0.06       0.0575     0.06       0.05       0.04
 0.0475     0.0475     0.0475     0.06       0.06       0.05
 0.0575     0.05       0.0475     0.0375     0.04       0.05
 0.05       0.05       0.04       0.06       0.05       0.06
 0.05       0.06       0.06       0.06       0.06       0.06
 0.05       0.0575     0.05       0.06       0.0675     0.0575
 0.05       0.065      0.06       0.06       0.0575     0.0575
 0.04       0.04       0.04       0.05       0.06       0.0575
 0.05       0.05       0.07       0.0675     0.0575     0.0575
 0.05       0.06       0.06       0.0475     0.05       0.05
 0.0675     0.07       0.0775     0.06       0.06       0.07
 0.0575     0.04       0.05       0.06       0.06       0.0575
 0.05       0.0575     0.07       0.0575     0.05       0.0475
 0.05       0.05       0.0475     0.05       0.0575     0.0575
 0.0575     0.05       0.055      0.0475     0.05       0.05
 0.0675     0.0575     0.05       0.0375     0.04       0.0475
 0.0475     0.0475     0.0375     0.05       0.05       0.0575
 0.05       0.05       0.05       0.05       0.05       0.06
 0.06       0.07       0.0575     0.06       0.0575     0.05
 0.06       0.05       0.0575     0.06       0.05       0.05
 0.05       0.0575     0.06       0.05       0.04       0.04
 0.04       0.0575     0.0575     0.06       0.05       0.0475
 0.05       0.0475     0.0475     0.06       0.06       0.05
 0.0375     0.04       0.05       0.0475     0.05       0.0475
 0.07       0.0675     0.0575     0.05       0.05       0.06
 0.0575     0.06       0.05       0.0575     0.06       0.05
 0.05       0.05       0.05       0.06       0.05       0.0575
 0.0575     0.06       0.06       0.06       0.04       0.04
 0.05       0.05       0.04       0.0675     0.0775     0.0575
 0.0475     0.05       0.0575     0.0475     0.055      0.05
 0.0575     0.0575     0.06       0.05       0.0475     0.05
 0.04       0.04       0.05       0.0575     0.0475     0.05
 0.05       0.05       0.04       0.05       0.06       0.0475
 0.0375     0.04       0.05       0.05       0.0475     0.04
 0.0575     0.07       0.0675     0.07       0.0575     0.0575
 0.05       0.0475     0.0375     0.0475     0.06       0.0475
 0.05       0.0575     0.06       0.07       0.055      0.04
 0.0475     0.0575     0.05       0.04       0.0575     0.0575
 0.06       0.05       0.04       0.0475     0.05       0.05
 0.05       0.05       0.0675     0.06       0.06       0.0575
 0.06       0.05       0.0575    ]","[0.075      0.06790124 0.06       0.055      0.07       0.08
 0.075      0.07       0.08       0.075      0.065      0.07
 0.075      0.08       0.055      0.06       0.08       0.08
 0.07       0.06       0.065      0.075      0.065      0.07
 0.07       0.07       0.075      0.085      0.085      0.07
 0.065      0.07       0.065      0.07       0.07       0.07
 0.07       0.08       0.07       0.07       0.075      0.08
 0.06       0.07       0.06       0.065      0.07       0.07
 0.07       0.07       0.07       0.065      0.05       0.065
 0.08       0.08       0.07       0.06       0.07       0.06
 0.065      0.07       0.08       0.07       0.07       0.07
 0.07       0.065      0.07       0.06       0.065      0.05
 0.07       0.07       0.07       0.07       0.075      0.07
 0.07       0.07       0.07       0.06       0.06       0.06
 0.07       0.065      0.055      0.065      0.055      0.07
 0.065      0.065      0.06       0.06       0.05       0.055
 0.07       0.07       0.08       0.065      0.07       0.075
 0.07       0.065      0.07       0.065      0.06       0.08
 0.065      0.07       0.07       0.075      0.07       0.07
 0.07       0.07       0.09       0.07       0.065      0.06
 0.06       0.07       0.075      0.07       0.06       0.07
 0.065      0.06       0.07       0.07       0.07       0.07
 0.06       0.055      0.075      0.07       0.07       0.07
 0.055      0.06       0.07       0.07       0.065      0.06
 0.08       0.08       0.07       0.06       0.06       0.06
 0.065      0.07       0.07       0.07       0.06       0.055
 0.06       0.06       0.075      0.06       0.075      0.075
 0.065      0.06       0.055      0.08       0.07       0.075
 0.07       0.08       0.08       0.065      0.06       0.065
 0.08       0.08       0.07       0.065      0.055      0.07
 0.07       0.06       0.045      0.06       0.075      0.075
 0.07       0.065      0.065      0.075      0.07       0.06
 0.075      0.065      0.075      0.07       0.07       0.065
 0.065      0.065      0.07       0.07       0.08       0.06
 0.065      0.07       0.07       0.065      0.08       0.075
 0.085      0.075      0.07       0.07       0.08       0.08
 0.07       0.065      0.075      0.06       0.07       0.075
 0.07       0.07       0.07       0.08       0.085      0.08
 0.075      0.08       0.08       0.07       0.065      0.07
 0.09       0.075      0.07       0.07       0.065      0.06
 0.075      0.065      0.075      0.07       0.065      0.065
 0.06       0.07       0.075      0.07       0.07       0.065
 0.06       0.07       0.075      0.08       0.07       0.06
 0.075      0.06       0.06       0.065      0.05       0.07
 0.07       0.065      0.06       0.07       0.06       0.07
 0.075      0.07       0.08       0.075      0.08       0.08
 0.07       0.07       0.08       0.075      0.08       0.075
 0.07       0.08       0.075      0.07       0.065      0.065
 0.055      0.055      0.06       0.065      0.06       0.065
 0.07       0.07       0.08       0.08       0.075      0.08
 0.065      0.07       0.07       0.065      0.06       0.065
 0.07       0.08       0.09       0.085      0.07       0.075
 0.065      0.06       0.06       0.07       0.08       0.07
 0.07       0.075      0.08       0.085      0.07       0.065
 0.07       0.07       0.065      0.06       0.065      0.08
 0.085      0.065      0.065      0.055      0.065      0.08
 0.08       0.07       0.07       0.06       0.06       0.065
 0.06       0.06       0.055      0.06       0.07       0.07
 0.06       0.06       0.06       0.07       0.06       0.075
 0.075      0.08       0.07       0.08       0.075      0.07
 0.065      0.065      0.08       0.07       0.07       0.06
 0.065      0.08       0.075      0.06       0.05       0.05
 0.06       0.065      0.08       0.07       0.06       0.055
 0.06       0.06       0.08       0.08       0.075      0.055
 0.06       0.055      0.065      0.06       0.07       0.08
 0.08       0.07       0.07       0.06       0.065      0.07
 0.07       0.08       0.06       0.07       0.09       0.075
 0.07       0.07       0.06       0.075      0.075      0.065
 0.085      0.07       0.07       0.07       0.06       0.07
 0.07       0.06       0.06       0.075      0.09       0.07
 0.065      0.06       0.065      0.06       0.065      0.08
 0.065      0.07       0.07       0.06       0.055      0.06
 0.05       0.06       0.06       0.07       0.07       0.07
 0.065      0.06       0.05       0.06       0.07       0.065
 0.06       0.055      0.07       0.08       0.055      0.065
 0.075      0.085      0.075      0.08       0.075      0.07
 0.06       0.055      0.06       0.065      0.06       0.07
 0.06       0.08       0.07       0.08       0.07       0.07
 0.065      0.07       0.08       0.07       0.07       0.075
 0.07       0.06       0.06       0.055      0.06       0.065
 0.07       0.07       0.07       0.075      0.08       0.08
 0.075      0.065      0.07      ]","[0.1        0.09876543 0.085      0.0725     0.0825     0.08
 0.09       0.09       0.09       0.1        0.0925     0.085
 0.0925     0.1        0.075      0.09       0.0925     0.09
 0.08       0.07       0.09       0.0925     0.0925     0.0725
 0.0825     0.09       0.09       0.0925     0.0925     0.0925
 0.08       0.0825     0.095      0.08       0.09       0.0825
 0.0825     0.1        0.09       0.085      0.1        0.1
 0.08       0.08       0.0725     0.09       0.09       0.1025
 0.09       0.0825     0.08       0.0725     0.07       0.08
 0.09       0.0925     0.08       0.08       0.08       0.0725
 0.0925     0.08       0.0825     0.085      0.08       0.0825
 0.0825     0.0825     0.08       0.085      0.08       0.08
 0.07       0.09       0.08       0.08       0.1        0.09
 0.0925     0.0925     0.09       0.0725     0.08       0.07
 0.08       0.0825     0.075      0.08       0.0825     0.0825
 0.0925     0.09       0.0825     0.09       0.075      0.0825
 0.0725     0.1025     0.09       0.1        0.0825     0.09
 0.08       0.08       0.08       0.0825     0.0725     0.0825
 0.08       0.08       0.0825     0.08       0.0725     0.08
 0.09       0.075      0.1        0.09       0.08       0.0825
 0.09       0.0825     0.09       0.0825     0.07       0.09
 0.0825     0.0825     0.0925     0.08       0.08       0.08
 0.08       0.09       0.09       0.0825     0.0925     0.09
 0.09       0.09       0.08       0.08       0.0725     0.0875
 0.09       0.1        0.08       0.0725     0.07       0.0625
 0.0825     0.08       0.09       0.09       0.0725     0.0825
 0.0825     0.1        0.0925     0.08       0.11       0.1
 0.09       0.0825     0.08       0.09       0.09       0.1
 0.0925     0.1        0.0825     0.08       0.0825     0.0825
 0.09       0.09       0.08       0.08       0.0825     0.08
 0.0725     0.07       0.06       0.0775     0.0925     0.1025
 0.08       0.08       0.0725     0.09       0.08       0.07
 0.0825     0.08       0.0925     0.08       0.08       0.0725
 0.07       0.085      0.08       0.0925     0.09       0.09
 0.0925     0.0825     0.09       0.0825     0.09       0.0925
 0.1        0.0825     0.08       0.09       0.09       0.09
 0.08       0.08       0.09       0.0825     0.085      0.09
 0.0825     0.0925     0.0825     0.09       0.09       0.0925
 0.0925     0.1        0.1        0.0825     0.09       0.0925
 0.0925     0.1        0.0825     0.0825     0.09       0.0825
 0.09       0.0825     0.09       0.0725     0.075      0.0825
 0.07       0.08       0.09       0.09       0.0825     0.0725
 0.07       0.09       0.08       0.09       0.09       0.0925
 0.0825     0.08       0.09       0.08       0.0725     0.08
 0.0825     0.07       0.08       0.075      0.07       0.0725
 0.09       0.1        0.0925     0.08       0.0925     0.09
 0.09       0.0825     0.0925     0.1025     0.1025     0.0925
 0.08       0.09       0.0825     0.08       0.09       0.08
 0.09       0.08       0.08       0.08       0.08       0.08
 0.1        0.1        0.1025     0.095      0.1        0.1
 0.0825     0.0825     0.0925     0.0925     0.07       0.0925
 0.0825     0.1        0.1025     0.105      0.09       0.09
 0.08       0.08       0.0725     0.08       0.09       0.09
 0.09       0.1025     0.105      0.0925     0.09       0.0825
 0.09       0.0825     0.0825     0.0825     0.0825     0.1
 0.09       0.0925     0.09       0.08       0.09       0.0925
 0.0925     0.09       0.08       0.08       0.075      0.0925
 0.08       0.0925     0.09       0.0825     0.075      0.08
 0.075      0.08       0.0725     0.08       0.0825     0.0825
 0.085      0.09       0.0825     0.0825     0.0825     0.0925
 0.08       0.085      0.1        0.09       0.08       0.0725
 0.09       0.09       0.09       0.08       0.07       0.06
 0.07       0.08       0.08       0.0825     0.07       0.07
 0.08       0.09       0.09       0.09       0.09       0.0725
 0.0725     0.08       0.08       0.07       0.0825     0.09
 0.09       0.08       0.09       0.09       0.08       0.0925
 0.1125     0.0925     0.08       0.08       0.1        0.0925
 0.09       0.09       0.0825     0.0825     0.08       0.08
 0.09       0.0925     0.09       0.0725     0.07       0.08
 0.0825     0.0825     0.08       0.09       0.1        0.0925
 0.0825     0.0725     0.08       0.07       0.08       0.09
 0.09       0.09       0.0725     0.0825     0.08       0.07
 0.07       0.07       0.07       0.08       0.0925     0.0825
 0.08       0.0825     0.08       0.0725     0.0725     0.08
 0.07       0.08       0.09       0.09       0.08       0.0825
 0.1        0.1        0.0925     0.0825     0.0825     0.08
 0.0725     0.0725     0.0725     0.08       0.08       0.0825
 0.08       0.0825     0.09       0.09       0.0825     0.09
 0.0925     0.1        0.09       0.08       0.08       0.0825
 0.0825     0.09       0.0725     0.065      0.0725     0.0725
 0.0725     0.0825     0.0825     0.0825     0.095      0.0925
 0.095      0.0925     0.08      ]",0.09000000357627869,116
3,0,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.05864198 0.0475     0.05       0.05       0.06
 0.05       0.0575     0.06       0.0675     0.06       0.05
 0.06       0.0575     0.05       0.06       0.06       0.0575
 0.0575     0.0575     0.06       0.05       0.0575     0.0575
 0.0575     0.06       0.06       0.06       0.06       0.0675
 0.05       0.0375     0.05       0.0575     0.0575     0.06
 0.0775     0.06       0.055      0.05       0.05       0.05
 0.05       0.05       0.04       0.0575     0.0475     0.07
 0.0475     0.0575     0.05       0.0475     0.05       0.06
 0.05       0.05       0.0575     0.06       0.0575     0.0375
 0.06       0.0675     0.065      0.05       0.0475     0.0575
 0.0575     0.05       0.0675     0.06       0.0575     0.0575
 0.0675     0.05       0.07       0.0775     0.06       0.0475
 0.0575     0.06       0.06       0.05       0.06       0.07
 0.06       0.0575     0.0475     0.055      0.05       0.05
 0.0575     0.07       0.06       0.06       0.0475     0.05
 0.06       0.06       0.04       0.05       0.0375     0.05
 0.05       0.0475     0.04       0.05       0.06       0.0475
 0.0475     0.05       0.06       0.04       0.05       0.0475
 0.04       0.0475     0.045      0.0475     0.0475     0.055
 0.0475     0.06       0.06       0.055      0.06       0.05
 0.0475     0.04       0.0475     0.05       0.05       0.05
 0.05       0.05       0.05       0.0575     0.05       0.04
 0.0475     0.05       0.0675     0.06       0.0675     0.0575
 0.0475     0.05       0.05       0.065      0.05       0.05
 0.04       0.04       0.05       0.0475     0.05       0.0575
 0.06       0.06       0.06       0.04       0.0375     0.05
 0.05       0.06       0.0575     0.0575     0.05       0.05
 0.0575     0.0475     0.04       0.0475     0.05       0.06
 0.055      0.0575     0.0575     0.05       0.05       0.06
 0.0575     0.0475     0.0575     0.06       0.0575     0.0575
 0.0575     0.06       0.05       0.0575     0.06       0.05
 0.0575     0.0575     0.0575     0.06       0.05       0.05
 0.05       0.04       0.06       0.0675     0.0475     0.05
 0.05       0.06       0.0675     0.05       0.0575     0.05
 0.0375     0.05       0.05       0.0575     0.0575     0.05
 0.0475     0.05       0.0475     0.0475     0.0575     0.06
 0.0575     0.045      0.05       0.0575     0.05       0.06
 0.0575     0.0575     0.06       0.0475     0.04       0.0575
 0.06       0.0575     0.05       0.0475     0.0575     0.05
 0.0475     0.05       0.04       0.05       0.0575     0.0575
 0.05       0.05       0.05       0.0575     0.06       0.055
 0.05       0.0475     0.0675     0.0475     0.0475     0.0575
 0.0675     0.06       0.0575     0.0575     0.05       0.0475
 0.055      0.0475     0.06       0.0475     0.06       0.06
 0.0475     0.04       0.04       0.0525     0.0575     0.0575
 0.055      0.0475     0.05       0.04       0.0575     0.0575
 0.0575     0.06       0.05       0.06       0.0475     0.0575
 0.06       0.0675     0.0575     0.04       0.04       0.06
 0.05       0.05       0.0575     0.0475     0.06       0.0575
 0.0575     0.0475     0.06       0.04       0.05       0.06
 0.05       0.05       0.04       0.04       0.05       0.05
 0.05       0.06       0.06       0.05       0.05       0.0475
 0.04       0.05       0.0575     0.05       0.0475     0.0575
 0.05       0.06       0.0575     0.0575     0.0575     0.0475
 0.07       0.06       0.06       0.0575     0.0675     0.06
 0.0575     0.0575     0.05       0.04       0.0425     0.04
 0.05       0.06       0.0575     0.07       0.06       0.0675
 0.0675     0.08       0.06       0.07       0.06       0.0575
 0.05       0.0475     0.05       0.05       0.0475     0.0575
 0.05       0.0575     0.04       0.0475     0.05       0.0575
 0.05       0.0575     0.06       0.0475     0.05       0.0675
 0.0575     0.05       0.0475     0.05       0.05       0.05
 0.05       0.06       0.0675     0.06       0.0575     0.06
 0.06       0.06       0.0575     0.0575     0.06       0.045
 0.04       0.04       0.05       0.05       0.0675     0.05
 0.05       0.06       0.0475     0.055      0.0475     0.0475
 0.06       0.0575     0.06       0.06       0.06       0.06
 0.05       0.0475     0.05       0.0475     0.0475     0.0475
 0.0475     0.04       0.0575     0.06       0.0475     0.0575
 0.04       0.07       0.0675     0.0675     0.06       0.0575
 0.0575     0.06       0.05       0.05       0.0575     0.05
 0.06       0.0575     0.0575     0.06       0.06       0.05
 0.05       0.0475     0.0575     0.06       0.0575     0.0475
 0.055      0.05       0.0575     0.06       0.07       0.06
 0.06       0.0575     0.04       0.0575     0.0575     0.06
 0.0575     0.0575     0.0575     0.0475     0.04       0.04
 0.0475     0.05       0.05       0.06       0.0575     0.0475
 0.0475     0.05       0.055      0.05       0.055      0.0475
 0.05       0.05       0.06       0.0575     0.0575     0.05
 0.0475     0.05       0.06       0.05       0.05       0.0475
 0.0525     0.0575     0.0575    ]","[0.0875     0.06790124 0.065      0.075      0.085      0.07
 0.075      0.08       0.065      0.075      0.075      0.06
 0.065      0.075      0.065      0.065      0.07       0.07
 0.07       0.08       0.075      0.07       0.08       0.085
 0.07       0.07       0.07       0.065      0.07       0.07
 0.075      0.06       0.06       0.075      0.07       0.07
 0.08       0.07       0.07       0.07       0.065      0.07
 0.06       0.065      0.065      0.065      0.07       0.07
 0.06       0.065      0.07       0.07       0.065      0.07
 0.07       0.06       0.07       0.075      0.06       0.06
 0.07       0.075      0.07       0.06       0.07       0.075
 0.07       0.07       0.07       0.08       0.075      0.075
 0.075      0.08       0.08       0.085      0.08       0.06
 0.065      0.07       0.07       0.06       0.07       0.08
 0.07       0.075      0.07       0.08       0.06       0.06
 0.065      0.08       0.08       0.075      0.065      0.07
 0.07       0.06       0.07       0.06       0.065      0.07
 0.06       0.055      0.065      0.06       0.07       0.07
 0.085      0.085      0.075      0.055      0.06       0.06
 0.055      0.06       0.06       0.07       0.065      0.06
 0.07       0.075      0.08       0.08       0.07       0.065
 0.06       0.06       0.06       0.06       0.06       0.06
 0.07       0.065      0.065      0.06       0.07       0.065
 0.055      0.065      0.08       0.07       0.085      0.08
 0.065      0.07       0.065      0.08       0.065      0.055
 0.06       0.06       0.06       0.07       0.07       0.065
 0.08       0.07       0.07       0.06       0.055      0.07
 0.06       0.07       0.07       0.07       0.07       0.075
 0.075      0.07       0.07       0.06       0.07       0.07
 0.07       0.08       0.07       0.07       0.075      0.07
 0.065      0.07       0.065      0.07       0.075      0.07
 0.075      0.08       0.07       0.065      0.065      0.065
 0.06       0.065      0.065      0.07       0.065      0.065
 0.065      0.07       0.07       0.08       0.07       0.065
 0.075      0.08       0.08       0.07       0.07       0.065
 0.06       0.06       0.06       0.07       0.075      0.06
 0.09       0.07       0.06       0.065      0.065      0.07
 0.065      0.07       0.075      0.07       0.06       0.07
 0.07       0.065      0.07       0.07       0.065      0.065
 0.07       0.065      0.07       0.065      0.07       0.055
 0.07       0.065      0.06       0.06       0.07       0.07
 0.065      0.075      0.075      0.07       0.07       0.07
 0.07       0.07       0.07       0.055      0.05       0.075
 0.08       0.07       0.07       0.075      0.06       0.07
 0.075      0.06       0.06       0.07       0.07       0.06
 0.06       0.055      0.06       0.075      0.07       0.07
 0.075      0.06       0.065      0.075      0.07       0.07
 0.075      0.08       0.09       0.07       0.065      0.065
 0.07       0.075      0.08       0.065      0.065      0.07
 0.075      0.06       0.075      0.075      0.085      0.08
 0.07       0.06       0.065      0.07       0.075      0.065
 0.065      0.06       0.06       0.06       0.07       0.07
 0.065      0.07       0.07       0.06       0.055      0.06
 0.06       0.06       0.07       0.085      0.085      0.07
 0.075      0.065      0.07       0.07       0.065      0.075
 0.07       0.07       0.07       0.06       0.07       0.08
 0.075      0.065      0.05       0.06       0.06       0.055
 0.06       0.07       0.07       0.07       0.06       0.075
 0.08       0.08       0.07       0.08       0.08       0.075
 0.075      0.07       0.065      0.06       0.07       0.075
 0.06       0.065      0.06       0.06       0.065      0.07
 0.065      0.08       0.075      0.06       0.065      0.075
 0.06       0.065      0.065      0.07       0.07       0.065
 0.065      0.07       0.075      0.08       0.075      0.075
 0.065      0.07       0.06       0.07       0.075      0.065
 0.055      0.055      0.07       0.07       0.08       0.08
 0.06       0.06       0.07       0.07       0.06       0.07
 0.07       0.08       0.075      0.08       0.075      0.07
 0.06       0.065      0.07       0.06       0.055      0.06
 0.07       0.065      0.065      0.06       0.06       0.07
 0.06       0.07       0.09       0.08       0.08       0.075
 0.075      0.07       0.07       0.07       0.07       0.06
 0.07       0.07       0.07       0.07       0.07       0.07
 0.07       0.06       0.07       0.08       0.08       0.075
 0.06       0.08       0.08       0.07       0.08       0.09
 0.075      0.07       0.06       0.06       0.07       0.075
 0.08       0.075      0.07       0.055      0.06       0.06
 0.06       0.07       0.075      0.075      0.07       0.07
 0.065      0.07       0.07       0.065      0.07       0.055
 0.06       0.06       0.07       0.065      0.07       0.065
 0.065      0.06       0.07       0.075      0.06       0.065
 0.07       0.07       0.065     ]","[0.1        0.08641975 0.09       0.1        0.1        0.09
 0.1        0.09       0.0925     0.105      0.09       0.0825
 0.08       0.09       0.0825     0.08       0.0825     0.08
 0.0825     0.0825     0.09       0.0925     0.0825     0.11
 0.1125     0.1        0.08       0.0825     0.0825     0.0825
 0.085      0.0825     0.07       0.1        0.07       0.1
 0.0925     0.09       0.1        0.1        0.09       0.08
 0.075      0.09       0.08       0.0925     0.0825     0.08
 0.08       0.0825     0.08       0.09       0.08       0.07
 0.0925     0.0825     0.0925     0.09       0.08       0.0725
 0.08       0.09       0.08       0.0825     0.0925     0.0925
 0.0825     0.0825     0.0825     0.0825     0.0925     0.08
 0.0925     0.0925     0.095      0.11       0.0925     0.0925
 0.08       0.09       0.12       0.075      0.0825     0.09
 0.09       0.09       0.085      0.0925     0.0925     0.09
 0.0725     0.08       0.1        0.1025     0.1        0.0925
 0.09       0.08       0.0925     0.09       0.1        0.08
 0.08       0.07       0.08       0.08       0.08       0.0975
 0.0925     0.1        0.08       0.0625     0.0625     0.075
 0.09       0.085      0.085      0.0825     0.08       0.075
 0.09       0.09       0.09       0.0825     0.0825     0.0825
 0.0825     0.065      0.0725     0.08       0.08       0.09
 0.09       0.08       0.0825     0.075      0.08       0.0825
 0.0725     0.08       0.1        0.0925     0.1        0.1
 0.0825     0.08       0.09       0.09       0.08       0.08
 0.0725     0.07       0.0725     0.09       0.1        0.085
 0.095      0.0825     0.08       0.0725     0.08       0.08
 0.07       0.0825     0.0825     0.09       0.09       0.0925
 0.09       0.0825     0.0825     0.07       0.09       0.085
 0.09       0.09       0.09       0.0925     0.1        0.1025
 0.0925     0.075      0.08       0.0825     0.0925     0.08
 0.1        0.09       0.08       0.08       0.07       0.0725
 0.085      0.08       0.0825     0.07       0.08       0.075
 0.07       0.09       0.0925     0.0925     0.0925     0.09
 0.085      0.09       0.09       0.1        0.09       0.0825
 0.0725     0.08       0.08       0.0825     0.0825     0.09
 0.1        0.09       0.0825     0.0825     0.09       0.08
 0.0825     0.0725     0.1        0.0875     0.0925     0.0925
 0.0825     0.08       0.08       0.08       0.08       0.0725
 0.08       0.08       0.08       0.08       0.0825     0.0825
 0.075      0.0825     0.0725     0.0725     0.08       0.08
 0.0925     0.1        0.0925     0.1025     0.1        0.09
 0.08       0.0825     0.08       0.07       0.0825     0.1025
 0.1        0.0925     0.085      0.09       0.0725     0.09
 0.09       0.08       0.08       0.0725     0.0825     0.08
 0.08       0.07       0.075      0.09       0.08       0.0925
 0.0925     0.0825     0.07       0.0825     0.0925     0.1
 0.0925     0.1        0.1        0.1        0.0825     0.0825
 0.08       0.09       0.09       0.08       0.0825     0.0825
 0.1        0.0925     0.08       0.09       0.1        0.1
 0.1        0.08       0.09       0.0925     0.09       0.09
 0.1        0.07       0.0725     0.0825     0.09       0.08
 0.0725     0.0825     0.1        0.08       0.0725     0.0625
 0.0725     0.07       0.0925     0.1        0.1025     0.09
 0.09       0.0825     0.0825     0.08       0.08       0.0925
 0.08       0.09       0.09       0.08       0.08       0.09
 0.08       0.0925     0.08       0.07       0.0625     0.075
 0.08       0.0725     0.0825     0.08       0.07       0.09
 0.0925     0.11       0.09       0.09       0.095      0.0825
 0.09       0.0925     0.0825     0.0725     0.0725     0.0825
 0.0825     0.0925     0.07       0.08       0.08       0.09
 0.09       0.085      0.09       0.08       0.08       0.08
 0.08       0.08       0.09       0.085      0.08       0.075
 0.08       0.08       0.0925     0.1        0.09       0.09
 0.0925     0.0725     0.08       0.1        0.0925     0.0925
 0.08       0.0725     0.09       0.09       0.09       0.09
 0.0725     0.0725     0.08       0.0825     0.0825     0.07
 0.0825     0.0925     0.0825     0.1025     0.0925     0.0825
 0.1        0.0925     0.07       0.07       0.0725     0.08
 0.0825     0.0825     0.0725     0.08       0.075      0.08
 0.09       0.09       0.0925     0.0825     0.09       0.09
 0.11       0.0925     0.075      0.09       0.08       0.08
 0.08       0.09       0.0725     0.09       0.085      0.09
 0.085      0.0825     0.09       0.0825     0.0925     0.08
 0.1025     0.1        0.09       0.0925     0.0925     0.1
 0.09       0.0925     0.0825     0.09       0.08       0.09
 0.09       0.08       0.0825     0.075      0.0725     0.0725
 0.075      0.08       0.08       0.09       0.08       0.0725
 0.0825     0.0825     0.0925     0.1025     0.0725     0.07
 0.0725     0.0725     0.0825     0.09       0.0725     0.07
 0.08       0.07       0.09       0.0925     0.08       0.07
 0.08       0.09       0.0825    ]",0.09000000357627869,216
4,0,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.11875    0.13271604 0.14       0.1375     0.1175     0.125
 0.1375     0.14       0.135      0.145      0.14       0.11
 0.13       0.12       0.1175     0.13       0.125      0.1225
 0.13       0.115      0.115      0.13       0.125      0.1175
 0.1525     0.14       0.1375     0.14       0.14       0.135
 0.15000001 0.15000001 0.1475     0.1425     0.16       0.14
 0.1275     0.145      0.12       0.1375     0.1175     0.1375
 0.15000001 0.1475     0.15       0.1475     0.1425     0.1575
 0.17250001 0.155      0.16       0.1675     0.1675     0.16
 0.18       0.2175     0.17750001 0.1675     0.1575     0.1675
 0.17       0.185      0.1975     0.20999999 0.23       0.24
 0.2425     0.1975     0.21       0.25499999 0.295      0.295
 0.23999999 0.28750001 0.3175     0.3325     0.32750001 0.3675
 0.4025     0.46000001 0.41       0.36750001 0.40000001 0.48999999
 0.56750002 0.62750001 0.73750001 0.78749998 0.7675     0.79499999
 0.85500002 0.89500001 0.9175     0.9325     0.97000001 0.9725
 0.98       0.9875     0.99250001 0.9975     1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.125      0.16049382 0.16       0.16       0.16       0.165
 0.16       0.15000001 0.15000001 0.15000001 0.15000001 0.14
 0.145      0.145      0.15000001 0.145      0.15000001 0.15000001
 0.155      0.145      0.155      0.15       0.155      0.16
 0.17       0.165      0.155      0.17       0.175      0.16
 0.17       0.185      0.195      0.195      0.175      0.18000001
 0.19       0.18000001 0.17       0.165      0.18000001 0.175
 0.17       0.185      0.195      0.195      0.18       0.2
 0.2        0.2        0.21       0.215      0.19       0.2
 0.245      0.27500001 0.29000001 0.245      0.26499999 0.255
 0.23499999 0.24       0.295      0.31       0.325      0.31500001
 0.325      0.34999999 0.34       0.36       0.425      0.47500001
 0.515      0.53999999 0.52       0.55499998 0.67500001 0.745
 0.78999999 0.81999999 0.85499999 0.92500001 0.965      0.97499999
 0.97999999 0.99000001 1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.2        0.18518518 0.17       0.18500001 0.1925     0.19
 0.175      0.1725     0.1725     0.1725     0.18000001 0.1725
 0.18000001 0.1825     0.1825     0.17       0.16       0.18500001
 0.1825     0.175      0.1725     0.1825     0.2        0.2075
 0.2075     0.20999999 0.18000001 0.1925     0.2        0.18500001
 0.21249999 0.21249999 0.21249999 0.23       0.2025     0.19
 0.2075     0.2225     0.21249999 0.2225     0.20999999 0.2075
 0.2325     0.2275     0.235      0.24499999 0.2625     0.28000001
 0.29       0.30250001 0.30249999 0.29250001 0.275      0.34000001
 0.3325     0.3375     0.32750001 0.385      0.37       0.43999999
 0.49749999 0.52249999 0.56750001 0.59       0.67999998 0.75499998
 0.8        0.87750001 0.94250001 0.98500001 1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,86
5,0,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.125      0.14814815 0.145      0.15000001 0.17750001 0.2075
 0.22       0.2375     0.32750001 0.4075     0.505      0.63
 0.71500002 0.82249999 0.88249999 0.95749998 0.97750002 0.99000001
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.1625     0.17283951 0.175      0.2        0.215      0.225
 0.25       0.27500001 0.37       0.455      0.595      0.72500002
 0.82999998 0.89999998 0.97       0.98000002 0.99000001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.18125    0.19753087 0.2025     0.2325     0.2225     0.2525
 0.30250001 0.3225     0.41       0.54250002 0.65999998 0.7675
 0.88249999 0.95999998 0.98250002 0.99000001 1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,17
6,0,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.    0.    0.01  0.01  0.01  0.01  0.01  0.    0.    0.    0.    0.
 0.005 0.01  0.01  0.005 0.01  0.01  0.    0.    0.    0.005 0.01  0.01
 0.01  0.005 0.005 0.01  0.01  0.    0.    0.    0.005 0.005 0.    0.
 0.01  0.    0.005 0.    0.    0.01  0.01  0.005 0.005 0.01  0.01  0.01
 0.01  0.    0.    0.    0.    0.    0.    0.    0.    0.01  0.01  0.01
 0.01  0.01  0.01  0.01  0.    0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.005 0.01  0.005 0.    0.    0.005 0.01
 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.01  0.005 0.005 0.005 0.01  0.    0.    0.005 0.01
 0.005 0.01  0.005 0.    0.005 0.    0.    0.    0.    0.    0.    0.005
 0.    0.01  0.005 0.    0.    0.005 0.    0.005 0.01  0.01  0.01  0.005
 0.005 0.    0.    0.005 0.005 0.    0.    0.    0.005 0.005 0.01  0.
 0.    0.    0.    0.01  0.    0.    0.    0.    0.01  0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.01  0.    0.    0.    0.01
 0.005 0.    0.005 0.005 0.    0.    0.    0.005 0.01  0.01  0.01  0.01
 0.01  0.01  0.005 0.005 0.    0.    0.    0.    0.    0.01  0.01  0.005
 0.    0.    0.    0.    0.    0.    0.005 0.01  0.01  0.005 0.    0.005
 0.01  0.01  0.005 0.005 0.01  0.    0.    0.    0.    0.01  0.01  0.
 0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.01  0.    0.    0.    0.    0.    0.    0.005 0.    0.    0.
 0.01  0.01  0.01  0.    0.01  0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.    0.005 0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.01
 0.005 0.005 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.01
 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.    0.01  0.01  0.005 0.    0.    0.01  0.01  0.    0.
 0.005 0.    0.    0.    0.    0.    0.    0.01  0.01  0.005 0.    0.
 0.    0.005 0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.
 0.    0.01  0.005 0.    0.    0.    0.    0.    0.    0.01  0.    0.
 0.01  0.01  0.    0.    0.    0.    0.    0.    0.01  0.005 0.005 0.
 0.    0.    0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.005 0.    0.    0.005 0.    0.005 0.005 0.    0.    0.005 0.
 0.    0.    0.    0.    0.    0.    0.005 0.01  0.01  0.    0.005 0.005
 0.    0.005 0.005 0.    0.    0.005 0.01  0.    0.    0.    0.01  0.01
 0.    0.    0.    0.    0.    0.005 0.    0.005 0.    0.    0.    0.
 0.005 0.    0.005 0.005 0.005 0.005 0.005 0.005 0.    0.    0.005 0.005
 0.    0.    0.    0.    0.01  0.01  0.01  0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.   ]","[0.         0.01234568 0.0125     0.0125     0.01       0.0125
 0.02       0.01       0.0025     0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.02
 0.02       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.02       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.01       0.01       0.0125
 0.01       0.01       0.01       0.01       0.0025     0.
 0.01       0.02       0.02       0.01       0.01       0.0025
 0.         0.01       0.01       0.01       0.01       0.02
 0.02       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0125     0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0125
 0.01       0.01       0.02       0.02       0.01       0.01
 0.0125     0.01       0.02       0.01       0.0125     0.01
 0.01       0.01       0.0125     0.01       0.01       0.02
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.0125     0.01       0.01       0.01       0.01       0.02
 0.01       0.01       0.02       0.02       0.02       0.0125
 0.02       0.0125     0.01       0.0125     0.02       0.0125
 0.0025     0.01       0.01       0.0125     0.01       0.01
 0.02       0.02       0.0125     0.0125     0.01       0.01
 0.01       0.02       0.0125     0.01       0.0025     0.0025
 0.01       0.0025     0.01       0.01       0.01       0.01
 0.0125     0.01       0.01       0.01       0.0125     0.01
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.02       0.02       0.01       0.01       0.01
 0.01       0.01       0.0125     0.0125     0.02       0.01
 0.01       0.01       0.01       0.0125     0.01       0.01
 0.01       0.0125     0.01       0.0125     0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.0025     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.02       0.02       0.01       0.01       0.01       0.0125
 0.         0.0025     0.0025     0.01       0.01       0.02
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.0125     0.0025     0.01
 0.01       0.01       0.01       0.0025     0.0025     0.01
 0.01       0.01       0.01       0.0125     0.01       0.0225
 0.0125     0.01       0.0025     0.01       0.01       0.0125
 0.0125     0.0125     0.01       0.01       0.0125     0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.01       0.01       0.0025     0.01       0.         0.0025
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.02       0.01
 0.0125     0.01       0.         0.01       0.01       0.01
 0.01       0.02       0.0125     0.01       0.01       0.01
 0.01       0.0125     0.01       0.0025     0.01       0.01
 0.01       0.01       0.01       0.01       0.         0.01
 0.01       0.01       0.01       0.01       0.01       0.
 0.         0.         0.         0.01       0.01       0.01
 0.02       0.0125     0.01       0.0025     0.01       0.01
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0025
 0.01       0.01       0.02       0.01       0.01       0.01
 0.01       0.01       0.0125     0.         0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.005      0.0125     0.0125     0.01       0.01       0.01
 0.0025     0.01       0.01       0.0025     0.01       0.01
 0.0125     0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.02       0.0125     0.0125
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0125     0.01
 0.01       0.         0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.0025     0.01       0.01       0.0125     0.0125     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01      ]",0.009999999776482582,2
7,0,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0. 0.
 0. 0. 0. 0. 0. 0. 0. 0. 0.]","[0.         0.00617284 0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.01       0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.005
 0.         0.         0.01       0.         0.005      0.01
 0.01       0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.005      0.
 0.01       0.01       0.01       0.         0.01       0.005
 0.         0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.01       0.005      0.01
 0.01       0.01       0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.005      0.005      0.         0.         0.005      0.
 0.         0.01       0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.         0.01       0.005      0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.01       0.005      0.
 0.         0.         0.         0.01       0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.01       0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.01       0.01       0.005      0.         0.         0.
 0.01       0.01       0.         0.         0.005      0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.005
 0.005      0.01       0.01       0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.005      0.         0.         0.
 0.005      0.01       0.005      0.005      0.         0.
 0.005      0.         0.01       0.01       0.005      0.
 0.         0.         0.        ]","[0.025      0.01234568 0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0025     0.0025
 0.         0.0025     0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.         0.01       0.01       0.01
 0.         0.         0.01       0.01       0.0025     0.01
 0.01       0.01       0.         0.         0.0025     0.01
 0.01       0.01       0.0025     0.01       0.01       0.0025
 0.         0.0025     0.01       0.01       0.0025     0.0025
 0.01       0.01       0.01       0.         0.0025     0.0025
 0.         0.01       0.0025     0.0025     0.01       0.0125
 0.02       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.01       0.01
 0.01       0.01       0.         0.         0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.0125     0.0125     0.0125     0.01       0.0125
 0.01       0.01       0.01       0.01       0.         0.01
 0.0025     0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.01       0.01       0.0025     0.
 0.01       0.01       0.01       0.0025     0.01       0.0125
 0.02       0.01       0.01       0.01       0.01       0.01
 0.0025     0.01       0.01       0.01       0.01       0.0125
 0.0125     0.01       0.01       0.01       0.0025     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.         0.0025     0.0025
 0.01       0.0125     0.01       0.0025     0.0025     0.01
 0.01       0.01       0.01       0.0025     0.01       0.0125
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.0125     0.0125     0.0125     0.01       0.0025     0.01
 0.0025     0.01       0.01       0.01       0.0125     0.02
 0.0125     0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.02       0.01       0.01       0.0025
 0.0025     0.01       0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.02       0.02       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.         0.0025     0.01       0.0125     0.02
 0.0225     0.0125     0.0125     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.0025     0.         0.01       0.02       0.0125     0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.         0.         0.         0.0025     0.01       0.01
 0.01       0.01       0.01       0.01       0.         0.01
 0.01       0.01       0.01       0.01       0.01       0.
 0.         0.         0.         0.01       0.01       0.0125
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0125     0.0125
 0.01       0.01       0.01       0.0025     0.01       0.0125
 0.0125     0.01       0.01       0.0025     0.0025     0.0025
 0.01       0.0125     0.0225     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.0125     0.01       0.
 0.01       0.01       0.01       0.01       0.01       0.0125
 0.01       0.01       0.0125     0.01       0.         0.
 0.01       0.01       0.01       0.0025     0.0025     0.02
 0.0125     0.01       0.01       0.0125     0.01       0.0125
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.0025     0.0025
 0.01       0.0025     0.         0.         0.         0.
 0.01       0.0125     0.         0.         0.         0.0025
 0.         0.         0.01       0.01       0.01       0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.0125     0.01       0.0025     0.0025     0.01       0.0125
 0.01       0.0025     0.         0.         0.0025     0.
 0.         0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0025
 0.01       0.01       0.0025     0.01       0.0025     0.01
 0.01       0.01       0.01       0.01       0.01       0.01
 0.01       0.01       0.0025     0.         0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0125
 0.0025     0.0025     0.0025     0.0025     0.01       0.0025
 0.01       0.01       0.01       0.0025     0.01       0.01
 0.01       0.01       0.01       0.0025     0.01       0.02
 0.01       0.01       0.0125     0.02       0.01       0.01
 0.01       0.01       0.0125     0.01       0.01       0.01
 0.01       0.01       0.0125     0.0125     0.01       0.01
 0.0025     0.01       0.01      ]",0.009999999776482582,57
8,0.0001,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02160494 0.025      0.0275     0.0175     0.0375
 0.0475     0.02       0.0175     0.0325     0.0475     0.0475
 0.015      0.0175     0.0275     0.01       0.02       0.035
 0.03       0.02       0.025      0.02       0.025      0.0275
 0.04       0.0375     0.025      0.035      0.045      0.045
 0.0275     0.0175     0.02       0.0175     0.0175     0.0175
 0.025      0.0425     0.025      0.035      0.03       0.035
 0.0225     0.0075     0.03       0.045      0.035      0.0375
 0.0275     0.03       0.04       0.045      0.05       0.02
 0.035      0.0275     0.0475     0.04       0.0375     0.0375
 0.055      0.045      0.0375     0.02       0.0075     0.01
 0.02       0.0275     0.015      0.02       0.02       0.0325
 0.0275     0.0275     0.0425     0.0325     0.0575     0.045
 0.0375     0.0275     0.0275     0.0275     0.0275     0.0175
 0.0175     0.01       0.025      0.045      0.025      0.025
 0.02       0.0275     0.0175     0.025      0.03       0.0075
 0.02       0.015      0.0275     0.0275     0.0425     0.04
 0.0275     0.0275     0.0275     0.035      0.045      0.025
 0.0075     0.01       0.0175     0.0175     0.0175     0.0225
 0.0275     0.0175     0.03       0.0275     0.03       0.035
 0.02       0.01       0.0175     0.0275     0.035      0.05
 0.07       0.0275     0.025      0.015      0.035      0.0425
 0.0325     0.02       0.03       0.02       0.015      0.025
 0.0275     0.03       0.0175     0.0175     0.01       0.0175
 0.0375     0.0375     0.0275     0.0275     0.0375     0.0375
 0.0275     0.0325     0.025      0.0275     0.0275     0.0175
 0.03       0.0275     0.0275     0.0275     0.0275     0.0325
 0.0275     0.035      0.03       0.03       0.06       0.0375
 0.0375     0.01       0.0275     0.02       0.025      0.0275
 0.0325     0.0375     0.0425     0.05       0.045      0.0525
 0.0375     0.01       0.0175     0.0175     0.0175     0.0175
 0.01       0.01       0.0175     0.03       0.04       0.03
 0.0175     0.         0.01       0.0175     0.025      0.02
 0.025      0.035      0.0275     0.0375     0.02       0.015
 0.0175     0.0175     0.035      0.02       0.0375     0.035
 0.02       0.015      0.0175     0.0275     0.0275     0.0375
 0.0475     0.0375     0.03       0.03       0.035      0.045
 0.0275     0.0175     0.01       0.0175     0.0275     0.0425
 0.04       0.0475     0.0275     0.01       0.0075     0.
 0.0075     0.025      0.03       0.045      0.05       0.045
 0.0375     0.04       0.03       0.025      0.02       0.0375
 0.0275     0.01       0.01       0.         0.0275     0.04
 0.045      0.03       0.035      0.025      0.0175     0.01
 0.0275     0.0325     0.0225     0.015      0.0075     0.0175
 0.025      0.0375     0.05       0.02       0.01       0.02
 0.04       0.03       0.03       0.03       0.02       0.03
 0.045      0.0275     0.0275     0.0325     0.0325     0.0175
 0.015      0.03       0.025      0.0475     0.05       0.0375
 0.02       0.02       0.03       0.0325     0.02       0.0275
 0.02       0.0175     0.01       0.01       0.0375     0.0275
 0.025      0.015      0.02       0.03       0.0275     0.025
 0.0175     0.025      0.0175     0.0275     0.0275     0.035
 0.025      0.02       0.02       0.025      0.0275     0.0275
 0.02       0.02       0.0175     0.02       0.0275     0.025
 0.02       0.0275     0.0425     0.035      0.0275     0.04
 0.0375     0.035      0.02       0.03       0.0375     0.045
 0.0375     0.04       0.0475     0.02       0.0275     0.025
 0.0175     0.0275     0.0325     0.0275     0.0175     0.0275
 0.0325     0.045      0.03       0.0075     0.0175     0.02
 0.035      0.04       0.0325     0.025      0.04       0.0375
 0.0425     0.0325     0.04       0.035      0.0275     0.02
 0.0275     0.0375     0.03       0.0375     0.0375     0.02
 0.0275     0.0275     0.03       0.0275     0.025      0.04
 0.0275     0.035      0.0475     0.0375     0.0525     0.065
 0.0575     0.0375     0.0475     0.0375     0.0275     0.03
 0.0475     0.045      0.0275     0.02       0.035      0.04
 0.0375     0.0325     0.0275     0.0075     0.0075     0.015
 0.02       0.035      0.0175     0.0175     0.0275     0.035
 0.04       0.01       0.01       0.0375     0.045      0.0325
 0.0275     0.0375     0.03       0.0175     0.0275     0.0275
 0.045      0.0275     0.0275     0.025      0.02       0.0275
 0.025      0.025      0.025      0.015      0.0275     0.0275
 0.0275     0.01       0.01       0.01       0.02       0.0175
 0.0275     0.0175     0.025      0.035      0.0525     0.0425
 0.0225     0.035      0.0575     0.0375     0.03       0.015
 0.0175     0.0175     0.0275     0.02       0.0275     0.035
 0.03       0.02       0.0175     0.0175     0.0175     0.0175
 0.0425     0.0375     0.03       0.0375     0.03       0.035
 0.02       0.015      0.015      0.0175     0.0275     0.0275
 0.035      0.0325     0.02       0.0075     0.0175     0.02
 0.0175     0.0225     0.02       0.02       0.03       0.03
 0.03       0.01       0.0275    ]","[0.0375     0.02469136 0.03       0.035      0.025      0.04
 0.05       0.03       0.025      0.05       0.055      0.055
 0.025      0.025      0.035      0.035      0.035      0.045
 0.04       0.03       0.035      0.025      0.03       0.03
 0.05       0.045      0.035      0.04       0.05       0.05
 0.04       0.025      0.025      0.025      0.025      0.025
 0.035      0.055      0.035      0.045      0.035      0.045
 0.035      0.025      0.04       0.06       0.045      0.04
 0.035      0.035      0.04       0.055      0.055      0.03
 0.04       0.03       0.05       0.05       0.055      0.04
 0.06       0.06       0.045      0.025      0.015      0.025
 0.025      0.03       0.03       0.025      0.025      0.04
 0.05       0.045      0.05       0.04       0.07       0.05
 0.045      0.035      0.035      0.03       0.035      0.025
 0.035      0.02       0.045      0.055      0.03       0.04
 0.035      0.03       0.025      0.03       0.035      0.02
 0.025      0.025      0.04       0.035      0.05       0.05
 0.035      0.035      0.03       0.045      0.05       0.035
 0.02       0.02       0.025      0.03       0.025      0.03
 0.03       0.035      0.035      0.035      0.04       0.045
 0.03       0.015      0.025      0.035      0.055      0.05
 0.085      0.04       0.04       0.035      0.04       0.05
 0.045      0.025      0.03       0.02       0.03       0.035
 0.03       0.03       0.02       0.03       0.025      0.025
 0.04       0.04       0.035      0.035      0.045      0.04
 0.04       0.04       0.035      0.035      0.035      0.035
 0.035      0.03       0.035      0.035      0.035      0.04
 0.035      0.04       0.035      0.035      0.07       0.05
 0.04       0.015      0.035      0.03       0.035      0.035
 0.04       0.05       0.06       0.065      0.055      0.06
 0.045      0.03       0.025      0.02       0.02       0.025
 0.015      0.015      0.02       0.04       0.045      0.04
 0.02       0.02       0.025      0.025      0.035      0.025
 0.035      0.04       0.04       0.05       0.035      0.03
 0.025      0.025      0.04       0.04       0.045      0.045
 0.035      0.03       0.03       0.03       0.035      0.04
 0.05       0.055      0.04       0.04       0.045      0.05
 0.04       0.025      0.015      0.025      0.035      0.05
 0.055      0.05       0.04       0.015      0.01       0.005
 0.02       0.03       0.04       0.055      0.065      0.055
 0.045      0.04       0.03       0.035      0.025      0.045
 0.035      0.015      0.02       0.015      0.035      0.045
 0.05       0.04       0.04       0.03       0.02       0.025
 0.035      0.045      0.03       0.02       0.01       0.025
 0.03       0.04       0.065      0.03       0.025      0.03
 0.04       0.04       0.04       0.035      0.03       0.055
 0.065      0.04       0.035      0.04       0.045      0.03
 0.03       0.035      0.03       0.05       0.05       0.04
 0.035      0.03       0.04       0.04       0.03       0.03
 0.025      0.02       0.015      0.03       0.04       0.035
 0.03       0.02       0.03       0.035      0.03       0.035
 0.045      0.035      0.025      0.03       0.035      0.04
 0.03       0.025      0.025      0.035      0.03       0.035
 0.025      0.03       0.03       0.035      0.035      0.03
 0.03       0.035      0.055      0.05       0.035      0.05
 0.045      0.04       0.03       0.035      0.045      0.055
 0.04       0.06       0.05       0.035      0.035      0.035
 0.035      0.03       0.04       0.035      0.03       0.035
 0.05       0.06       0.035      0.02       0.02       0.025
 0.045      0.05       0.045      0.035      0.055      0.045
 0.055      0.045      0.055      0.045      0.035      0.035
 0.035      0.04       0.04       0.04       0.04       0.025
 0.03       0.035      0.035      0.035      0.04       0.055
 0.04       0.05       0.05       0.045      0.065      0.075
 0.06       0.045      0.05       0.05       0.035      0.045
 0.05       0.055      0.03       0.025      0.04       0.05
 0.04       0.045      0.03       0.025      0.02       0.025
 0.025      0.04       0.035      0.03       0.035      0.04
 0.05       0.03       0.03       0.04       0.05       0.045
 0.04       0.045      0.04       0.025      0.035      0.045
 0.05       0.04       0.03       0.03       0.025      0.035
 0.03       0.03       0.035      0.035      0.04       0.045
 0.04       0.02       0.01       0.015      0.03       0.035
 0.03       0.025      0.035      0.04       0.06       0.05
 0.04       0.06       0.06       0.04       0.04       0.03
 0.02       0.03       0.035      0.035      0.035      0.04
 0.035      0.03       0.025      0.025      0.02       0.025
 0.05       0.045      0.04       0.04       0.035      0.04
 0.02       0.02       0.025      0.035      0.03       0.035
 0.04       0.04       0.02       0.015      0.03       0.025
 0.03       0.035      0.025      0.02       0.035      0.045
 0.04       0.025      0.03      ]","[0.05625    0.03395062 0.0325     0.0425     0.0425     0.0525
 0.0525     0.0425     0.0375     0.065      0.065      0.065
 0.04       0.035      0.0475     0.065      0.055      0.05
 0.05       0.04       0.0425     0.0325     0.03       0.0375
 0.065      0.0525     0.04       0.0475     0.0525     0.05
 0.055      0.0475     0.0425     0.0325     0.035      0.035
 0.0425     0.0625     0.045      0.05       0.04       0.05
 0.04       0.05       0.0475     0.07       0.05       0.04
 0.0475     0.045      0.045      0.065      0.065      0.045
 0.0425     0.0325     0.055      0.0625     0.07       0.045
 0.06       0.07       0.05       0.0375     0.03       0.0475
 0.0375     0.04       0.0425     0.03       0.03       0.0425
 0.07       0.06       0.0525     0.04       0.07       0.0525
 0.055      0.0425     0.0425     0.035      0.045      0.04
 0.05       0.04       0.0625     0.065      0.0425     0.0575
 0.0575     0.035      0.0375     0.04       0.04       0.035
 0.0325     0.04       0.0575     0.045      0.0525     0.0525
 0.04       0.04       0.0325     0.05       0.05       0.045
 0.0325     0.0375     0.035      0.0425     0.0325     0.0375
 0.035      0.05       0.045      0.045      0.05       0.0525
 0.04       0.025      0.0375     0.0425     0.0725     0.0575
 0.09       0.06       0.0525     0.0575     0.045      0.0525
 0.0525     0.0325     0.0375     0.0325     0.04       0.05
 0.0375     0.03       0.0225     0.04       0.0425     0.0425
 0.0425     0.0475     0.0425     0.0425     0.0525     0.045
 0.0575     0.0475     0.05       0.045      0.045      0.055
 0.045      0.0325     0.0425     0.0425     0.045      0.045
 0.0425     0.0425     0.045      0.0475     0.08       0.075
 0.045      0.02       0.04       0.045      0.0475     0.0475
 0.0475     0.0625     0.0775     0.07       0.0675     0.0675
 0.055      0.05       0.03       0.025      0.025      0.04
 0.03       0.0225     0.025      0.0525     0.055      0.055
 0.03       0.0425     0.0475     0.045      0.04       0.035
 0.0425     0.045      0.0525     0.0625     0.06       0.055
 0.045      0.0325     0.0425     0.0625     0.05       0.0525
 0.0525     0.0475     0.0425     0.03       0.04       0.04
 0.0525     0.0625     0.0525     0.0525     0.05       0.055
 0.0525     0.0325     0.0225     0.0375     0.0475     0.0525
 0.0625     0.055      0.055      0.0225     0.01       0.0125
 0.03       0.035      0.0525     0.0625     0.075      0.0675
 0.055      0.0425     0.03       0.04       0.0375     0.05
 0.0475     0.0325     0.0325     0.0325     0.045      0.055
 0.0575     0.0525     0.045      0.0375     0.0325     0.0425
 0.0425     0.0525     0.035      0.025      0.02       0.0325
 0.035      0.04       0.07       0.0425     0.045      0.0475
 0.04       0.0425     0.05       0.0425     0.0425     0.0725
 0.0725     0.055      0.04       0.04       0.05       0.0475
 0.04       0.04       0.035      0.0525     0.055      0.0475
 0.05       0.0425     0.05       0.045      0.04       0.0325
 0.0325     0.025      0.035      0.065      0.055      0.045
 0.035      0.025      0.04       0.04       0.035      0.0475
 0.07       0.0425     0.035      0.0325     0.04       0.0525
 0.0425     0.04       0.035      0.04       0.035      0.04
 0.0375     0.0475     0.0475     0.0525     0.045      0.0325
 0.0425     0.0425     0.065      0.06       0.045      0.05
 0.0525     0.045      0.04       0.0425     0.0525     0.0625
 0.0475     0.08       0.05       0.0525     0.0425     0.0475
 0.0525     0.0325     0.04       0.0475     0.0425     0.04
 0.0625     0.07       0.0425     0.04       0.03       0.0375
 0.0525     0.055      0.0525     0.0425     0.07       0.06
 0.0675     0.055      0.065      0.0525     0.045      0.0525
 0.0475     0.04       0.055      0.045      0.04       0.03
 0.0325     0.0425     0.045      0.0425     0.05       0.065
 0.055      0.06       0.05       0.05       0.07       0.08
 0.065      0.0525     0.05       0.0625     0.0475     0.0575
 0.0525     0.0625     0.045      0.04       0.045      0.0525
 0.0475     0.0525     0.0325     0.045      0.04       0.0425
 0.04       0.0425     0.05       0.05       0.045      0.0425
 0.05       0.055      0.0525     0.0425     0.05       0.05
 0.0525     0.0575     0.0475     0.0325     0.0425     0.06
 0.055      0.0525     0.0325     0.0325     0.035      0.0425
 0.03       0.0375     0.0425     0.0525     0.055      0.0625
 0.0525     0.035      0.0125     0.0275     0.05       0.05
 0.035      0.035      0.0425     0.0425     0.0625     0.055
 0.05       0.0825     0.06       0.045      0.0525     0.0425
 0.025      0.04       0.0425     0.05       0.045      0.0425
 0.045      0.0425     0.035      0.0325     0.0275     0.0325
 0.05       0.0525     0.0525     0.04       0.045      0.0425
 0.0225     0.0225     0.035      0.05       0.0375     0.045
 0.0425     0.0425     0.025      0.025      0.04       0.035
 0.045      0.0475     0.0325     0.025      0.0475     0.0675
 0.06       0.0425     0.035     ]",0.08500000089406967,126
9,0.0001,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0375     0.04320988 0.05       0.03       0.0275     0.0175
 0.025      0.0225     0.035      0.0275     0.015      0.0275
 0.03       0.0375     0.035      0.0275     0.04       0.0275
 0.025      0.0175     0.0275     0.025      0.0225     0.025
 0.02       0.02       0.0275     0.0375     0.0575     0.045
 0.0275     0.01       0.0075     0.01       0.045      0.04
 0.04       0.01       0.025      0.035      0.0325     0.0075
 0.01       0.0225     0.03       0.0375     0.025      0.0075
 0.         0.         0.0175     0.025      0.0275     0.0275
 0.03       0.0275     0.0375     0.035      0.025      0.0275
 0.0425     0.0275     0.0275     0.0425     0.035      0.02
 0.02       0.02       0.0175     0.0175     0.0175     0.0075
 0.0225     0.025      0.035      0.05       0.045      0.0275
 0.0275     0.0325     0.025      0.02       0.0375     0.035
 0.0275     0.0275     0.02       0.03       0.0425     0.035
 0.02       0.03       0.02       0.0175     0.0275     0.02
 0.0175     0.0175     0.02       0.025      0.01       0.0175
 0.02       0.0275     0.0175     0.0175     0.0075     0.0175
 0.0375     0.04       0.0275     0.035      0.0475     0.03
 0.035      0.0375     0.025      0.0075     0.01       0.0175
 0.0275     0.0275     0.0275     0.0375     0.025      0.0175
 0.0075     0.015      0.0225     0.0175     0.015      0.0175
 0.015      0.0175     0.02       0.025      0.025      0.0375
 0.0375     0.02       0.015      0.02       0.03       0.04
 0.0075     0.015      0.0225     0.0325     0.02       0.025
 0.0275     0.035      0.0325     0.02       0.01       0.0275
 0.03       0.0475     0.0275     0.035      0.035      0.0275
 0.0375     0.0275     0.03       0.0425     0.0375     0.0275
 0.0275     0.03       0.025      0.0325     0.0375     0.0275
 0.0275     0.025      0.0225     0.0225     0.0325     0.0375
 0.0375     0.0475     0.04       0.035      0.015      0.02
 0.0375     0.035      0.02       0.0175     0.0175     0.0275
 0.0325     0.0275     0.01       0.0175     0.0075     0.0275
 0.0425     0.0175     0.0175     0.0275     0.0375     0.03
 0.0275     0.03       0.03       0.045      0.0375     0.0275
 0.03       0.0275     0.0225     0.0175     0.03       0.0425
 0.0325     0.035      0.03       0.02       0.01       0.0175
 0.0175     0.01       0.035      0.0275     0.035      0.055
 0.04       0.0225     0.025      0.04       0.0475     0.04
 0.03       0.02       0.015      0.025      0.03       0.02
 0.0375     0.02       0.0375     0.03       0.03       0.0175
 0.0275     0.03       0.0375     0.0375     0.0175     0.0325
 0.0175     0.035      0.01       0.0225     0.0275     0.025
 0.0275     0.035      0.02       0.035      0.0325     0.035
 0.03       0.04       0.0275     0.0225     0.0225     0.0175
 0.02       0.0275     0.0275     0.0275     0.03       0.0275
 0.0175     0.02       0.02       0.0075     0.0275     0.0275
 0.0375     0.025      0.0175     0.025      0.0175     0.0275
 0.0175     0.0075     0.04       0.05       0.0325     0.0275
 0.04       0.035      0.0175     0.015      0.0325     0.0275
 0.025      0.015      0.01       0.035      0.04       0.0425
 0.02       0.0075     0.0075     0.025      0.035      0.03
 0.02       0.0175     0.0275     0.0175     0.0225     0.025
 0.0275     0.0275     0.0475     0.0475     0.0175     0.0275
 0.0275     0.02       0.0375     0.04       0.0175     0.0075
 0.01       0.0325     0.03       0.03       0.025      0.045
 0.0475     0.03       0.01       0.02       0.035      0.04
 0.04       0.02       0.035      0.0275     0.0475     0.0575
 0.05       0.03       0.0325     0.0175     0.0275     0.0375
 0.0475     0.05       0.04       0.03       0.035      0.035
 0.025      0.0425     0.03       0.025      0.0375     0.0275
 0.0275     0.0275     0.0575     0.035      0.0375     0.0175
 0.02       0.0275     0.03       0.0275     0.0275     0.025
 0.015      0.0075     0.035      0.0375     0.0275     0.0175
 0.0075     0.02       0.025      0.02       0.025      0.025
 0.02       0.03       0.0175     0.02       0.0175     0.025
 0.0175     0.03       0.0375     0.0375     0.03       0.0275
 0.025      0.025      0.0175     0.02       0.01       0.0075
 0.0175     0.035      0.0325     0.0275     0.0175     0.0375
 0.0375     0.0375     0.0525     0.0575     0.0375     0.0475
 0.0325     0.03       0.02       0.035      0.0275     0.0275
 0.025      0.0375     0.0375     0.0325     0.0175     0.02
 0.01       0.025      0.0275     0.0375     0.0275     0.0275
 0.02       0.01       0.0175     0.0075     0.0175     0.025
 0.01       0.01       0.015      0.0175     0.0275     0.03
 0.0325     0.01       0.0225     0.0375     0.035      0.0375
 0.055      0.0375     0.01       0.015      0.025      0.0175
 0.025      0.0375     0.04       0.0475     0.02       0.015
 0.0075     0.0075     0.0175     0.03       0.0375     0.0375
 0.055      0.04       0.02       0.025      0.0275     0.03
 0.0175     0.0275     0.0275     0.025      0.0175     0.0175
 0.0275     0.0225     0.0275    ]","[0.0625     0.04938272 0.055      0.045      0.035      0.025
 0.035      0.035      0.04       0.035      0.02       0.035
 0.035      0.04       0.05       0.045      0.05       0.035
 0.035      0.03       0.035      0.035      0.04       0.035
 0.025      0.02       0.03       0.05       0.06       0.05
 0.035      0.02       0.01       0.015      0.055      0.04
 0.045      0.035      0.03       0.04       0.045      0.03
 0.015      0.03       0.04       0.04       0.03       0.015
 0.005      0.005      0.04       0.05       0.03       0.03
 0.03       0.04       0.045      0.045      0.045      0.04
 0.05       0.035      0.04       0.05       0.04       0.025
 0.025      0.025      0.02       0.025      0.03       0.02
 0.035      0.03       0.04       0.05       0.05       0.035
 0.03       0.04       0.035      0.04       0.06       0.05
 0.035      0.04       0.035      0.045      0.05       0.05
 0.035      0.035      0.02       0.025      0.035      0.025
 0.025      0.02       0.025      0.035      0.03       0.03
 0.025      0.035      0.035      0.025      0.015      0.02
 0.04       0.05       0.03       0.05       0.055      0.045
 0.045      0.045      0.035      0.02       0.015      0.03
 0.035      0.03       0.03       0.04       0.035      0.03
 0.02       0.025      0.03       0.02       0.02       0.02
 0.025      0.03       0.03       0.04       0.035      0.045
 0.045      0.025      0.02       0.03       0.04       0.045
 0.02       0.02       0.04       0.045      0.025      0.035
 0.035      0.045      0.045      0.03       0.01       0.035
 0.05       0.06       0.035      0.045      0.045      0.035
 0.04       0.03       0.035      0.06       0.045      0.03
 0.03       0.03       0.035      0.04       0.045      0.035
 0.03       0.03       0.035      0.035      0.04       0.045
 0.04       0.055      0.045      0.04       0.025      0.03
 0.04       0.04       0.02       0.025      0.035      0.04
 0.045      0.035      0.025      0.025      0.02       0.04
 0.055      0.035      0.03       0.035      0.045      0.035
 0.04       0.035      0.035      0.05       0.04       0.045
 0.04       0.035      0.035      0.025      0.035      0.055
 0.045      0.05       0.035      0.02       0.02       0.03
 0.02       0.02       0.04       0.04       0.045      0.07
 0.05       0.035      0.035      0.05       0.06       0.045
 0.04       0.025      0.025      0.03       0.035      0.025
 0.04       0.03       0.04       0.045      0.05       0.025
 0.035      0.04       0.05       0.04       0.045      0.045
 0.035      0.04       0.025      0.035      0.03       0.03
 0.03       0.045      0.03       0.045      0.045      0.045
 0.035      0.04       0.035      0.03       0.035      0.025
 0.025      0.03       0.03       0.035      0.035      0.03
 0.025      0.03       0.025      0.02       0.035      0.03
 0.04       0.035      0.025      0.04       0.035      0.035
 0.025      0.03       0.06       0.06       0.045      0.035
 0.04       0.04       0.03       0.035      0.05       0.035
 0.03       0.03       0.015      0.04       0.045      0.055
 0.025      0.03       0.02       0.03       0.045      0.04
 0.035      0.025      0.03       0.035      0.03       0.035
 0.035      0.045      0.05       0.055      0.025      0.035
 0.035      0.025      0.04       0.045      0.03       0.015
 0.02       0.045      0.035      0.035      0.035      0.05
 0.05       0.03       0.015      0.02       0.04       0.05
 0.045      0.035      0.045      0.04       0.055      0.06
 0.055      0.04       0.04       0.03       0.04       0.05
 0.06       0.05       0.045      0.045      0.045      0.04
 0.045      0.05       0.035      0.04       0.04       0.03
 0.03       0.035      0.07       0.05       0.045      0.02
 0.02       0.03       0.03       0.035      0.035      0.035
 0.025      0.015      0.04       0.04       0.035      0.025
 0.015      0.025      0.035      0.03       0.035      0.035
 0.03       0.035      0.025      0.025      0.035      0.03
 0.025      0.035      0.04       0.045      0.035      0.035
 0.03       0.035      0.02       0.025      0.02       0.02
 0.025      0.045      0.04       0.03       0.025      0.04
 0.04       0.045      0.06       0.06       0.05       0.05
 0.05       0.04       0.025      0.04       0.035      0.03
 0.035      0.055      0.045      0.04       0.02       0.025
 0.02       0.035      0.035      0.04       0.03       0.03
 0.025      0.025      0.03       0.02       0.045      0.055
 0.02       0.02       0.025      0.025      0.04       0.035
 0.04       0.02       0.035      0.045      0.04       0.045
 0.06       0.04       0.02       0.025      0.03       0.02
 0.035      0.05       0.045      0.055      0.025      0.025
 0.015      0.015      0.02       0.035      0.04       0.055
 0.06       0.04       0.025      0.035      0.04       0.035
 0.03       0.03       0.04       0.035      0.025      0.025
 0.045      0.06       0.05      ]","[0.075      0.05864198 0.06       0.065      0.0425     0.035
 0.0425     0.045      0.0425     0.045      0.0225     0.04
 0.04       0.045      0.0675     0.0625     0.0575     0.0475
 0.04       0.045      0.0475     0.05       0.0575     0.0425
 0.0375     0.0225     0.035      0.06       0.0625     0.055
 0.045      0.0375     0.035      0.04       0.0625     0.045
 0.06       0.06       0.0375     0.0425     0.05       0.0525
 0.0275     0.0325     0.0525     0.04       0.03       0.025
 0.02       0.0225     0.0625     0.07       0.0375     0.0375
 0.0325     0.05       0.06       0.07       0.0625     0.0525
 0.0525     0.05       0.0575     0.055      0.0425     0.0325
 0.0325     0.03       0.0275     0.03       0.04       0.0375
 0.0425     0.035      0.0425     0.0525     0.0525     0.0475
 0.0375     0.0425     0.045      0.065      0.075      0.0625
 0.05       0.0525     0.05       0.06       0.0525     0.0625
 0.0525     0.0475     0.0275     0.035      0.0425     0.0325
 0.03       0.025      0.0325     0.04       0.05       0.0425
 0.03       0.04       0.0525     0.035      0.02       0.0225
 0.04       0.0525     0.035      0.065      0.065      0.0625
 0.0525     0.0575     0.0425     0.0325     0.0275     0.0425
 0.04       0.03       0.03       0.04       0.04       0.0425
 0.0325     0.0325     0.0325     0.0225     0.0225     0.0225
 0.0325     0.04       0.04       0.055      0.045      0.05
 0.05       0.0325     0.025      0.0425     0.0525     0.055
 0.0375     0.035      0.0625     0.05       0.0325     0.04
 0.0425     0.055      0.05       0.0425     0.0175     0.0475
 0.0725     0.07       0.0525     0.0525     0.06       0.05
 0.0425     0.0325     0.0425     0.07       0.0525     0.0375
 0.0375     0.0325     0.045      0.045      0.055      0.04
 0.0325     0.035      0.04       0.04       0.0425     0.05
 0.045      0.0625     0.0525     0.0475     0.0325     0.0425
 0.045      0.0425     0.025      0.0375     0.055      0.05
 0.055      0.0475     0.045      0.03       0.0325     0.0525
 0.0625     0.0525     0.0425     0.045      0.05       0.045
 0.05       0.0425     0.045      0.055      0.045      0.06
 0.0525     0.04       0.045      0.035      0.0425     0.0625
 0.055      0.06       0.045      0.0375     0.0375     0.04
 0.0275     0.0325     0.0425     0.055      0.06       0.0825
 0.0575     0.0475     0.0425     0.05       0.0625     0.0525
 0.05       0.035      0.0325     0.0325     0.0475     0.04
 0.0475     0.0475     0.0475     0.0575     0.06       0.0325
 0.04       0.055      0.0625     0.05       0.07       0.0525
 0.05       0.04       0.05       0.04       0.0325     0.0325
 0.035      0.0525     0.045      0.0525     0.055      0.055
 0.0425     0.045      0.0475     0.0325     0.0425     0.04
 0.0425     0.04       0.0325     0.04       0.04       0.0325
 0.03       0.045      0.035      0.0375     0.0425     0.0325
 0.0425     0.04       0.0375     0.0525     0.0525     0.045
 0.04       0.0525     0.07       0.065      0.055      0.0475
 0.045      0.04       0.0525     0.06       0.065      0.055
 0.045      0.0475     0.0275     0.04       0.055      0.0625
 0.035      0.05       0.035      0.0375     0.05       0.0525
 0.0525     0.04       0.035      0.05       0.0325     0.04
 0.0425     0.06       0.055      0.06       0.04       0.05
 0.0425     0.03       0.04       0.0525     0.0525     0.0375
 0.035      0.05       0.0425     0.0425     0.05       0.0525
 0.0525     0.0375     0.025      0.0275     0.05       0.06
 0.0525     0.055      0.05       0.0525     0.065      0.06
 0.0625     0.0575     0.04       0.04       0.05       0.0675
 0.075      0.0525     0.0525     0.06       0.0525     0.0425
 0.0625     0.05       0.045      0.055      0.04       0.03
 0.035      0.04       0.0725     0.06       0.05       0.025
 0.03       0.0325     0.035      0.04       0.0425     0.04
 0.0325     0.0275     0.0425     0.045      0.04       0.03
 0.025      0.0325     0.0425     0.04       0.0425     0.0425
 0.0425     0.04       0.035      0.0425     0.0525     0.0325
 0.0325     0.04       0.045      0.055      0.0425     0.045
 0.0325     0.04       0.0225     0.03       0.03       0.035
 0.0325     0.05       0.045      0.03       0.0325     0.04
 0.04       0.0525     0.06       0.0625     0.0625     0.0525
 0.0625     0.0525     0.03       0.0425     0.0425     0.0375
 0.0425     0.07       0.0575     0.045      0.0225     0.03
 0.035      0.04       0.0425     0.0425     0.0325     0.0325
 0.045      0.05       0.045      0.0325     0.07       0.0875
 0.04       0.03       0.0325     0.0375     0.0525     0.0425
 0.04       0.0325     0.04       0.05       0.0425     0.0525
 0.0625     0.05       0.045      0.04       0.0325     0.0225
 0.045      0.06       0.055      0.0675     0.0375     0.03
 0.0225     0.025      0.0275     0.0425     0.04       0.07
 0.065      0.05       0.04       0.045      0.0525     0.045
 0.0425     0.0325     0.05       0.0425     0.0375     0.04
 0.0675     0.0925     0.075     ]",0.07000000029802322,368
10,0.0001,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.04375    0.05864198 0.0575     0.06       0.075      0.0625
 0.0475     0.05       0.045      0.0675     0.0775     0.08
 0.055      0.055      0.0625     0.075      0.06       0.065
 0.0725     0.0475     0.07       0.0475     0.0625     0.055
 0.055      0.0575     0.0575     0.0575     0.0475     0.0575
 0.045      0.035      0.0575     0.0475     0.055      0.0525
 0.075      0.0675     0.0825     0.065      0.0475     0.0275
 0.05       0.0475     0.0425     0.0525     0.0575     0.0575
 0.04       0.045      0.05       0.0675     0.06       0.0625
 0.0675     0.0475     0.035      0.05       0.0475     0.06
 0.0575     0.08       0.07       0.04       0.0425     0.045
 0.0775     0.075      0.0775     0.03       0.04       0.05
 0.065      0.0675     0.06       0.05       0.0475     0.0425
 0.0575     0.045      0.05       0.06       0.075      0.06
 0.06       0.0475     0.05       0.035      0.055      0.045
 0.0575     0.075      0.0725     0.0575     0.045      0.0525
 0.07       0.065      0.04       0.0475     0.05       0.0625
 0.085      0.0875     0.0825     0.0775     0.0575     0.0625
 0.06       0.065      0.08       0.0825     0.07       0.0675
 0.0475     0.035      0.06       0.0775     0.05       0.0375
 0.055      0.06       0.045      0.03       0.03       0.0675
 0.055      0.0475     0.0475     0.04       0.06       0.0675
 0.0975     0.0875     0.0725     0.0875     0.07       0.05
 0.05       0.04       0.0275     0.0575     0.07       0.0675
 0.055      0.0475     0.03       0.035      0.05       0.0675
 0.0675     0.0675     0.0575     0.0675     0.07       0.0775
 0.075      0.0375     0.0525     0.0575     0.0575     0.0475
 0.0675     0.065      0.065      0.045      0.04       0.0575
 0.06       0.0675     0.0575     0.065      0.055      0.0475
 0.0475     0.0575     0.0475     0.0475     0.04       0.05
 0.0575     0.0625     0.0575     0.05       0.0725     0.0725
 0.06       0.055      0.0375     0.05       0.055      0.0575
 0.0375     0.0625     0.0575     0.0575     0.0375     0.0575
 0.0575     0.0575     0.0775     0.1        0.0525     0.045
 0.05       0.04       0.0525     0.0675     0.055      0.065
 0.065      0.06       0.0475     0.0475     0.0375     0.055
 0.0525     0.065      0.07       0.075      0.0775     0.075
 0.055      0.05       0.0825     0.08       0.07       0.05
 0.0725     0.0675     0.0725     0.0525     0.07       0.055
 0.0375     0.05       0.08       0.0775     0.0825     0.0675
 0.05       0.0725     0.0425     0.075      0.0675     0.0575
 0.05       0.065      0.04       0.0375     0.0275     0.0475
 0.045      0.0575     0.0425     0.0375     0.055      0.045
 0.0375     0.0675     0.06       0.0575     0.0525     0.035
 0.0325     0.045      0.0575     0.045      0.04       0.055
 0.04       0.0575     0.0525     0.0525     0.0525     0.06
 0.05       0.0675     0.0475     0.0575     0.05       0.065
 0.065      0.06       0.05       0.045      0.04       0.0425
 0.0275     0.0375     0.0575     0.07       0.0475     0.0475
 0.0575     0.0575     0.0375     0.0475     0.04       0.04
 0.0375     0.03       0.0475     0.0475     0.045      0.04
 0.0525     0.0475     0.0375     0.06       0.0625     0.05
 0.05       0.04       0.035      0.0325     0.0425     0.0575
 0.055      0.0675     0.065      0.0675     0.0375     0.0525
 0.065      0.06       0.0575     0.0825     0.055      0.07
 0.065      0.0775     0.06       0.0575     0.0625     0.06
 0.0675     0.075      0.0725     0.065      0.065      0.05
 0.065      0.085      0.0525     0.02       0.03       0.035
 0.03       0.0475     0.0375     0.04       0.04       0.04
 0.0525     0.07       0.045      0.0575     0.055      0.0375
 0.045      0.0575     0.06       0.06       0.0675     0.0875
 0.0875     0.06       0.07       0.0675     0.07       0.055
 0.0475     0.04       0.0475     0.0575     0.0525     0.0675
 0.0575     0.0575     0.045      0.0375     0.055      0.0475
 0.0775     0.065      0.045      0.0525     0.065      0.0575
 0.04       0.065      0.08       0.075      0.045      0.045
 0.04       0.04       0.055      0.055      0.05       0.0675
 0.07       0.05       0.06       0.05       0.04       0.0525
 0.0625     0.0575     0.075      0.0775     0.04       0.0375
 0.055      0.0475     0.065      0.055      0.0775     0.0575
 0.0375     0.0725     0.06       0.06       0.0525     0.04
 0.035      0.05       0.0675     0.0675     0.05       0.0625
 0.06       0.075      0.0675     0.055      0.0675     0.0725
 0.0675     0.0675     0.0675     0.0575     0.0525     0.045
 0.04       0.0475     0.05       0.0675     0.0675     0.055
 0.06       0.05       0.0475     0.0475     0.0575     0.055
 0.0675     0.0775     0.065      0.0775     0.065      0.0675
 0.0775     0.07       0.0675     0.0475     0.07       0.08
 0.0575     0.06       0.075      0.06       0.0775     0.0575
 0.055      0.0575     0.0525     0.0475     0.0575     0.055
 0.0425     0.0475     0.07       0.0675     0.07       0.07
 0.085      0.06       0.07      ]","[0.05      0.0617284 0.06      0.065     0.08      0.085     0.055
 0.05      0.055     0.08      0.1       0.095     0.065     0.085
 0.08      0.08      0.07      0.08      0.09      0.085     0.1
 0.07      0.08      0.07      0.06      0.08      0.085     0.075
 0.06      0.07      0.055     0.055     0.08      0.065     0.07
 0.07      0.08      0.075     0.1       0.075     0.06      0.035
 0.06      0.06      0.06      0.065     0.06      0.065     0.045
 0.05      0.055     0.075     0.075     0.07      0.075     0.055
 0.04      0.055     0.06      0.065     0.06      0.09      0.085
 0.05      0.06      0.065     0.09      0.08      0.08      0.045
 0.055     0.055     0.075     0.08      0.07      0.05      0.055
 0.055     0.065     0.055     0.06      0.07      0.085     0.065
 0.065     0.055     0.07      0.06      0.07      0.065     0.075
 0.085     0.08      0.07      0.055     0.06      0.085     0.07
 0.05      0.055     0.05      0.075     0.1       0.105     0.095
 0.085     0.08      0.075     0.065     0.075     0.105     0.105
 0.075     0.075     0.05      0.05      0.07      0.085     0.055
 0.055     0.07      0.075     0.065     0.05      0.04      0.07
 0.065     0.06      0.05      0.06      0.075     0.095     0.11
 0.11      0.1       0.1       0.08      0.06      0.05      0.05
 0.05      0.07      0.075     0.085     0.065     0.06      0.05
 0.05      0.055     0.075     0.085     0.075     0.07      0.075
 0.09      0.08      0.085     0.06      0.065     0.065     0.065
 0.055     0.07      0.07      0.07      0.06      0.055     0.065
 0.065     0.075     0.07      0.09      0.075     0.055     0.06
 0.065     0.055     0.055     0.06      0.055     0.065     0.07
 0.065     0.06      0.085     0.085     0.075     0.065     0.045
 0.05      0.065     0.07      0.06      0.08      0.065     0.065
 0.06      0.07      0.07      0.075     0.095     0.12      0.08
 0.055     0.065     0.06      0.07      0.085     0.065     0.08
 0.075     0.06      0.055     0.055     0.05      0.06      0.06
 0.07      0.075     0.085     0.085     0.08      0.065     0.06
 0.09      0.08      0.08      0.065     0.085     0.085     0.08
 0.085     0.085     0.08      0.05      0.06      0.085     0.085
 0.09      0.08      0.075     0.09      0.065     0.08      0.085
 0.065     0.05      0.075     0.05      0.05      0.05      0.065
 0.06      0.075     0.06      0.06      0.065     0.065     0.045
 0.08      0.06      0.065     0.065     0.05      0.06      0.07
 0.075     0.05      0.06      0.06      0.05      0.065     0.065
 0.06      0.06      0.07      0.065     0.075     0.06      0.06
 0.06      0.075     0.085     0.06      0.065     0.05      0.05
 0.055     0.04      0.04      0.07      0.075     0.055     0.055
 0.065     0.065     0.07      0.06      0.045     0.045     0.04
 0.035     0.055     0.055     0.055     0.045     0.075     0.07
 0.06      0.07      0.075     0.065     0.065     0.055     0.05
 0.045     0.055     0.08      0.08      0.07      0.07      0.075
 0.065     0.065     0.075     0.07      0.07      0.09      0.07
 0.08      0.075     0.08      0.07      0.07      0.07      0.07
 0.08      0.085     0.08      0.08      0.075     0.065     0.085
 0.09      0.075     0.035     0.05      0.06      0.065     0.075
 0.05      0.05      0.05      0.045     0.07      0.085     0.07
 0.08      0.07      0.06      0.055     0.065     0.07      0.07
 0.075     0.1       0.09      0.075     0.08      0.085     0.08
 0.065     0.055     0.045     0.05      0.065     0.07      0.08
 0.07      0.06      0.055     0.05      0.07      0.085     0.09
 0.075     0.05      0.065     0.075     0.065     0.07      0.085
 0.085     0.08      0.055     0.06      0.05      0.045     0.065
 0.06      0.07      0.085     0.08      0.07      0.07      0.06
 0.045     0.07      0.075     0.065     0.085     0.095     0.075
 0.055     0.07      0.055     0.07      0.08      0.08      0.065
 0.055     0.08      0.07      0.065     0.06      0.04      0.045
 0.055     0.07      0.075     0.06      0.075     0.07      0.08
 0.07      0.07      0.08      0.08      0.075     0.075     0.07
 0.06      0.065     0.06      0.06      0.065     0.055     0.08
 0.075     0.06      0.07      0.065     0.055     0.07      0.06
 0.06      0.07      0.095     0.085     0.095     0.09      0.085
 0.085     0.075     0.07      0.055     0.08      0.095     0.07
 0.07      0.085     0.065     0.08      0.065     0.065     0.075
 0.085     0.065     0.075     0.08      0.065     0.05      0.075
 0.085     0.075     0.075     0.1       0.08      0.085    ]","[0.09375    0.07716049 0.065      0.0775     0.0875     0.105
 0.0725     0.0575     0.06       0.0925     0.11       0.1
 0.0725     0.105      0.0925     0.08       0.0875     0.0925
 0.1025     0.125      0.1225     0.085      0.0825     0.07
 0.065      0.1025     0.1075     0.09       0.0775     0.0775
 0.0775     0.075      0.095      0.0825     0.0825     0.0875
 0.0825     0.09       0.1125     0.09       0.08       0.0525
 0.07       0.08       0.08       0.075      0.065      0.07
 0.055      0.0525     0.0625     0.08       0.0925     0.0825
 0.0825     0.06       0.045      0.06       0.075      0.075
 0.06       0.095      0.1        0.08       0.0825     0.0825
 0.095      0.0925     0.085      0.07       0.0775     0.0625
 0.08       0.0925     0.08       0.0575     0.0625     0.0675
 0.07       0.0625     0.0725     0.08       0.09       0.075
 0.07       0.07       0.09       0.0875     0.0825     0.0825
 0.1        0.095      0.09       0.075      0.0625     0.0625
 0.095      0.0775     0.0725     0.0625     0.05       0.0825
 0.11       0.1125     0.1        0.09       0.1025     0.0825
 0.075      0.09       0.1225     0.1225     0.0875     0.085
 0.055      0.06       0.0825     0.095      0.0725     0.0725
 0.07       0.0825     0.0825     0.07       0.0525     0.0725
 0.0725     0.08       0.0625     0.09       0.085      0.1225
 0.125      0.1225     0.1175     0.1025     0.0925     0.0825
 0.0875     0.0875     0.08       0.085      0.09       0.1
 0.0775     0.0725     0.0725     0.07       0.0675     0.1
 0.115      0.0925     0.08       0.08       0.105      0.08
 0.0975     0.0925     0.0825     0.075      0.0725     0.0625
 0.0775     0.0775     0.08       0.0725     0.0725     0.075
 0.0825     0.09       0.085      0.11       0.085      0.0725
 0.0775     0.0775     0.07       0.075      0.08       0.0675
 0.0775     0.07       0.0725     0.0775     0.095      0.095
 0.085      0.0775     0.0525     0.0525     0.07       0.085
 0.085      0.095      0.075      0.075      0.0875     0.0825
 0.08       0.09       0.1025     0.12       0.1        0.0675
 0.07       0.08       0.08       0.095      0.0725     0.09
 0.08       0.0725     0.07       0.06       0.06       0.06
 0.0625     0.075      0.085      0.095      0.0925     0.0825
 0.0725     0.0775     0.095      0.09       0.09       0.0825
 0.095      0.1        0.095      0.1125     0.0925     0.1
 0.065      0.0775     0.0925     0.0975     0.0925     0.0975
 0.105      0.1        0.085      0.0825     0.1        0.0775
 0.055      0.08       0.065      0.0775     0.0825     0.0825
 0.07       0.08       0.07       0.08       0.08       0.0825
 0.0625     0.085      0.0675     0.0725     0.0725     0.065
 0.0825     0.1        0.0925     0.06       0.085      0.0625
 0.0625     0.0725     0.0775     0.065      0.0675     0.08
 0.0825     0.08       0.0725     0.0675     0.0725     0.0875
 0.1025     0.0625     0.0825     0.0725     0.0725     0.07
 0.055      0.0475     0.085      0.085      0.06       0.065
 0.0775     0.0725     0.1        0.0775     0.055      0.05
 0.045      0.0475     0.0625     0.06       0.065      0.0575
 0.0925     0.085      0.0825     0.0775     0.08       0.0825
 0.0725     0.0725     0.06       0.055      0.0625     0.1
 0.1025     0.0775     0.0775     0.085      0.0925     0.075
 0.08       0.0775     0.085      0.095      0.0875     0.085
 0.085      0.0825     0.08       0.08       0.0775     0.085
 0.0975     0.09       0.0875     0.09       0.0825     0.0875
 0.1        0.0925     0.0925     0.055      0.065      0.085
 0.1        0.1025     0.0625     0.065      0.065      0.0575
 0.085      0.0925     0.09       0.105      0.08       0.0825
 0.07       0.0875     0.08       0.08       0.085      0.115
 0.0925     0.0825     0.08       0.1        0.0925     0.0775
 0.08       0.075      0.0675     0.0725     0.08       0.085
 0.085      0.06       0.065      0.0675     0.0825     0.12
 0.1        0.08       0.055      0.07       0.08       0.08
 0.1025     0.1025     0.095      0.085      0.075      0.08
 0.055      0.0525     0.075      0.0675     0.0925     0.1025
 0.0925     0.09       0.08       0.0625     0.07       0.09
 0.0875     0.08       0.0925     0.1025     0.1175     0.085
 0.08       0.0625     0.075      0.1025     0.08       0.075
 0.0725     0.0825     0.0825     0.08       0.065      0.0425
 0.0575     0.0725     0.0725     0.0825     0.0725     0.085
 0.0825     0.0825     0.07       0.08       0.09       0.09
 0.0825     0.0825     0.08       0.0675     0.0725     0.0775
 0.085      0.0825     0.065      0.09       0.085      0.07
 0.08       0.0725     0.065      0.085      0.0675     0.0675
 0.0725     0.1        0.095      0.105      0.1        0.0925
 0.0925     0.085      0.0725     0.0675     0.085      0.1075
 0.0875     0.085      0.09       0.0725     0.08       0.075
 0.0725     0.0925     0.11       0.0875     0.095      0.1
 0.085      0.0675     0.0825     0.1        0.08       0.095
 0.1175     0.12       0.0925    ]",0.11999999731779099,201
11,0.0001,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0625     0.06481482 0.0475     0.0475     0.0675     0.055
 0.06       0.075      0.075      0.0775     0.075      0.0725
 0.065      0.0375     0.025      0.0425     0.035      0.055
 0.0625     0.0675     0.075      0.06       0.0475     0.0425
 0.0425     0.02       0.05       0.075      0.0725     0.0775
 0.06       0.04       0.05       0.0525     0.0625     0.0725
 0.09       0.065      0.045      0.0575     0.0675     0.0575
 0.0475     0.075      0.06       0.065      0.0525     0.065
 0.0575     0.0575     0.07       0.07       0.07       0.065
 0.0575     0.055      0.075      0.075      0.07       0.03
 0.0475     0.06       0.0575     0.0375     0.06       0.085
 0.07       0.055      0.06       0.07       0.0775     0.0675
 0.045      0.04       0.0375     0.055      0.05       0.0275
 0.0275     0.0175     0.0225     0.0375     0.035      0.06
 0.075      0.07       0.065      0.0525     0.06       0.05
 0.0475     0.0475     0.0475     0.0525     0.0575     0.0725
 0.045      0.0525     0.0475     0.055      0.0625     0.0625
 0.055      0.04       0.0375     0.065      0.055      0.06
 0.0725     0.0625     0.055      0.045      0.07       0.06
 0.03       0.075      0.08       0.065      0.0575     0.035
 0.0375     0.0475     0.045      0.0575     0.0575     0.0725
 0.07       0.07       0.0475     0.0475     0.06       0.08
 0.08       0.075      0.0575     0.0625     0.0575     0.0875
 0.0775     0.0525     0.055      0.0675     0.065      0.09
 0.0875     0.075      0.0675     0.0575     0.0575     0.08
 0.0675     0.0775     0.06       0.06       0.06       0.05
 0.065      0.07       0.0675     0.0675     0.065      0.06
 0.0675     0.0775     0.0875     0.065      0.055      0.045
 0.035      0.05       0.0675     0.0675     0.0775     0.07
 0.0575     0.035      0.055      0.05       0.065      0.06
 0.05       0.07       0.075      0.05       0.0275     0.06
 0.0675     0.06       0.06       0.05       0.0575     0.055
 0.05       0.04       0.0525     0.0675     0.08       0.0875
 0.06       0.0375     0.04       0.055      0.045      0.07
 0.0725     0.0675     0.06       0.04       0.0675     0.0575
 0.065      0.075      0.0675     0.0675     0.0525     0.0675
 0.0575     0.05       0.04       0.0475     0.065      0.06
 0.08       0.0675     0.065      0.0575     0.055      0.055
 0.035      0.035      0.0675     0.085      0.06       0.085
 0.09       0.0675     0.04       0.06       0.0575     0.055
 0.045      0.06       0.045      0.055      0.07       0.0675
 0.075      0.0625     0.0375     0.0475     0.055      0.0675
 0.0575     0.0575     0.065      0.0875     0.07       0.075
 0.0675     0.0575     0.05       0.0675     0.06       0.045
 0.0375     0.0425     0.065      0.0575     0.055      0.0475
 0.04       0.0375     0.05       0.055      0.05       0.0675
 0.0575     0.0475     0.05       0.0575     0.06       0.04
 0.0475     0.0575     0.055      0.0575     0.0475     0.06
 0.0625     0.07       0.07       0.06       0.05       0.0525
 0.0375     0.04       0.0475     0.0775     0.0875     0.0725
 0.0675     0.0875     0.0925     0.09       0.0625     0.07
 0.0625     0.0475     0.04       0.05       0.045      0.0375
 0.0425     0.0475     0.045      0.045      0.0475     0.0275
 0.035      0.0375     0.025      0.0425     0.05       0.06
 0.0575     0.055      0.05       0.0375     0.0425     0.05
 0.06       0.08       0.1        0.0825     0.075      0.0625
 0.06       0.06       0.065      0.0475     0.0425     0.04
 0.045      0.0475     0.0725     0.0725     0.0675     0.06
 0.07       0.0875     0.0575     0.0675     0.035      0.045
 0.06       0.05       0.055      0.0625     0.04       0.045
 0.065      0.07       0.0475     0.0425     0.0325     0.0725
 0.0975     0.0775     0.0475     0.055      0.0575     0.0575
 0.06       0.0575     0.0575     0.0375     0.05       0.0575
 0.0575     0.0675     0.065      0.085      0.09       0.06
 0.075      0.08       0.07       0.0575     0.0575     0.0475
 0.04       0.0575     0.0575     0.0675     0.0675     0.065
 0.05       0.0575     0.0575     0.06       0.055      0.05
 0.0375     0.0575     0.0575     0.0675     0.07       0.0775
 0.075      0.08       0.09       0.0725     0.0625     0.055
 0.055      0.0475     0.06       0.0775     0.0775     0.0775
 0.075      0.0575     0.05       0.065      0.0675     0.075
 0.065      0.0675     0.065      0.0625     0.0575     0.05
 0.055      0.06       0.0575     0.0525     0.0475     0.0375
 0.0625     0.055      0.04       0.0775     0.06       0.0575
 0.0375     0.0375     0.0525     0.045      0.0675     0.06
 0.0875     0.07       0.0575     0.06       0.0575     0.04
 0.0275     0.06       0.0775     0.065      0.045      0.055
 0.06       0.0625     0.045      0.045      0.045      0.0525
 0.055      0.0475     0.0525     0.05       0.06       0.085
 0.0675     0.1025     0.07       0.0675     0.0625     0.06
 0.06       0.0575     0.0425     0.04       0.0425     0.0575
 0.0625     0.0475     0.065     ]","[0.0875     0.08641975 0.08       0.07       0.07       0.075
 0.075      0.08       0.085      0.08       0.085      0.08
 0.08       0.055      0.05       0.05       0.04       0.06
 0.07       0.075      0.08       0.075      0.065      0.055
 0.05       0.035      0.05       0.08       0.09       0.085
 0.065      0.06       0.055      0.075      0.08       0.085
 0.1        0.08       0.065      0.065      0.08       0.06
 0.055      0.08       0.08       0.07       0.07       0.08
 0.07       0.075      0.08       0.085      0.08       0.09
 0.065      0.06       0.085      0.09       0.085      0.055
 0.07       0.065      0.065      0.045      0.075      0.09
 0.085      0.08       0.08       0.075      0.085      0.075
 0.055      0.045      0.055      0.07       0.06       0.04
 0.055      0.045      0.04       0.04       0.05       0.065
 0.08       0.1        0.07       0.065      0.075      0.065
 0.065      0.06       0.05       0.06       0.06       0.08
 0.05       0.065      0.065      0.06       0.075      0.075
 0.07       0.045      0.05       0.075      0.065      0.065
 0.09       0.075      0.07       0.075      0.085      0.085
 0.055      0.08       0.09       0.07       0.065      0.045
 0.05       0.055      0.055      0.09       0.08       0.085
 0.08       0.07       0.06       0.065      0.075      0.085
 0.09       0.095      0.07       0.07       0.07       0.105
 0.095      0.07       0.065      0.07       0.08       0.1
 0.09       0.085      0.075      0.06       0.065      0.085
 0.085      0.1        0.08       0.06       0.07       0.065
 0.075      0.07       0.08       0.07       0.08       0.07
 0.08       0.085      0.105      0.08       0.065      0.055
 0.055      0.065      0.08       0.08       0.085      0.09
 0.07       0.065      0.07       0.055      0.075      0.065
 0.07       0.08       0.09       0.075      0.05       0.07
 0.07       0.075      0.06       0.06       0.075      0.065
 0.06       0.045      0.07       0.07       0.085      0.095
 0.06       0.045      0.05       0.06       0.065      0.085
 0.09       0.075      0.075      0.05       0.075      0.07
 0.075      0.08       0.075      0.075      0.06       0.07
 0.065      0.05       0.045      0.065      0.075      0.09
 0.09       0.07       0.08       0.07       0.07       0.06
 0.06       0.05       0.08       0.09       0.07       0.09
 0.095      0.075      0.055      0.075      0.075      0.075
 0.065      0.07       0.065      0.085      0.08       0.09
 0.08       0.07       0.055      0.06       0.065      0.07
 0.07       0.07       0.075      0.095      0.08       0.085
 0.075      0.065      0.06       0.075      0.065      0.055
 0.055      0.065      0.075      0.075      0.07       0.05
 0.045      0.045      0.075      0.06       0.06       0.075
 0.065      0.055      0.055      0.065      0.065      0.045
 0.085      0.065      0.065      0.07       0.06       0.06
 0.075      0.09       0.07       0.07       0.08       0.065
 0.05       0.045      0.06       0.085      0.1        0.09
 0.07       0.095      0.11       0.1        0.085      0.085
 0.08       0.065      0.055      0.055      0.06       0.045
 0.055      0.06       0.06       0.06       0.05       0.035
 0.04       0.04       0.045      0.05       0.055      0.07
 0.065      0.075      0.055      0.045      0.055      0.055
 0.075      0.1        0.11       0.09       0.085      0.07
 0.08       0.075      0.085      0.05       0.055      0.045
 0.06       0.07       0.095      0.095      0.08       0.08
 0.08       0.09       0.075      0.08       0.055      0.065
 0.065      0.07       0.065      0.07       0.055      0.055
 0.085      0.085      0.06       0.06       0.065      0.085
 0.1        0.08       0.055      0.06       0.065      0.07
 0.075      0.06       0.065      0.045      0.06       0.07
 0.07       0.07       0.08       0.09       0.095      0.065
 0.09       0.1        0.08       0.07       0.07       0.075
 0.055      0.07       0.065      0.07       0.07       0.07
 0.065      0.065      0.075      0.07       0.065      0.055
 0.04       0.06       0.07       0.075      0.085      0.085
 0.085      0.085      0.1        0.085      0.075      0.065
 0.06       0.05       0.065      0.09       0.085      0.085
 0.08       0.07       0.06       0.075      0.075      0.09
 0.085      0.08       0.08       0.075      0.06       0.06
 0.07       0.06       0.07       0.065      0.065      0.075
 0.095      0.075      0.06       0.09       0.07       0.06
 0.065      0.055      0.08       0.07       0.09       0.075
 0.09       0.075      0.07       0.065      0.065      0.05
 0.06       0.09       0.095      0.08       0.06       0.065
 0.075      0.07       0.05       0.065      0.055      0.06
 0.06       0.055      0.07       0.07       0.08       0.1
 0.095      0.11       0.09       0.07       0.07       0.065
 0.08       0.065      0.055      0.055      0.055      0.07
 0.075      0.055      0.07      ]","[0.1        0.09876543 0.115      0.0975     0.0775     0.095
 0.095      0.085      0.0925     0.0825     0.0925     0.0925
 0.095      0.075      0.0725     0.0575     0.0475     0.065
 0.0725     0.0825     0.08       0.09       0.0875     0.07
 0.055      0.06       0.0525     0.0825     0.1025     0.0975
 0.08       0.085      0.0675     0.0975     0.1        0.095
 0.1125     0.09       0.0825     0.0725     0.0925     0.065
 0.065      0.0825     0.105      0.0725     0.0825     0.09
 0.0875     0.095      0.085      0.1        0.09       0.11
 0.075      0.07       0.0975     0.105      0.105      0.085
 0.09       0.0725     0.0725     0.0625     0.0925     0.0975
 0.1025     0.1075     0.1        0.0825     0.0925     0.08
 0.0625     0.06       0.0775     0.08       0.0725     0.055
 0.08       0.07       0.06       0.055      0.0675     0.075
 0.0825     0.1225     0.0825     0.0775     0.0875     0.095
 0.0825     0.0775     0.0525     0.06       0.0625     0.08
 0.0525     0.0775     0.085      0.0675     0.0825     0.085
 0.0825     0.055      0.0675     0.0825     0.075      0.0725
 0.095      0.0875     0.085      0.1025     0.0925     0.1
 0.0825     0.0825     0.09       0.0725     0.0725     0.06
 0.0625     0.0625     0.0725     0.115      0.1025     0.095
 0.0925     0.0725     0.0775     0.0825     0.0825     0.1
 0.1025     0.1125     0.08       0.07       0.09       0.1125
 0.11       0.085      0.0725     0.085      0.1        0.1075
 0.095      0.095      0.0825     0.0625     0.075      0.095
 0.11       0.1125     0.1025     0.06       0.07       0.07
 0.0825     0.0775     0.095      0.08       0.0925     0.075
 0.09       0.09       0.125      0.0925     0.0775     0.06
 0.07       0.0875     0.1075     0.095      0.0925     0.1
 0.0925     0.09       0.0725     0.0675     0.0825     0.0725
 0.09       0.0875     0.105      0.0975     0.075      0.0725
 0.075      0.0925     0.075      0.0775     0.09       0.0725
 0.0725     0.055      0.0825     0.0775     0.0975     0.1075
 0.065      0.0575     0.065      0.065      0.0825     0.09
 0.11       0.085      0.085      0.0575     0.08       0.0875
 0.0875     0.0875     0.0875     0.0825     0.0675     0.0725
 0.0725     0.0575     0.05       0.0825     0.09       0.11
 0.0925     0.075      0.0925     0.0875     0.08       0.0675
 0.08       0.065      0.0925     0.0925     0.0825     0.1
 0.1075     0.0825     0.07       0.0825     0.0875     0.09
 0.085      0.0825     0.085      0.1025     0.09       0.11
 0.0875     0.08       0.07       0.07       0.0725     0.0725
 0.0875     0.0875     0.085      0.1025     0.095      0.0925
 0.0825     0.0725     0.075      0.0825     0.0775     0.0725
 0.075      0.0825     0.08       0.0925     0.095      0.0675
 0.065      0.0625     0.0925     0.0625     0.0725     0.08
 0.07       0.065      0.0725     0.0725     0.075      0.0675
 0.12       0.09       0.0775     0.08       0.07       0.0625
 0.0925     0.1025     0.085      0.09       0.1025     0.075
 0.065      0.0575     0.0725     0.0925     0.11       0.1025
 0.08       0.105      0.1225     0.1        0.1075     0.0925
 0.09       0.08       0.07       0.0625     0.08       0.0675
 0.07       0.065      0.0725     0.08       0.055      0.05
 0.045      0.0425     0.065      0.055      0.0625     0.0825
 0.075      0.0975     0.0675     0.0525     0.06       0.0675
 0.09       0.1125     0.11       0.0925     0.095      0.0725
 0.0925     0.085      0.095      0.07       0.07       0.0625
 0.0775     0.0875     0.1025     0.11       0.0925     0.0925
 0.0925     0.0925     0.0925     0.0925     0.08       0.08
 0.075      0.0875     0.08       0.0825     0.07       0.075
 0.1075     0.0925     0.0775     0.085      0.095      0.0925
 0.1025     0.0875     0.0625     0.0625     0.075      0.08
 0.0825     0.0675     0.0725     0.0575     0.065      0.08
 0.085      0.08       0.095      0.0975     0.105      0.0825
 0.1075     0.105      0.09       0.08       0.0725     0.09
 0.0775     0.085      0.0775     0.075      0.0725     0.075
 0.0875     0.0775     0.0925     0.0875     0.0725     0.065
 0.0425     0.07       0.0825     0.0825     0.0975     0.1
 0.095      0.095      0.1025     0.0925     0.0825     0.0725
 0.0625     0.0575     0.075      0.1        0.0925     0.0925
 0.08       0.0725     0.075      0.08       0.0875     0.1025
 0.105      0.0925     0.095      0.0925     0.0825     0.0775
 0.0725     0.065      0.0825     0.08       0.0825     0.1125
 0.1225     0.105      0.09       0.09       0.0825     0.07
 0.09       0.0775     0.1025     0.1        0.1075     0.0925
 0.0925     0.0875     0.085      0.07       0.07       0.0625
 0.095      0.1175     0.115      0.09       0.07       0.0725
 0.0825     0.0725     0.055      0.0825     0.07       0.0625
 0.0625     0.0625     0.085      0.0825     0.095      0.105
 0.125      0.125      0.11       0.075      0.08       0.075
 0.0925     0.075      0.065      0.07       0.0675     0.09
 0.08       0.06       0.0725    ]",0.10999999940395355,302
12,0.0001,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.125      0.12962963 0.1775     0.1825     0.155      0.16
 0.1525     0.175      0.17000001 0.145      0.13       0.1275
 0.11       0.15000001 0.16250001 0.11       0.0975     0.105
 0.12       0.1075     0.11       0.1275     0.105      0.1025
 0.12       0.105      0.1225     0.125      0.1        0.08
 0.0675     0.105      0.155      0.155      0.075      0.08
 0.095      0.12       0.1075     0.0925     0.0775     0.095
 0.1075     0.0975     0.0575     0.045      0.0575     0.0575
 0.055      0.04       0.03       0.0375     0.035      0.0425
 0.0375     0.0425     0.0475     0.055      0.0775     0.0575
 0.045      0.0575     0.045      0.05       0.045      0.045
 0.0375     0.0525     0.035      0.0525     0.075      0.06
 0.0375     0.0425     0.03       0.05       0.0475     0.0425
 0.0275     0.0375     0.0525     0.0475     0.025      0.0525
 0.0525     0.04       0.055      0.05       0.0375     0.0425
 0.0325     0.0475     0.0375     0.0475     0.0275     0.0525
 0.0675     0.0575     0.04       0.045      0.04       0.0375
 0.04       0.0575     0.055      0.0475     0.0575     0.05
 0.0675     0.0575     0.04       0.06       0.0575     0.0475
 0.06       0.0775     0.08       0.0675     0.0575     0.0525
 0.0425     0.035      0.0325     0.0275     0.0275     0.025
 0.0375     0.0475     0.04       0.04       0.0475     0.0725
 0.055      0.0375     0.0275     0.02       0.045      0.065
 0.04       0.055      0.065      0.0575     0.0375     0.0325
 0.035      0.065      0.0725     0.055      0.04       0.04
 0.045      0.045      0.04       0.0425     0.0625     0.0525
 0.0575     0.0475     0.0475     0.05       0.055      0.04
 0.0475     0.045      0.0525     0.045      0.03       0.025
 0.03       0.06       0.0425     0.055      0.04       0.0475
 0.0475     0.055      0.055      0.045      0.0575     0.0675
 0.055      0.0625     0.04       0.0675     0.0525     0.04
 0.03       0.0425     0.05       0.0525     0.03       0.0575
 0.06       0.04       0.0525     0.05       0.0575     0.0625
 0.0475     0.0475     0.0425     0.04       0.035      0.0375
 0.035      0.0425     0.04       0.0475     0.0375     0.0525
 0.05       0.0475     0.05       0.05       0.035      0.0375
 0.0375     0.0375     0.04       0.0375     0.025      0.04
 0.025      0.0275     0.0425     0.0575     0.0475     0.045
 0.0575     0.0475     0.035      0.045      0.045      0.055
 0.0475     0.04       0.04       0.05       0.055      0.04
 0.0475     0.0575     0.0575     0.0575     0.0275     0.0275
 0.0625     0.055      0.0525     0.05       0.0425     0.0475
 0.0375     0.0575     0.06       0.0375     0.0375     0.03
 0.045      0.0375     0.045      0.055      0.04       0.06
 0.0475     0.03       0.0375     0.0325     0.035      0.0475
 0.065      0.065      0.055      0.0575     0.04       0.03
 0.0375     0.035      0.0225     0.025      0.0475     0.07
 0.065      0.06       0.065      0.045      0.03       0.0475
 0.04       0.0375     0.055      0.0325     0.0175     0.03
 0.045      0.0525     0.0575     0.04       0.0475     0.0375
 0.0375     0.0375     0.035      0.0475     0.0475     0.06
 0.0675     0.07       0.055      0.05       0.06       0.0525
 0.05       0.04       0.0475     0.04       0.04       0.055
 0.065      0.0425     0.045      0.0675     0.06       0.05
 0.0375     0.0475     0.05       0.05       0.0475     0.045
 0.035      0.045      0.05       0.0575     0.035      0.045
 0.0425     0.0375     0.055      0.0525     0.04       0.0575
 0.0675     0.0825     0.0675     0.05       0.0475     0.045
 0.065      0.055      0.03       0.04       0.0475     0.0525
 0.0775     0.055      0.055      0.035      0.015      0.025
 0.0275     0.045      0.0475     0.0425     0.05       0.0175
 0.0275     0.0325     0.0475     0.0525     0.05       0.0475
 0.05       0.0725     0.05       0.0675     0.06       0.065
 0.0425     0.045      0.0375     0.0425     0.0475     0.0475
 0.04       0.0175     0.05       0.06       0.0675     0.0675
 0.045      0.0525     0.05       0.0475     0.0575     0.0475
 0.0375     0.045      0.035      0.0325     0.035      0.0475
 0.055      0.0675     0.0725     0.07       0.0575     0.0675
 0.0575     0.0675     0.035      0.02       0.035      0.0475
 0.05       0.0525     0.0375     0.055      0.06       0.0675
 0.0475     0.0275     0.0425     0.055      0.0575     0.0675
 0.0475     0.0525     0.065      0.06       0.0475     0.035
 0.0375     0.035      0.03       0.0375     0.0475     0.0575
 0.0375     0.025      0.025      0.035      0.035      0.0475
 0.04       0.035      0.0475     0.0575     0.0675     0.0625
 0.06       0.06       0.0575     0.0475     0.0375     0.045
 0.025      0.02       0.055      0.0575     0.04       0.0375
 0.0475     0.035      0.0525     0.055      0.05       0.04
 0.0375     0.0475     0.05       0.025      0.0275     0.035
 0.035      0.04       0.0375     0.0325     0.0475     0.0525
 0.05       0.0425     0.04       0.0475     0.06       0.045
 0.0475     0.05       0.055     ]","[0.1875     0.17283951 0.195      0.195      0.175      0.175
 0.17       0.185      0.18000001 0.16       0.145      0.145
 0.13       0.16       0.185      0.14       0.1        0.12
 0.13       0.115      0.115      0.13       0.115      0.12
 0.135      0.125      0.13       0.155      0.145      0.13
 0.13       0.15       0.175      0.195      0.125      0.14
 0.14       0.155      0.115      0.105      0.095      0.115
 0.12       0.115      0.075      0.055      0.075      0.095
 0.065      0.05       0.04       0.05       0.045      0.05
 0.06       0.06       0.055      0.065      0.09       0.075
 0.065      0.08       0.065      0.05       0.05       0.05
 0.075      0.07       0.065      0.08       0.095      0.065
 0.055      0.06       0.055      0.05       0.055      0.05
 0.05       0.07       0.06       0.06       0.075      0.095
 0.06       0.055      0.07       0.065      0.04       0.055
 0.045      0.05       0.065      0.07       0.045      0.065
 0.07       0.06       0.045      0.05       0.06       0.07
 0.06       0.07       0.07       0.055      0.06       0.065
 0.08       0.075      0.06       0.07       0.065      0.055
 0.06       0.085      0.085      0.075      0.065      0.065
 0.05       0.045      0.045      0.035      0.035      0.03
 0.04       0.06       0.05       0.045      0.06       0.08
 0.065      0.045      0.035      0.03       0.065      0.07
 0.05       0.075      0.08       0.07       0.065      0.07
 0.055      0.075      0.09       0.08       0.06       0.05
 0.055      0.06       0.055      0.055      0.075      0.06
 0.065      0.07       0.065      0.06       0.065      0.055
 0.06       0.06       0.07       0.06       0.045      0.035
 0.05       0.07       0.06       0.065      0.05       0.05
 0.055      0.06       0.065      0.05       0.065      0.08
 0.075      0.07       0.045      0.085      0.075      0.045
 0.045      0.065      0.07       0.065      0.04       0.065
 0.085      0.07       0.07       0.065      0.06       0.08
 0.07       0.05       0.06       0.055      0.05       0.045
 0.045      0.055      0.055      0.075      0.075      0.065
 0.055      0.055      0.055      0.055      0.045      0.04
 0.05       0.06       0.045      0.04       0.035      0.07
 0.065      0.065      0.055      0.065      0.065      0.06
 0.065      0.055      0.05       0.055      0.065      0.07
 0.06       0.04       0.04       0.055      0.06       0.055
 0.065      0.08       0.07       0.08       0.055      0.065
 0.07       0.07       0.07       0.06       0.06       0.055
 0.05       0.07       0.065      0.045      0.045      0.05
 0.055      0.065      0.065      0.06       0.055      0.07
 0.07       0.045      0.05       0.06       0.07       0.065
 0.08       0.075      0.075      0.075      0.07       0.065
 0.05       0.04       0.035      0.035      0.07       0.085
 0.08       0.075      0.075      0.055      0.045      0.05
 0.045      0.05       0.065      0.055      0.04       0.04
 0.05       0.065      0.07       0.05       0.055      0.045
 0.05       0.04       0.045      0.055      0.055      0.07
 0.075      0.07       0.06       0.06       0.07       0.065
 0.05       0.055      0.06       0.05       0.045      0.065
 0.08       0.075      0.06       0.07       0.07       0.06
 0.05       0.05       0.06       0.065      0.055      0.055
 0.065      0.07       0.07       0.07       0.055      0.065
 0.06       0.055      0.07       0.065      0.05       0.06
 0.075      0.1        0.08       0.06       0.065      0.065
 0.08       0.07       0.06       0.055      0.065      0.08
 0.08       0.08       0.065      0.065      0.06       0.05
 0.03       0.055      0.07       0.06       0.065      0.045
 0.05       0.045      0.065      0.06       0.06       0.055
 0.065      0.095      0.075      0.075      0.06       0.075
 0.07       0.07       0.045      0.055      0.055      0.06
 0.07       0.06       0.07       0.075      0.08       0.075
 0.075      0.08       0.055      0.065      0.075      0.055
 0.05       0.055      0.045      0.045      0.045      0.06
 0.08       0.075      0.085      0.09       0.065      0.07
 0.08       0.09       0.055      0.035      0.045      0.06
 0.05       0.065      0.04       0.065      0.075      0.085
 0.055      0.065      0.07       0.07       0.06       0.09
 0.065      0.07       0.09       0.085      0.06       0.045
 0.04       0.06       0.085      0.09       0.075      0.06
 0.045      0.04       0.04       0.04       0.045      0.055
 0.055      0.045      0.06       0.075      0.085      0.07
 0.065      0.065      0.065      0.07       0.06       0.07
 0.05       0.035      0.07       0.07       0.055      0.055
 0.055      0.055      0.065      0.075      0.06       0.045
 0.045      0.065      0.06       0.055      0.045      0.04
 0.04       0.045      0.04       0.045      0.06       0.06
 0.06       0.06       0.045      0.05       0.065      0.07
 0.09       0.065      0.06      ]","[0.22499999 0.20370371 0.2025     0.2075     0.1925     0.1875
 0.1875     0.195      0.18500001 0.17       0.1675     0.1625
 0.1525     0.1825     0.2        0.17       0.12       0.1325
 0.1325     0.1225     0.1275     0.1375     0.135      0.1375
 0.15       0.1525     0.1525     0.19000001 0.18500001 0.1875
 0.19       0.19       0.1875     0.24       0.22       0.2275
 0.19000001 0.2175     0.19       0.1875     0.16       0.1875
 0.1975     0.2125     0.18       0.1725     0.2275     0.265
 0.21       0.20749999 0.21       0.235      0.21750001 0.21750001
 0.24000001 0.25000001 0.23999999 0.27749999 0.29750001 0.30250001
 0.3075     0.325      0.31       0.2875     0.2875     0.2875
 0.3325     0.31       0.3175     0.325      0.3325     0.3025
 0.3025     0.3025     0.31       0.2875     0.295      0.2875
 0.3025     0.325      0.295      0.3025     0.34       0.34
 0.295      0.3025     0.31       0.3025     0.28       0.295
 0.2875     0.2875     0.3175     0.3175     0.295      0.3025
 0.3025     0.295      0.2875     0.2875     0.3025     0.325
 0.31       0.31       0.31       0.295      0.295      0.31
 0.31       0.31       0.31       0.3025     0.3025     0.295
 0.295      0.3175     0.3175     0.31       0.3025     0.3025
 0.2875     0.2875     0.2875     0.28       0.28       0.2725
 0.28       0.3025     0.295      0.2875     0.3025     0.31
 0.3025     0.2875     0.28       0.28       0.31       0.3025
 0.295      0.3175     0.3175     0.3025     0.31       0.325
 0.3025     0.31       0.325      0.325      0.31       0.295
 0.295      0.3025     0.3025     0.295      0.31       0.295
 0.3025     0.31       0.31       0.3025     0.3025     0.3025
 0.3025     0.3025     0.31       0.3025     0.295      0.28
 0.3025     0.3025     0.3025     0.3025     0.295      0.2875
 0.295      0.295      0.3025     0.2875     0.3025     0.3175
 0.3175     0.3025     0.2875     0.3175     0.3175     0.2875
 0.295      0.31       0.31       0.3025     0.2875     0.3025
 0.325      0.3175     0.31       0.31       0.295      0.3175
 0.3175     0.2875     0.3025     0.295      0.295      0.2875
 0.2875     0.295      0.3025     0.325      0.3325     0.3025
 0.295      0.295      0.295      0.295      0.2875     0.28
 0.295      0.31       0.2875     0.28       0.28       0.3175
 0.325      0.325      0.295      0.3025     0.31       0.3025
 0.3025     0.295      0.295      0.295      0.31       0.31
 0.3025     0.28       0.28       0.295      0.295      0.3025
 0.31       0.3175     0.31       0.325      0.31       0.325
 0.3025     0.31       0.31       0.3025     0.3025     0.295
 0.295      0.31       0.3025     0.2875     0.2875     0.3025
 0.295      0.3175     0.31       0.295      0.3025     0.31
 0.3175     0.295      0.2875     0.31       0.325      0.31
 0.31       0.31       0.3175     0.3175     0.3175     0.325
 0.295      0.28       0.28       0.28       0.3175     0.3175
 0.31       0.31       0.31       0.295      0.295      0.2875
 0.2875     0.295      0.3025     0.3025     0.295      0.2875
 0.2875     0.3025     0.3025     0.295      0.295      0.2875
 0.295      0.28       0.2875     0.295      0.295      0.3025
 0.31       0.3025     0.295      0.3025     0.3025     0.3025
 0.2875     0.295      0.3025     0.295      0.2875     0.3025
 0.31       0.325      0.3025     0.3025     0.31       0.295
 0.295      0.2875     0.3025     0.31       0.295      0.295
 0.3175     0.3175     0.3175     0.31       0.3025     0.31
 0.3025     0.3025     0.31       0.3025     0.295      0.295
 0.31       0.3325     0.3175     0.3025     0.31       0.31
 0.3175     0.31       0.3175     0.3025     0.31       0.325
 0.31       0.325      0.3025     0.3175     0.325      0.3025
 0.2725     0.295      0.31       0.3025     0.3025     0.3025
 0.3025     0.2875     0.31       0.295      0.295      0.295
 0.3025     0.325      0.325      0.31       0.295      0.31
 0.3175     0.3175     0.2875     0.295      0.295      0.3025
 0.3175     0.325      0.31       0.31       0.3175     0.31
 0.325      0.325      0.295      0.3025     0.31       0.295
 0.295      0.295      0.2875     0.2875     0.2875     0.3025
 0.325      0.31       0.3175     0.325      0.3025     0.3025
 0.325      0.325      0.3025     0.2875     0.2875     0.3025
 0.2875     0.3025     0.28       0.3025     0.31       0.325
 0.295      0.325      0.3175     0.31       0.295      0.325
 0.31       0.31       0.325      0.325      0.3025     0.2875
 0.28       0.31       0.355      0.355      0.325      0.295
 0.2875     0.2875     0.2875     0.28       0.2875     0.295
 0.295      0.2875     0.3025     0.3175     0.3175     0.3025
 0.3025     0.3025     0.3025     0.3175     0.31       0.3175
 0.3025     0.2875     0.3025     0.3025     0.295      0.3025
 0.295      0.3025     0.3025     0.3175     0.3025     0.2875
 0.2875     0.31       0.295      0.31       0.295      0.28
 0.28       0.2875     0.28       0.2875     0.295      0.295
 0.3025     0.3025     0.2875     0.2875     0.3025     0.3175
 0.3475     0.31       0.295     ]",0.19500000029802322,2
13,0.0001,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.075      0.12654321 0.1475     0.1425     0.155      0.1475
 0.145      0.1725     0.17750001 0.2225     0.2475     0.29750001
 0.39250001 0.50749999 0.6525     0.73999999 0.79999998 0.875
 0.91500001 0.935      0.9325     0.95749998 0.96750002 0.98
 0.9875     0.995      0.9975     1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         0.9975     0.9975     1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 0.9975     0.995      0.9975     1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.1375     0.15432099 0.16       0.16       0.18499999 0.175
 0.16500001 0.195      0.215      0.245      0.26000001 0.31
 0.405      0.53       0.69       0.815      0.88499999 0.91499999
 0.94500002 0.96000001 0.95500001 0.965      0.98500001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]","[0.20625    0.17901235 0.175      0.18       0.20999999 0.205
 0.19750001 0.21       0.255      0.2725     0.28500001 0.33749999
 0.415      0.56250001 0.7        0.83       0.94499999 0.95249999
 0.97250003 0.98250002 0.97750002 0.97250003 0.99250001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,23
14,0.0001,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.         0.00925926 0.01       0.0075     0.0075     0.0075
 0.         0.0075     0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.01       0.0075     0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.0075     0.01       0.01       0.0075     0.0075
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.0075     0.0075     0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.0075     0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.0075     0.0075     0.         0.         0.
 0.0075     0.0075     0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.0075     0.
 0.         0.0075     0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.0075
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.0075     0.01
 0.01       0.0075     0.         0.         0.         0.
 0.         0.         0.0075     0.01       0.01       0.
 0.0075     0.0075     0.         0.         0.         0.
 0.0075     0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.0075
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.0075     0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.0075     0.         0.         0.         0.
 0.         0.         0.         0.0075     0.0075     0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.0075     0.0075     0.        ]","[0.0125     0.01234568 0.01       0.01       0.015      0.01
 0.005      0.01       0.005      0.         0.005      0.005
 0.01       0.005      0.         0.         0.         0.
 0.01       0.01       0.015      0.005      0.         0.005
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.005
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.01       0.01       0.01       0.01       0.01
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.01       0.01       0.005      0.
 0.005      0.005      0.         0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.01       0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.005      0.005
 0.         0.005      0.         0.005      0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.005      0.005      0.         0.005
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.005      0.         0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.         0.         0.005      0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.015      0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.01       0.01       0.01       0.         0.         0.005
 0.01       0.01       0.         0.         0.         0.005
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.005      0.01       0.
 0.         0.01       0.005      0.         0.         0.
 0.         0.005      0.005      0.         0.005      0.01
 0.01       0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.01       0.01
 0.01       0.01       0.005      0.005      0.005      0.005
 0.         0.005      0.01       0.015      0.01       0.005
 0.015      0.01       0.         0.         0.         0.005
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.005      0.005      0.005      0.01
 0.005      0.005      0.005      0.         0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.005      0.005      0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.005      0.01       0.01       0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.01       0.         0.         0.         0.
 0.         0.         0.         0.01       0.01       0.005
 0.005      0.         0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.005
 0.01       0.01       0.005     ]","[0.025      0.02160494 0.02       0.015      0.02       0.0125
 0.0125     0.0125     0.0125     0.005      0.01       0.015
 0.025      0.015      0.0025     0.         0.         0.
 0.0125     0.0175     0.0225     0.01       0.0025     0.01
 0.0025     0.         0.         0.         0.0025     0.0125
 0.0125     0.01       0.01       0.0025     0.0025     0.
 0.0025     0.005      0.0025     0.0025     0.0025     0.01
 0.01       0.         0.         0.         0.0025     0.0125
 0.01       0.01       0.0125     0.0125     0.0025     0.0025
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.0025     0.         0.0025     0.0025     0.         0.0075
 0.0075     0.0025     0.         0.         0.         0.
 0.         0.         0.         0.0025     0.0025     0.
 0.         0.01       0.0125     0.0125     0.01       0.0025
 0.01       0.0125     0.005      0.         0.         0.0025
 0.0125     0.0125     0.01       0.0025     0.         0.
 0.         0.         0.0025     0.0025     0.0025     0.0025
 0.01       0.0125     0.005      0.         0.         0.0025
 0.01       0.01       0.01       0.01       0.         0.0025
 0.0025     0.0025     0.         0.         0.         0.
 0.         0.0025     0.0025     0.015      0.0125     0.
 0.         0.0025     0.0125     0.0125     0.0125     0.0025
 0.0025     0.         0.         0.         0.         0.
 0.         0.         0.         0.01       0.01       0.
 0.0025     0.01       0.01       0.         0.         0.
 0.         0.         0.0025     0.0025     0.01       0.0025
 0.0025     0.         0.0025     0.0025     0.         0.
 0.0025     0.0025     0.         0.0025     0.0025     0.
 0.0025     0.01       0.01       0.0025     0.0125     0.0125
 0.0025     0.01       0.0025     0.01       0.01       0.0025
 0.         0.         0.         0.0025     0.01       0.0125
 0.0025     0.0025     0.         0.         0.005      0.005
 0.0025     0.         0.         0.0025     0.0025     0.005
 0.01       0.005      0.0125     0.0025     0.005      0.005
 0.005      0.0025     0.         0.         0.         0.01
 0.01       0.01       0.0025     0.005      0.005      0.
 0.         0.0025     0.01       0.0025     0.         0.0025
 0.0025     0.0025     0.0025     0.01       0.01       0.
 0.0025     0.0025     0.01       0.0025     0.         0.0025
 0.0025     0.         0.01       0.01       0.0025     0.01
 0.0025     0.0025     0.         0.0025     0.01       0.01
 0.0025     0.         0.         0.005      0.005      0.005
 0.0025     0.0025     0.         0.         0.01       0.0125
 0.01       0.         0.         0.0025     0.0025     0.0125
 0.01       0.         0.0025     0.0025     0.         0.0025
 0.01       0.0025     0.0125     0.0125     0.015      0.005
 0.005      0.0025     0.         0.         0.         0.01
 0.01       0.01       0.0025     0.0025     0.01       0.01
 0.0125     0.01       0.01       0.0025     0.         0.
 0.0025     0.0025     0.005      0.0025     0.0025     0.0125
 0.02       0.005      0.0025     0.01       0.01       0.0025
 0.0025     0.0025     0.0025     0.0025     0.005      0.01
 0.01       0.0025     0.         0.         0.         0.0025
 0.01       0.01       0.01       0.0025     0.0025     0.0125
 0.01       0.01       0.0025     0.0025     0.0025     0.01
 0.01       0.015      0.0175     0.01       0.0075     0.005
 0.0025     0.005      0.01       0.0125     0.0125     0.0025
 0.0025     0.0125     0.0125     0.0075     0.005      0.0025
 0.01       0.02       0.0225     0.0025     0.01       0.0125
 0.0125     0.015      0.0125     0.005      0.0025     0.0025
 0.0025     0.005      0.005      0.005      0.01       0.0125
 0.0125     0.0125     0.0125     0.015      0.0175     0.0125
 0.0025     0.01       0.015      0.03       0.0175     0.015
 0.02       0.0125     0.0025     0.         0.0025     0.0125
 0.0225     0.0175     0.005      0.         0.0075     0.01
 0.01       0.0025     0.0025     0.0025     0.         0.
 0.         0.005      0.005      0.0025     0.0125     0.01
 0.01       0.005      0.01       0.01       0.01       0.015
 0.0125     0.01       0.0125     0.005      0.0025     0.005
 0.0075     0.015      0.0125     0.005      0.0025     0.0025
 0.0125     0.015      0.0125     0.01       0.0125     0.0025
 0.0025     0.0025     0.0025     0.0025     0.0125     0.0125
 0.0125     0.0075     0.005      0.         0.0075     0.01
 0.01       0.0125     0.02       0.01       0.01       0.0125
 0.01       0.0025     0.         0.0025     0.005      0.015
 0.015      0.005      0.0025     0.005      0.0025     0.0025
 0.0125     0.015      0.005      0.0025     0.         0.005
 0.005      0.0075     0.0075     0.015      0.0125     0.0125
 0.01       0.0025     0.0125     0.015      0.0125     0.0025
 0.         0.0025     0.005      0.005      0.         0.0025
 0.0125     0.01       0.005      0.005      0.0025     0.01
 0.0125     0.0125     0.015     ]",0.014999999664723873,4
15,0.0001,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.     0.015
 0.0075 0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.0075 0.     0.     0.     0.     0.0075 0.01   0.0175 0.
 0.     0.     0.     0.0075 0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.01   0.0075 0.     0.     0.     0.0075 0.0075 0.0075
 0.     0.     0.0075 0.     0.0075 0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.         0.00617284 0.01       0.005      0.         0.01
 0.005      0.005      0.005      0.025      0.015      0.005
 0.         0.         0.005      0.01       0.005      0.
 0.         0.         0.         0.01       0.005      0.
 0.005      0.005      0.015      0.015      0.02       0.005
 0.005      0.005      0.005      0.01       0.005      0.01
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.005      0.         0.         0.         0.005      0.
 0.         0.005      0.         0.01       0.005      0.005
 0.005      0.         0.         0.         0.005      0.005
 0.01       0.005      0.005      0.         0.         0.005
 0.005      0.         0.         0.         0.         0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.         0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.005      0.005
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.005      0.005      0.015      0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.015      0.005      0.005      0.01       0.01       0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.005      0.005      0.01       0.005
 0.015      0.005      0.005      0.         0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.01       0.01       0.005      0.
 0.005      0.005      0.005      0.005      0.005      0.
 0.005      0.005      0.005      0.01       0.         0.
 0.01       0.01       0.005      0.         0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.005      0.005      0.01       0.01       0.01
 0.005      0.01       0.005      0.01       0.01       0.01
 0.         0.005      0.01       0.005      0.01       0.01
 0.005      0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.01       0.005      0.005      0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.005      0.005
 0.         0.005      0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.         0.005
 0.01       0.         0.005      0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.01       0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.005      0.         0.         0.         0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.01       0.         0.005      0.         0.
 0.         0.         0.         0.005      0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.        ]","[0.00625   0.0154321 0.0125    0.01      0.0025    0.01      0.01
 0.01      0.0125    0.03      0.0225    0.0125    0.005     0.
 0.01      0.01      0.01      0.        0.        0.        0.0025
 0.01      0.01      0.005     0.0125    0.01      0.0225    0.02
 0.0225    0.0125    0.01      0.01      0.01      0.015     0.015
 0.015     0.0025    0.01      0.0025    0.0025    0.0025    0.0025
 0.        0.0025    0.01      0.0125    0.0025    0.005     0.01
 0.0025    0.0025    0.005     0.0125    0.0025    0.0025    0.01
 0.005     0.02      0.0125    0.0125    0.01      0.0025    0.0025
 0.0025    0.01      0.01      0.0125    0.0125    0.01      0.0025
 0.0025    0.01      0.0125    0.0075    0.0025    0.        0.0025
 0.01      0.01      0.        0.        0.0025    0.0025    0.0025
 0.0025    0.0025    0.0025    0.        0.        0.        0.
 0.005     0.0125    0.01      0.0025    0.01      0.01      0.01
 0.01      0.0025    0.005     0.005     0.005     0.0025    0.
 0.        0.0025    0.0025    0.0025    0.01      0.01      0.0025
 0.0125    0.0125    0.01      0.0125    0.0125    0.01      0.0025
 0.        0.        0.        0.        0.        0.        0.
 0.        0.        0.        0.0025    0.0025    0.0025    0.
 0.        0.005     0.0125    0.01      0.        0.01      0.0125
 0.02      0.0075    0.0075    0.        0.        0.0025    0.01
 0.005     0.005     0.0075    0.02      0.0125    0.015     0.01
 0.01      0.        0.01      0.01      0.005     0.0025    0.
 0.0025    0.0025    0.0025    0.0025    0.0025    0.01      0.0125
 0.0125    0.005     0.0125    0.01      0.0225    0.0125    0.0225
 0.0175    0.015     0.0075    0.01      0.01      0.0075    0.0075
 0.015     0.0125    0.0025    0.0025    0.0025    0.0025    0.005
 0.0025    0.005     0.0075    0.005     0.0025    0.005     0.005
 0.0025    0.01      0.01      0.005     0.01      0.01      0.01
 0.01      0.0275    0.0375    0.0275    0.015     0.0125    0.0025
 0.01      0.0125    0.0125    0.01      0.0025    0.0025    0.0125
 0.02      0.0125    0.0025    0.        0.        0.        0.
 0.0025    0.0125    0.025     0.0125    0.0025    0.015     0.0125
 0.01      0.0125    0.0125    0.0125    0.02      0.0125    0.0125
 0.01      0.01      0.0025    0.0125    0.02      0.0175    0.0125
 0.01      0.01      0.0025    0.01      0.02      0.0125    0.
 0.        0.        0.        0.0025    0.0025    0.0025    0.0175
 0.025     0.0125    0.01      0.0025    0.0025    0.        0.0025
 0.005     0.0125    0.01      0.0025    0.005     0.005     0.005
 0.        0.0025    0.01      0.0125    0.0075    0.0075    0.
 0.01      0.0125    0.0075    0.01      0.0075    0.0025    0.01
 0.01      0.0025    0.01      0.0125    0.0175    0.0175    0.01
 0.0125    0.005     0.        0.        0.0025    0.0125    0.02
 0.005     0.0125    0.005     0.005     0.        0.01      0.0125
 0.01      0.        0.        0.005     0.005     0.        0.0025
 0.0025    0.0025    0.        0.0125    0.0125    0.0025    0.
 0.0025    0.0025    0.0025    0.        0.        0.        0.
 0.        0.        0.0025    0.0025    0.        0.        0.0025
 0.0025    0.0025    0.0025    0.0025    0.        0.        0.
 0.0025    0.0025    0.        0.0025    0.0025    0.0025    0.
 0.        0.0025    0.0025    0.0025    0.        0.        0.
 0.005     0.005     0.        0.0025    0.01      0.01      0.01
 0.01      0.0125    0.01      0.0025    0.        0.        0.
 0.        0.0025    0.01      0.0025    0.0025    0.        0.
 0.0025    0.0025    0.0025    0.0025    0.0025    0.        0.
 0.        0.        0.        0.0025    0.0025    0.        0.01
 0.01      0.0025    0.        0.005     0.005     0.0025    0.
 0.0025    0.005     0.005     0.0025    0.0025    0.        0.0025
 0.005     0.005     0.0025    0.        0.0025    0.01      0.0025
 0.0025    0.        0.        0.        0.        0.        0.
 0.        0.        0.        0.0025    0.01      0.005     0.005
 0.0025    0.0025    0.005     0.01      0.01      0.01      0.01
 0.        0.        0.        0.0025    0.01      0.0025    0.
 0.0025    0.0025    0.0025    0.        0.0025    0.0025    0.005
 0.005     0.0025    0.        0.0025    0.0025    0.0025    0.0025
 0.0025    0.01      0.0125    0.0025    0.01      0.0025    0.
 0.        0.        0.0025    0.0125    0.0125    0.01      0.0125
 0.0025    0.        0.        0.        0.0025    0.0075    0.005
 0.0025    0.0025    0.0025    0.        0.        0.        0.
 0.        0.        0.0025    0.0025    0.        0.       ]",0.024999999441206455,9
16,0.001,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02469136 0.045      0.03       0.0275     0.0375
 0.0375     0.0225     0.01       0.025      0.0275     0.04
 0.03       0.0275     0.0275     0.04       0.03       0.0475
 0.0375     0.0275     0.01       0.025      0.025      0.025
 0.04       0.045      0.03       0.03       0.0275     0.025
 0.0275     0.035      0.0275     0.015      0.0275     0.035
 0.0425     0.03       0.03       0.01       0.0175     0.0175
 0.015      0.0325     0.0375     0.035      0.0175     0.0175
 0.02       0.035      0.0275     0.0175     0.0175     0.0275
 0.0375     0.0275     0.03       0.03       0.0175     0.0075
 0.0275     0.02       0.0275     0.02       0.0425     0.0375
 0.0475     0.0375     0.0175     0.025      0.025      0.02
 0.02       0.0375     0.0275     0.0425     0.04       0.02
 0.03       0.0275     0.0325     0.0275     0.0375     0.0375
 0.04       0.02       0.0075     0.025      0.025      0.03
 0.025      0.0175     0.025      0.0175     0.02       0.02
 0.015      0.02       0.0275     0.02       0.025      0.0175
 0.0275     0.03       0.02       0.0375     0.0375     0.0275
 0.035      0.0325     0.035      0.02       0.02       0.03
 0.01       0.02       0.03       0.02       0.025      0.0175
 0.0275     0.01       0.015      0.015      0.0075     0.0175
 0.02       0.01       0.0275     0.0375     0.0475     0.0375
 0.0325     0.0275     0.015      0.0275     0.035      0.025
 0.02       0.0325     0.0075     0.02       0.02       0.035
 0.01       0.0175     0.0175     0.02       0.02       0.025
 0.0275     0.0375     0.0475     0.0475     0.02       0.015
 0.0225     0.025      0.0475     0.035      0.05       0.04
 0.0375     0.025      0.0175     0.035      0.0375     0.025
 0.01       0.0275     0.0275     0.03       0.035      0.0275
 0.0075     0.025      0.03       0.03       0.0275     0.03
 0.04       0.035      0.015      0.0075     0.02       0.035
 0.0425     0.0375     0.0375     0.0275     0.0275     0.0475
 0.04       0.035      0.0325     0.02       0.01       0.02
 0.0175     0.0275     0.035      0.0175     0.0175     0.0175
 0.0175     0.0275     0.015      0.015      0.0175     0.02
 0.0175     0.0175     0.035      0.0275     0.0275     0.045
 0.0275     0.015      0.02       0.0275     0.0275     0.0275
 0.015      0.02       0.0075     0.02       0.03       0.02
 0.015      0.0325     0.0275     0.01       0.0175     0.0375
 0.04       0.0275     0.03       0.03       0.03       0.03
 0.0275     0.025      0.0275     0.03       0.0375     0.0175
 0.025      0.04       0.0175     0.02       0.03       0.0275
 0.035      0.045      0.0175     0.015      0.0275     0.035
 0.02       0.0275     0.02       0.03       0.0275     0.0275
 0.0425     0.05       0.0375     0.0275     0.025      0.02
 0.0175     0.02       0.0275     0.0275     0.04       0.0375
 0.04       0.03       0.035      0.03       0.03       0.0275
 0.035      0.0175     0.0075     0.0375     0.0475     0.0375
 0.0175     0.0275     0.0175     0.0175     0.02       0.0275
 0.045      0.035      0.035      0.03       0.0075     0.01
 0.0175     0.02       0.01       0.02       0.02       0.025
 0.02       0.0275     0.035      0.0275     0.0175     0.0075
 0.0175     0.0275     0.03       0.04       0.0375     0.0375
 0.0175     0.03       0.03       0.03       0.0275     0.035
 0.0325     0.03       0.03       0.0175     0.02       0.0275
 0.02       0.0375     0.0275     0.0375     0.0275     0.0425
 0.035      0.0275     0.045      0.03       0.0275     0.02
 0.035      0.0275     0.03       0.015      0.0375     0.035
 0.0175     0.0075     0.025      0.045      0.0525     0.0375
 0.0175     0.0075     0.0175     0.03       0.0375     0.02
 0.015      0.01       0.0375     0.0475     0.0475     0.02
 0.03       0.0275     0.04       0.0375     0.0175     0.0275
 0.03       0.02       0.0175     0.0375     0.0275     0.0325
 0.0325     0.0375     0.025      0.0275     0.025      0.0275
 0.0175     0.0175     0.0175     0.0075     0.02       0.0275
 0.04       0.05       0.045      0.035      0.04       0.04
 0.0375     0.01       0.01       0.0075     0.01       0.0175
 0.035      0.0175     0.025      0.025      0.025      0.0375
 0.03       0.0275     0.03       0.0275     0.0175     0.0075
 0.02       0.0275     0.0175     0.0225     0.0175     0.025
 0.0375     0.0475     0.025      0.04       0.0275     0.02
 0.0275     0.045      0.045      0.0275     0.0175     0.01
 0.0175     0.0275     0.0375     0.0525     0.0425     0.0275
 0.015      0.0175     0.0175     0.025      0.01       0.01
 0.0075     0.0175     0.0175     0.0275     0.03       0.0275
 0.0175     0.0225     0.025      0.045      0.0575     0.045
 0.0325     0.0375     0.035      0.0375     0.025      0.0175
 0.04       0.0425     0.0375     0.0175     0.0175     0.015
 0.0175     0.025      0.0175     0.025      0.0375     0.0175
 0.01       0.02       0.0175     0.0075     0.015      0.03
 0.02       0.0225     0.0175     0.02       0.04       0.0475
 0.025      0.0175     0.025     ]","[0.0625     0.04938272 0.05       0.03       0.03       0.04
 0.05       0.045      0.02       0.03       0.03       0.04
 0.03       0.035      0.035      0.045      0.045      0.055
 0.045      0.04       0.03       0.04       0.03       0.035
 0.055      0.055      0.035      0.035      0.035      0.03
 0.04       0.04       0.03       0.025      0.035      0.05
 0.055      0.04       0.04       0.03       0.025      0.025
 0.03       0.045      0.04       0.04       0.025      0.02
 0.03       0.04       0.03       0.02       0.025      0.035
 0.04       0.035      0.035      0.045      0.03       0.03
 0.03       0.03       0.04       0.03       0.05       0.05
 0.055      0.04       0.03       0.03       0.035      0.03
 0.03       0.04       0.035      0.05       0.04       0.025
 0.035      0.03       0.04       0.035      0.04       0.05
 0.055      0.025      0.02       0.03       0.03       0.035
 0.035      0.025      0.03       0.025      0.03       0.02
 0.025      0.035      0.03       0.025      0.035      0.035
 0.03       0.03       0.03       0.04       0.045      0.04
 0.045      0.045      0.04       0.03       0.03       0.035
 0.015      0.02       0.035      0.035      0.035      0.03
 0.035      0.02       0.02       0.025      0.02       0.02
 0.02       0.015      0.04       0.045      0.05       0.05
 0.04       0.035      0.02       0.035      0.045      0.04
 0.025      0.04       0.025      0.03       0.03       0.04
 0.02       0.03       0.025      0.025      0.03       0.035
 0.035      0.04       0.055      0.055      0.025      0.03
 0.04       0.04       0.05       0.045      0.055      0.05
 0.05       0.03       0.03       0.05       0.045      0.04
 0.03       0.04       0.035      0.035      0.04       0.035
 0.03       0.035      0.035      0.035      0.035      0.035
 0.05       0.05       0.025      0.015      0.025      0.045
 0.055      0.04       0.045      0.03       0.035      0.05
 0.05       0.04       0.04       0.03       0.015      0.03
 0.03       0.04       0.05       0.025      0.025      0.02
 0.025      0.035      0.03       0.02       0.02       0.025
 0.025      0.02       0.04       0.035      0.035      0.055
 0.03       0.025      0.025      0.035      0.035      0.04
 0.025      0.03       0.03       0.025      0.035      0.03
 0.025      0.045      0.035      0.025      0.025      0.04
 0.045      0.03       0.035      0.035      0.03       0.035
 0.03       0.03       0.03       0.03       0.04       0.025
 0.03       0.05       0.03       0.02       0.035      0.045
 0.04       0.05       0.03       0.025      0.03       0.045
 0.035      0.035      0.03       0.03       0.035      0.035
 0.055      0.06       0.04       0.04       0.03       0.02
 0.025      0.02       0.035      0.03       0.045      0.045
 0.05       0.035      0.04       0.035      0.035      0.035
 0.045      0.025      0.03       0.04       0.05       0.045
 0.035      0.04       0.025      0.02       0.02       0.04
 0.05       0.045      0.055      0.035      0.015      0.01
 0.02       0.025      0.025      0.035      0.035      0.03
 0.025      0.035      0.045      0.035      0.03       0.02
 0.025      0.035      0.04       0.04       0.045      0.045
 0.03       0.045      0.03       0.035      0.03       0.05
 0.05       0.04       0.03       0.035      0.035      0.03
 0.035      0.045      0.03       0.045      0.035      0.06
 0.045      0.045      0.05       0.035      0.035      0.03
 0.045      0.035      0.035      0.03       0.04       0.04
 0.025      0.025      0.035      0.05       0.06       0.04
 0.02       0.01       0.02       0.035      0.04       0.025
 0.03       0.015      0.04       0.05       0.05       0.04
 0.03       0.03       0.045      0.04       0.025      0.035
 0.035      0.025      0.03       0.04       0.03       0.05
 0.04       0.04       0.04       0.035      0.035      0.035
 0.02       0.025      0.025      0.02       0.02       0.035
 0.05       0.055      0.05       0.04       0.04       0.05
 0.05       0.015      0.015      0.025      0.015      0.03
 0.045      0.025      0.035      0.03       0.04       0.04
 0.035      0.03       0.04       0.035      0.025      0.01
 0.02       0.03       0.03       0.035      0.03       0.03
 0.04       0.05       0.03       0.04       0.035      0.025
 0.03       0.05       0.055      0.035      0.025      0.02
 0.02       0.04       0.05       0.07       0.05       0.035
 0.025      0.02       0.025      0.03       0.01       0.015
 0.015      0.02       0.025      0.035      0.04       0.035
 0.025      0.03       0.03       0.05       0.06       0.055
 0.045      0.05       0.05       0.045      0.045      0.035
 0.055      0.05       0.045      0.025      0.025      0.03
 0.03       0.035      0.025      0.035      0.045      0.035
 0.015      0.02       0.03       0.025      0.03       0.05
 0.045      0.045      0.02       0.03       0.04       0.05
 0.03       0.025      0.04      ]","[0.10625    0.07716049 0.05       0.0325     0.03       0.0425
 0.055      0.0625     0.04       0.0325     0.0325     0.04
 0.035      0.04       0.04       0.0525     0.065      0.07
 0.0625     0.0525     0.0525     0.05       0.035      0.0425
 0.0625     0.0625     0.0475     0.0525     0.05       0.0375
 0.05       0.04       0.0425     0.045      0.0475     0.0625
 0.0625     0.0525     0.0525     0.05       0.035      0.0325
 0.04       0.05       0.0425     0.04       0.0325     0.025
 0.0425     0.04       0.0375     0.025      0.0325     0.0475
 0.045      0.0425     0.045      0.06       0.045      0.05
 0.0325     0.045      0.0525     0.0425     0.05       0.0625
 0.0625     0.05       0.045      0.035      0.04       0.0425
 0.045      0.0425     0.0425     0.055      0.0425     0.0325
 0.04       0.0325     0.04       0.0425     0.045      0.06
 0.065      0.0425     0.0325     0.03       0.0325     0.04
 0.04       0.0325     0.035      0.0325     0.0425     0.0275
 0.03       0.055      0.035      0.03       0.0425     0.055
 0.0425     0.0325     0.04       0.0425     0.0525     0.0525
 0.05       0.0525     0.0425     0.0525     0.0475     0.0425
 0.0275     0.0225     0.0425     0.0575     0.0425     0.0425
 0.045      0.035      0.025      0.0325     0.0325     0.0225
 0.025      0.025      0.0525     0.055      0.0525     0.0625
 0.0525     0.0425     0.0275     0.0425     0.055      0.0525
 0.0325     0.0425     0.0425     0.04       0.0425     0.0425
 0.0375     0.045      0.035      0.0375     0.04       0.045
 0.0425     0.045      0.0625     0.06       0.04       0.0425
 0.05       0.05       0.055      0.0575     0.06       0.065
 0.06       0.0425     0.05       0.06       0.06       0.055
 0.0525     0.05       0.04       0.0425     0.0425     0.0475
 0.0525     0.045      0.04       0.0425     0.0475     0.045
 0.0675     0.0625     0.04       0.0225     0.0325     0.0525
 0.0625     0.05       0.05       0.0325     0.04       0.0525
 0.0625     0.0425     0.0475     0.0425     0.0275     0.0525
 0.05       0.06       0.06       0.04       0.03       0.0225
 0.0325     0.045      0.04       0.03       0.0275     0.035
 0.03       0.0225     0.0425     0.04       0.045      0.06
 0.035      0.0325     0.0325     0.0425     0.0425     0.05
 0.0425     0.0475     0.0575     0.035      0.04       0.04
 0.035      0.05       0.0425     0.04       0.03       0.0425
 0.05       0.035      0.0475     0.0475     0.0325     0.045
 0.045      0.04       0.0375     0.0325     0.04       0.03
 0.0325     0.0525     0.0425     0.0275     0.0425     0.06
 0.0425     0.05       0.045      0.035      0.0325     0.05
 0.05       0.045      0.0425     0.035      0.04       0.0425
 0.07       0.0625     0.0425     0.05       0.035      0.0225
 0.03       0.02       0.04       0.03       0.055      0.055
 0.06       0.045      0.0425     0.045      0.045      0.04
 0.0525     0.04       0.05       0.05       0.0575     0.06
 0.05       0.05       0.035      0.0225     0.03       0.0625
 0.06       0.055      0.0725     0.0425     0.0225     0.015
 0.0225     0.03       0.0475     0.055      0.0525     0.03
 0.03       0.0425     0.0575     0.055      0.045      0.0325
 0.0325     0.04       0.0525     0.045      0.055      0.055
 0.0425     0.05       0.04       0.0425     0.0425     0.0625
 0.0625     0.0525     0.03       0.055      0.0525     0.0375
 0.05       0.0525     0.04       0.05       0.0475     0.07
 0.0525     0.0625     0.0525     0.045      0.04       0.04
 0.0575     0.055      0.0425     0.0475     0.0425     0.0425
 0.035      0.0475     0.0475     0.05       0.0625     0.045
 0.02       0.0225     0.035      0.05       0.0425     0.035
 0.0425     0.0325     0.045      0.055      0.0525     0.0625
 0.04       0.0325     0.05       0.045      0.03       0.0425
 0.04       0.0325     0.0425     0.0425     0.0425     0.075
 0.0525     0.05       0.05       0.04       0.0425     0.0425
 0.0275     0.0375     0.0325     0.03       0.025      0.045
 0.065      0.06       0.05       0.04       0.045      0.055
 0.05       0.025      0.0275     0.04       0.0275     0.045
 0.0525     0.03       0.04       0.035      0.05       0.0425
 0.045      0.04       0.0525     0.0425     0.03       0.0125
 0.02       0.03       0.0475     0.045      0.04       0.035
 0.0425     0.0525     0.04       0.04       0.04       0.0325
 0.035      0.0525     0.06       0.0475     0.0325     0.0375
 0.03       0.05       0.0625     0.08       0.0625     0.0425
 0.035      0.025      0.0325     0.03       0.015      0.0225
 0.02       0.02       0.0325     0.0425     0.05       0.0425
 0.035      0.03       0.0375     0.05       0.0625     0.06
 0.055      0.0625     0.0625     0.0575     0.0625     0.0575
 0.06       0.055      0.0525     0.035      0.035      0.0425
 0.045      0.0475     0.045      0.045      0.0575     0.0525
 0.025      0.025      0.0425     0.045      0.0425     0.06
 0.07       0.0625     0.0325     0.045      0.0425     0.0525
 0.0375     0.0375     0.0575    ]",0.06999999843537807,435
17,0.001,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02777778 0.0325     0.0475     0.03       0.025
 0.03       0.0275     0.0325     0.0525     0.04       0.045
 0.045      0.0275     0.0225     0.025      0.03       0.045
 0.0375     0.02       0.0375     0.05       0.04       0.03
 0.015      0.0175     0.02       0.0275     0.03       0.03
 0.04       0.04       0.0375     0.0375     0.0375     0.035
 0.0275     0.0325     0.02       0.025      0.0175     0.0175
 0.0275     0.0375     0.0175     0.0325     0.035      0.035
 0.0275     0.04       0.05       0.03       0.01       0.
 0.01       0.035      0.035      0.0375     0.02       0.
 0.015      0.0275     0.01       0.0275     0.04       0.035
 0.03       0.02       0.0275     0.04       0.0275     0.02
 0.025      0.025      0.03       0.035      0.0275     0.025
 0.03       0.01       0.0175     0.04       0.0475     0.04
 0.0375     0.03       0.0275     0.0325     0.0275     0.0275
 0.02       0.03       0.0375     0.0275     0.035      0.035
 0.025      0.0475     0.02       0.0275     0.02       0.0475
 0.0475     0.035      0.04       0.         0.015      0.025
 0.0325     0.01       0.03       0.0175     0.0275     0.0375
 0.0375     0.0375     0.04       0.025      0.0375     0.0375
 0.035      0.0375     0.02       0.015      0.01       0.0175
 0.0175     0.0175     0.0175     0.0275     0.0275     0.0175
 0.02       0.01       0.01       0.025      0.0325     0.0375
 0.0375     0.03       0.0275     0.0175     0.0325     0.0375
 0.0475     0.03       0.0175     0.025      0.0175     0.0375
 0.04       0.03       0.03       0.0475     0.035      0.035
 0.0475     0.015      0.0175     0.035      0.03       0.0175
 0.0175     0.025      0.0225     0.025      0.0375     0.0275
 0.0175     0.0275     0.0275     0.0375     0.045      0.0375
 0.0175     0.02       0.0175     0.01       0.02       0.02
 0.0375     0.03       0.035      0.0225     0.0175     0.0375
 0.0275     0.0175     0.0325     0.035      0.025      0.03
 0.025      0.0275     0.0225     0.0075     0.015      0.
 0.         0.025      0.02       0.02       0.0175     0.0275
 0.04       0.03       0.0175     0.0275     0.0325     0.03
 0.035      0.03       0.0475     0.055      0.0375     0.02
 0.025      0.025      0.0275     0.0275     0.035      0.0375
 0.0275     0.0175     0.0175     0.025      0.02       0.01
 0.0075     0.0175     0.0325     0.035      0.015      0.025
 0.035      0.02       0.03       0.0175     0.0075     0.0075
 0.0275     0.0275     0.0275     0.02       0.035      0.02
 0.02       0.04       0.04       0.0275     0.0175     0.0175
 0.0275     0.0325     0.0275     0.035      0.0325     0.0325
 0.0275     0.02       0.025      0.02       0.0175     0.02
 0.01       0.0175     0.0275     0.035      0.0175     0.02
 0.0275     0.0375     0.04       0.0375     0.025      0.015
 0.01       0.0275     0.0375     0.035      0.0275     0.035
 0.02       0.02       0.0175     0.01       0.01       0.0175
 0.0275     0.025      0.03       0.0275     0.0325     0.0375
 0.0325     0.0225     0.0275     0.0375     0.0375     0.045
 0.0325     0.03       0.0175     0.04       0.0375     0.02
 0.03       0.0475     0.025      0.025      0.0175     0.0225
 0.0275     0.025      0.0175     0.01       0.0175     0.01
 0.         0.0075     0.02       0.02       0.0225     0.0075
 0.0175     0.025      0.035      0.035      0.03       0.03
 0.025      0.025      0.03       0.0175     0.0275     0.0275
 0.0175     0.025      0.0325     0.02       0.035      0.0275
 0.02       0.0275     0.035      0.03       0.0275     0.0275
 0.0275     0.0175     0.025      0.0375     0.0275     0.04
 0.0475     0.04       0.04       0.0225     0.0425     0.045
 0.0275     0.0375     0.0275     0.02       0.035      0.03
 0.02       0.02       0.0175     0.02       0.04       0.035
 0.0275     0.0175     0.0275     0.0325     0.0375     0.0375
 0.0175     0.025      0.0175     0.0275     0.0575     0.04
 0.0525     0.03       0.0275     0.0375     0.025      0.025
 0.0275     0.03       0.0275     0.0275     0.0175     0.0275
 0.04       0.02       0.0275     0.025      0.03       0.0275
 0.035      0.02       0.03       0.0175     0.01       0.02
 0.025      0.025      0.035      0.025      0.01       0.01
 0.03       0.0375     0.02       0.0275     0.02       0.035
 0.0325     0.03       0.0325     0.0375     0.03       0.0275
 0.0375     0.0425     0.0325     0.0225     0.0175     0.0275
 0.0375     0.035      0.03       0.04       0.0275     0.0175
 0.0075     0.02       0.0325     0.025      0.0325     0.025
 0.0275     0.0275     0.0325     0.0175     0.0275     0.02
 0.0325     0.025      0.015      0.0175     0.0175     0.01
 0.02       0.03       0.0275     0.0275     0.025      0.015
 0.02       0.03       0.0175     0.025      0.0275     0.0275
 0.0375     0.035      0.02       0.025      0.025      0.0175
 0.0175     0.03       0.03       0.02       0.03       0.0375
 0.0325     0.02       0.0175     0.015      0.0175     0.02
 0.04       0.0375     0.0275    ]","[0.05       0.04320988 0.05       0.05       0.04       0.03
 0.035      0.045      0.04       0.06       0.045      0.065
 0.05       0.035      0.03       0.035      0.035      0.055
 0.045      0.03       0.045      0.055      0.04       0.035
 0.03       0.025      0.02       0.03       0.035      0.035
 0.045      0.04       0.04       0.04       0.045      0.04
 0.045      0.05       0.045      0.035      0.025      0.025
 0.03       0.05       0.04       0.055      0.055      0.04
 0.04       0.045      0.05       0.03       0.015      0.02
 0.03       0.045      0.045      0.04       0.025      0.02
 0.025      0.03       0.03       0.03       0.055      0.045
 0.04       0.03       0.03       0.04       0.035      0.035
 0.035      0.045      0.045      0.04       0.035      0.03
 0.035      0.025      0.025      0.04       0.06       0.05
 0.045      0.035      0.04       0.04       0.035      0.03
 0.03       0.035      0.04       0.03       0.04       0.045
 0.035      0.06       0.025      0.03       0.03       0.05
 0.055      0.05       0.05       0.02       0.025      0.03
 0.045      0.03       0.03       0.035      0.035      0.045
 0.04       0.04       0.045      0.045      0.05       0.04
 0.045      0.04       0.03       0.03       0.015      0.025
 0.02       0.03       0.035      0.035      0.03       0.02
 0.02       0.015      0.015      0.035      0.05       0.05
 0.04       0.03       0.03       0.03       0.04       0.04
 0.055      0.03       0.025      0.03       0.025      0.04
 0.055      0.045      0.045      0.05       0.055      0.055
 0.06       0.025      0.025      0.04       0.035      0.025
 0.035      0.035      0.035      0.04       0.04       0.04
 0.02       0.03       0.045      0.05       0.055      0.05
 0.035      0.03       0.025      0.015      0.025      0.03
 0.045      0.04       0.04       0.03       0.025      0.04
 0.03       0.025      0.045      0.04       0.035      0.04
 0.035      0.03       0.04       0.02       0.02       0.02
 0.025      0.035      0.025      0.025      0.025      0.035
 0.055      0.045      0.025      0.035      0.05       0.045
 0.045      0.045      0.05       0.06       0.045      0.035
 0.035      0.03       0.03       0.035      0.04       0.04
 0.04       0.03       0.03       0.035      0.02       0.015
 0.015      0.02       0.045      0.045      0.03       0.03
 0.04       0.03       0.04       0.03       0.035      0.025
 0.035      0.035      0.045      0.045      0.04       0.055
 0.045      0.045      0.045      0.035      0.03       0.025
 0.035      0.04       0.03       0.045      0.05       0.045
 0.03       0.025      0.035      0.035      0.03       0.025
 0.02       0.035      0.035      0.045      0.025      0.025
 0.03       0.045      0.04       0.05       0.04       0.025
 0.015      0.03       0.04       0.04       0.035      0.04
 0.03       0.02       0.025      0.02       0.02       0.02
 0.035      0.035      0.045      0.03       0.04       0.045
 0.04       0.045      0.04       0.04       0.045      0.05
 0.055      0.04       0.03       0.045      0.04       0.03
 0.03       0.05       0.04       0.035      0.025      0.035
 0.04       0.04       0.03       0.015      0.02       0.01
 0.01       0.01       0.02       0.03       0.035      0.015
 0.025      0.03       0.04       0.04       0.03       0.035
 0.035      0.035      0.035      0.03       0.03       0.03
 0.035      0.045      0.05       0.04       0.04       0.04
 0.035      0.04       0.045      0.045      0.035      0.03
 0.03       0.025      0.03       0.04       0.04       0.045
 0.05       0.05       0.055      0.04       0.05       0.05
 0.045      0.04       0.035      0.02       0.04       0.03
 0.025      0.025      0.025      0.03       0.055      0.045
 0.04       0.03       0.035      0.04       0.04       0.04
 0.025      0.03       0.03       0.035      0.065      0.065
 0.065      0.035      0.035      0.045      0.035      0.03
 0.035      0.035      0.03       0.03       0.025      0.04
 0.055      0.035      0.045      0.035      0.035      0.035
 0.045      0.02       0.04       0.035      0.015      0.03
 0.03       0.035      0.045      0.045      0.025      0.015
 0.035      0.04       0.035      0.035      0.025      0.04
 0.045      0.05       0.055      0.05       0.035      0.035
 0.045      0.05       0.05       0.035      0.035      0.03
 0.04       0.04       0.045      0.045      0.035      0.03
 0.02       0.035      0.04       0.035      0.04       0.035
 0.035      0.03       0.04       0.03       0.035      0.025
 0.04       0.03       0.025      0.025      0.02       0.015
 0.03       0.035      0.03       0.03       0.035      0.025
 0.025      0.035      0.025      0.035      0.03       0.03
 0.045      0.04       0.025      0.035      0.03       0.025
 0.025      0.035      0.04       0.03       0.035      0.04
 0.04       0.02       0.025      0.02       0.02       0.03
 0.045      0.04       0.04      ]","[0.075      0.05246914 0.0625     0.05       0.0525     0.04
 0.0425     0.0625     0.0425     0.06       0.055      0.08
 0.05       0.0425     0.035      0.045      0.0425     0.06
 0.055      0.0425     0.0525     0.0625     0.05       0.045
 0.04       0.03       0.025      0.03       0.04       0.0425
 0.05       0.0425     0.0425     0.0425     0.0525     0.0475
 0.065      0.0675     0.075      0.0475     0.03       0.0325
 0.035      0.06       0.0625     0.0775     0.0725     0.0425
 0.0525     0.05       0.0525     0.0325     0.0275     0.04
 0.05       0.0525     0.05       0.04       0.0375     0.045
 0.0375     0.035      0.05       0.0325     0.0775     0.055
 0.05       0.0425     0.03       0.04       0.0475     0.0525
 0.0425     0.06       0.06       0.0525     0.0425     0.03
 0.04       0.04       0.0325     0.0425     0.07       0.07
 0.0525     0.0425     0.055      0.0475     0.0425     0.035
 0.0425     0.04       0.04       0.035      0.0425     0.05
 0.045      0.06       0.035      0.03       0.0475     0.05
 0.0625     0.07       0.06       0.05       0.035      0.035
 0.05       0.0525     0.0425     0.06       0.055      0.0525
 0.0425     0.0425     0.055      0.0625     0.06       0.0425
 0.055      0.045      0.04       0.0425     0.0275     0.0325
 0.02       0.0425     0.05       0.04       0.0325     0.0225
 0.02       0.0225     0.02       0.045      0.0625     0.06
 0.045      0.0425     0.0375     0.0425     0.0425     0.045
 0.06       0.0375     0.0375     0.035      0.03       0.0425
 0.0625     0.06       0.0525     0.0525     0.07       0.075
 0.06       0.035      0.0375     0.0425     0.04       0.03
 0.0525     0.0475     0.0425     0.05       0.0425     0.055
 0.03       0.035      0.06       0.065      0.06       0.065
 0.0575     0.055      0.0425     0.0225     0.035      0.05
 0.0525     0.055      0.0425     0.0375     0.0325     0.04
 0.0325     0.04       0.0525     0.0425     0.0425     0.04
 0.0425     0.0375     0.055      0.0375     0.0225     0.0425
 0.0525     0.04       0.035      0.035      0.0375     0.0475
 0.06       0.0525     0.0325     0.04       0.065      0.055
 0.055      0.06       0.05       0.06       0.055      0.0525
 0.0425     0.0325     0.035      0.045      0.0475     0.045
 0.0525     0.045      0.0425     0.0475     0.025      0.0225
 0.025      0.0325     0.05       0.0575     0.045      0.03
 0.04       0.0425     0.05       0.04       0.06       0.045
 0.04       0.0425     0.065      0.0725     0.0575     0.0925
 0.075      0.0525     0.0525     0.04       0.04       0.0325
 0.04       0.0425     0.0325     0.0575     0.065      0.0575
 0.0325     0.03       0.04       0.0525     0.0425     0.03
 0.035      0.055      0.045      0.05       0.0325     0.03
 0.0325     0.05       0.0475     0.06       0.0575     0.0375
 0.0225     0.0325     0.0425     0.0475     0.045      0.0425
 0.0425     0.025      0.0325     0.035      0.03       0.02
 0.0425     0.04       0.0525     0.035      0.04       0.05
 0.05       0.065      0.0525     0.0475     0.0525     0.0525
 0.07       0.05       0.045      0.0525     0.0425     0.0425
 0.035      0.05       0.0525     0.045      0.035      0.04
 0.05       0.05       0.0425     0.03       0.0225     0.0125
 0.0225     0.015      0.025      0.0425     0.0425     0.025
 0.0375     0.04       0.045      0.0475     0.0325     0.0425
 0.0525     0.0425     0.04       0.04       0.0325     0.035
 0.05       0.06       0.0625     0.065      0.0475     0.055
 0.0575     0.055      0.06       0.0625     0.04       0.035
 0.0325     0.0325     0.035      0.0425     0.0525     0.0525
 0.05       0.0675     0.065      0.0575     0.06       0.05
 0.0625     0.045      0.0425     0.03       0.0475     0.0325
 0.035      0.035      0.0325     0.0425     0.0625     0.055
 0.05       0.04       0.045      0.0425     0.0425     0.04
 0.03       0.035      0.045      0.0475     0.07       0.095
 0.0725     0.04       0.04       0.055      0.0475     0.045
 0.0475     0.045      0.04       0.045      0.0425     0.055
 0.065      0.0625     0.0625     0.04       0.0425     0.04
 0.05       0.0325     0.0575     0.0525     0.03       0.045
 0.0325     0.0425     0.0525     0.0625     0.045      0.0275
 0.0475     0.0475     0.055      0.04       0.035      0.04
 0.0525     0.0625     0.07       0.065      0.055      0.0525
 0.0525     0.0525     0.0625     0.04       0.0525     0.0325
 0.0425     0.0475     0.06       0.055      0.04       0.0425
 0.0425     0.0575     0.045      0.0425     0.0425     0.0425
 0.04       0.03       0.04       0.0425     0.0425     0.04
 0.0475     0.0425     0.0425     0.035      0.025      0.025
 0.0475     0.05       0.0325     0.0325     0.0475     0.0425
 0.035      0.0425     0.0425     0.045      0.035      0.035
 0.0525     0.045      0.035      0.0425     0.035      0.035
 0.035      0.0425     0.05       0.04       0.045      0.0475
 0.045      0.03       0.035      0.025      0.025      0.0425
 0.0525     0.0475     0.055     ]",0.06500000134110451,383
18,0.001,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.05       0.08333333 0.0875     0.08       0.0875     0.08
 0.075      0.0775     0.07       0.045      0.05       0.045
 0.065      0.0625     0.0625     0.0575     0.06       0.0775
 0.065      0.045      0.0275     0.0325     0.06       0.0375
 0.0375     0.05       0.0375     0.045      0.0475     0.0625
 0.0625     0.055      0.0475     0.0475     0.055      0.0675
 0.0675     0.0625     0.07       0.085      0.06       0.075
 0.0475     0.0575     0.0675     0.075      0.065      0.065
 0.0525     0.0575     0.0625     0.0775     0.09       0.0925
 0.0975     0.08       0.055      0.0575     0.0675     0.0775
 0.0825     0.0825     0.055      0.0575     0.0675     0.08
 0.065      0.0625     0.0375     0.055      0.0475     0.07
 0.0775     0.06       0.075      0.0775     0.045      0.045
 0.0425     0.035      0.0375     0.03       0.0275     0.0525
 0.0625     0.055      0.0625     0.06       0.055      0.0675
 0.0725     0.0875     0.0675     0.0625     0.055      0.04
 0.035      0.04       0.06       0.0775     0.075      0.0725
 0.0875     0.0675     0.0575     0.0625     0.0475     0.05
 0.07       0.0925     0.065      0.065      0.065      0.0475
 0.0525     0.0575     0.05       0.0425     0.04       0.03
 0.05       0.05       0.055      0.0425     0.0525     0.05
 0.0375     0.045      0.055      0.05       0.0575     0.045
 0.0625     0.0525     0.055      0.0475     0.04       0.0375
 0.035      0.05       0.0525     0.0375     0.0275     0.0525
 0.045      0.0475     0.05       0.0625     0.0725     0.0775
 0.0575     0.05       0.0425     0.045      0.045      0.04
 0.0575     0.0375     0.0625     0.0725     0.0475     0.0425
 0.06       0.075      0.0675     0.06       0.06       0.0775
 0.0675     0.06       0.055      0.07       0.0675     0.0725
 0.0375     0.0625     0.0575     0.025      0.0525     0.06
 0.0875     0.07       0.07       0.0475     0.0525     0.045
 0.055      0.04       0.0675     0.0575     0.0675     0.0525
 0.0375     0.0575     0.0475     0.0675     0.06       0.0825
 0.06       0.055      0.0725     0.0725     0.045      0.0475
 0.0575     0.07       0.075      0.075      0.0825     0.075
 0.0375     0.05       0.055      0.0375     0.0425     0.0575
 0.065      0.0675     0.0375     0.0575     0.055      0.0475
 0.0575     0.04       0.0575     0.0575     0.045      0.055
 0.0575     0.075      0.0625     0.05       0.05       0.055
 0.055      0.055      0.07       0.0475     0.0275     0.0475
 0.05       0.065      0.0575     0.06       0.0575     0.0675
 0.04       0.0375     0.045      0.055      0.0425     0.03
 0.03       0.0475     0.06       0.0675     0.08       0.075
 0.07       0.035      0.0375     0.0375     0.065      0.07
 0.0775     0.0575     0.0475     0.05       0.07       0.0575
 0.0625     0.075      0.08       0.0675     0.05       0.05
 0.0575     0.03       0.0375     0.04       0.0575     0.055
 0.045      0.0475     0.035      0.04       0.0675     0.06
 0.04       0.0475     0.0475     0.06       0.0475     0.0625
 0.02       0.06       0.05       0.0525     0.045      0.0525
 0.0375     0.0425     0.035      0.05       0.0475     0.045
 0.0475     0.04       0.035      0.0525     0.055      0.045
 0.06       0.05       0.035      0.06       0.065      0.04
 0.07       0.0575     0.0675     0.09       0.08       0.075
 0.0675     0.0375     0.055      0.07       0.065      0.0525
 0.04       0.0625     0.06       0.0475     0.0475     0.0475
 0.04       0.045      0.0575     0.0675     0.0325     0.055
 0.045      0.0675     0.0475     0.0375     0.055      0.0575
 0.0675     0.0675     0.0475     0.055      0.0575     0.0525
 0.055      0.0675     0.07       0.045      0.0575     0.0475
 0.0575     0.0475     0.0525     0.0725     0.08       0.0575
 0.045      0.055      0.0675     0.0625     0.075      0.0575
 0.0575     0.055      0.075      0.0475     0.05       0.0975
 0.0975     0.075      0.0625     0.0425     0.0375     0.0725
 0.0575     0.055      0.0725     0.0675     0.0675     0.0825
 0.05       0.065      0.0675     0.07       0.06       0.0675
 0.05       0.055      0.0575     0.0775     0.075      0.0575
 0.04       0.0475     0.0575     0.07       0.05       0.0375
 0.045      0.075      0.0775     0.0725     0.0375     0.0375
 0.0625     0.0675     0.06       0.0575     0.0675     0.0675
 0.0475     0.07       0.06       0.0375     0.05       0.06
 0.0425     0.045      0.06       0.05       0.0425     0.0575
 0.06       0.0575     0.0625     0.0475     0.0525     0.0475
 0.055      0.045      0.0275     0.0425     0.0575     0.0775
 0.0725     0.05       0.045      0.03       0.05       0.0825
 0.0825     0.055      0.0525     0.06       0.055      0.04
 0.0675     0.0775     0.0625     0.0375     0.0525     0.06
 0.05       0.0475     0.07       0.08       0.06       0.0575
 0.05       0.0675     0.075      0.0725     0.0475     0.04
 0.0625     0.065      0.0725     0.0525     0.065      0.055
 0.075      0.0375     0.04       0.0675     0.08       0.0875
 0.075      0.0575     0.0575    ]","[0.0625     0.09259259 0.09       0.085      0.1        0.085
 0.08       0.085      0.07       0.065      0.06       0.05
 0.07       0.075      0.07       0.075      0.075      0.085
 0.075      0.05       0.045      0.06       0.075      0.055
 0.055      0.065      0.045      0.05       0.05       0.07
 0.075      0.065      0.05       0.055      0.065      0.07
 0.075      0.075      0.075      0.09       0.07       0.08
 0.05       0.06       0.075      0.08       0.085      0.08
 0.07       0.075      0.075      0.085      0.09       0.105
 0.105      0.095      0.075      0.065      0.07       0.085
 0.095      0.09       0.08       0.08       0.08       0.085
 0.075      0.075      0.055      0.07       0.06       0.09
 0.09       0.09       0.085      0.095      0.075      0.065
 0.055      0.05       0.045      0.035      0.04       0.06
 0.075      0.065      0.07       0.07       0.06       0.075
 0.085      0.09       0.075      0.08       0.07       0.04
 0.04       0.045      0.065      0.095      0.095      0.08
 0.09       0.075      0.065      0.07       0.05       0.06
 0.08       0.1        0.075      0.075      0.075      0.055
 0.07       0.06       0.055      0.055      0.055      0.045
 0.065      0.055      0.06       0.07       0.065      0.055
 0.045      0.055      0.06       0.06       0.06       0.06
 0.07       0.07       0.065      0.055      0.055      0.06
 0.045      0.06       0.07       0.06       0.035      0.06
 0.065      0.055      0.065      0.07       0.085      0.085
 0.075      0.08       0.06       0.05       0.05       0.04
 0.06       0.06       0.07       0.08       0.065      0.075
 0.07       0.085      0.075      0.08       0.065      0.08
 0.08       0.07       0.07       0.075      0.085      0.085
 0.065      0.08       0.07       0.04       0.065      0.065
 0.09       0.075      0.085      0.07       0.065      0.07
 0.06       0.05       0.08       0.09       0.085      0.06
 0.05       0.06       0.065      0.075      0.07       0.09
 0.075      0.075      0.085      0.08       0.06       0.065
 0.065      0.08       0.09       0.09       0.105      0.08
 0.055      0.055      0.07       0.06       0.055      0.065
 0.09       0.095      0.05       0.065      0.065      0.055
 0.06       0.055      0.075      0.065      0.065      0.06
 0.075      0.095      0.075      0.065      0.065      0.06
 0.075      0.085      0.085      0.055      0.04       0.055
 0.055      0.075      0.07       0.065      0.07       0.07
 0.07       0.065      0.075      0.065      0.055      0.055
 0.05       0.055      0.08       0.07       0.085      0.08
 0.075      0.055      0.05       0.05       0.07       0.075
 0.085      0.07       0.05       0.07       0.085      0.07
 0.075      0.09       0.085      0.085      0.075      0.065
 0.06       0.035      0.04       0.055      0.07       0.075
 0.075      0.055      0.05       0.06       0.07       0.075
 0.065      0.06       0.06       0.08       0.065      0.08
 0.045      0.075      0.065      0.06       0.055      0.075
 0.07       0.05       0.06       0.06       0.075      0.06
 0.065      0.065      0.055      0.08       0.07       0.055
 0.07       0.05       0.055      0.08       0.075      0.065
 0.07       0.065      0.075      0.1        0.095      0.095
 0.07       0.05       0.065      0.09       0.08       0.065
 0.06       0.075      0.075      0.055      0.055      0.06
 0.05       0.055      0.065      0.07       0.06       0.06
 0.055      0.075      0.065      0.05       0.06       0.06
 0.07       0.075      0.05       0.065      0.06       0.065
 0.065      0.08       0.08       0.055      0.065      0.07
 0.07       0.055      0.07       0.085      0.09       0.07
 0.05       0.065      0.07       0.075      0.08       0.06
 0.065      0.065      0.085      0.06       0.08       0.105
 0.1        0.085      0.08       0.065      0.065      0.08
 0.08       0.07       0.085      0.085      0.095      0.095
 0.055      0.075      0.075      0.09       0.075      0.07
 0.055      0.065      0.06       0.08       0.08       0.07
 0.04       0.055      0.08       0.09       0.065      0.06
 0.055      0.085      0.09       0.085      0.055      0.045
 0.075      0.08       0.08       0.075      0.1        0.095
 0.075      0.08       0.07       0.065      0.07       0.07
 0.07       0.055      0.07       0.075      0.07       0.06
 0.065      0.065      0.085      0.06       0.07       0.055
 0.065      0.06       0.035      0.05       0.085      0.095
 0.09       0.065      0.05       0.035      0.06       0.095
 0.09       0.07       0.065      0.08       0.06       0.055
 0.08       0.085      0.075      0.05       0.06       0.065
 0.06       0.065      0.085      0.09       0.06       0.065
 0.065      0.08       0.08       0.08       0.06       0.045
 0.075      0.085      0.085      0.07       0.085      0.07
 0.08       0.065      0.07       0.075      0.09       0.095
 0.085      0.06       0.065     ]","[0.0875     0.09876543 0.0925     0.095      0.11       0.1
 0.1        0.0925     0.0725     0.09       0.085      0.0625
 0.0725     0.0825     0.0725     0.0975     0.09       0.0925
 0.085      0.06       0.065      0.08       0.08       0.0725
 0.0725     0.0825     0.0675     0.0575     0.0575     0.0775
 0.085      0.07       0.0525     0.0625     0.0775     0.0725
 0.08       0.0825     0.0875     0.1        0.085      0.0825
 0.055      0.065      0.085      0.0875     0.1        0.0925
 0.0825     0.085      0.0825     0.0925     0.1        0.115
 0.1125     0.1125     0.0925     0.075      0.0725     0.0925
 0.105      0.0925     0.1025     0.105      0.09       0.0975
 0.09       0.0825     0.0825     0.0825     0.08       0.11
 0.1025     0.1225     0.105      0.1025     0.1075     0.0825
 0.065      0.0625     0.055      0.045      0.05       0.0625
 0.0825     0.075      0.07       0.0825     0.06       0.0825
 0.0925     0.09       0.0825     0.095      0.08       0.0425
 0.0475     0.0575     0.0775     0.11       0.1175     0.0825
 0.09       0.08       0.0725     0.075      0.06       0.075
 0.0925     0.1025     0.0825     0.0825     0.09       0.0725
 0.08       0.065      0.06       0.0625     0.06       0.0525
 0.0725     0.0625     0.0625     0.0925     0.0775     0.0625
 0.0525     0.06       0.07       0.0725     0.065      0.0775
 0.0775     0.08       0.07       0.06       0.0725     0.08
 0.0575     0.0775     0.0825     0.0825     0.04       0.0625
 0.0825     0.0675     0.0725     0.075      0.095      0.0925
 0.0925     0.1025     0.0725     0.05       0.0575     0.0575
 0.0675     0.085      0.075      0.0825     0.0825     0.1
 0.09       0.0925     0.0875     0.095      0.0775     0.0825
 0.095      0.0825     0.085      0.0875     0.1025     0.0975
 0.0925     0.08       0.07       0.055      0.0775     0.0725
 0.09       0.09       0.1025     0.095      0.0775     0.0925
 0.0725     0.0625     0.0875     0.1125     0.0925     0.075
 0.065      0.0625     0.0825     0.0825     0.085      0.0925
 0.095      0.0975     0.095      0.0875     0.0775     0.08
 0.07       0.085      0.09       0.1025     0.125      0.095
 0.075      0.065      0.0775     0.075      0.0825     0.0875
 0.1175     0.1125     0.0675     0.07       0.0725     0.0675
 0.0675     0.0775     0.0825     0.08       0.08       0.0625
 0.095      0.1        0.08       0.0875     0.0875     0.0675
 0.0925     0.11       0.09       0.07       0.0575     0.0625
 0.065      0.08       0.08       0.0725     0.085      0.0725
 0.1025     0.1        0.1        0.07       0.0625     0.0825
 0.09       0.085      0.095      0.0825     0.0925     0.09
 0.0875     0.0725     0.07       0.075      0.0775     0.085
 0.0925     0.0825     0.0725     0.1        0.1025     0.09
 0.085      0.105      0.0975     0.1        0.1        0.0875
 0.07       0.05       0.0475     0.07       0.085      0.0925
 0.1        0.0625     0.0625     0.08       0.07       0.1025
 0.1025     0.075      0.0725     0.0925     0.0875     0.0825
 0.0725     0.08       0.0825     0.07       0.07       0.0925
 0.1        0.0625     0.08       0.085      0.105      0.075
 0.0825     0.0925     0.085      0.11       0.0825     0.065
 0.08       0.06       0.075      0.09       0.0825     0.09
 0.0725     0.0775     0.0825     0.11       0.11       0.1125
 0.0725     0.0625     0.075      0.11       0.095      0.075
 0.09       0.085      0.0875     0.0675     0.0675     0.0825
 0.065      0.0675     0.0725     0.075      0.0875     0.0625
 0.0775     0.085      0.08       0.075      0.07       0.065
 0.075      0.085      0.065      0.07       0.0675     0.0725
 0.0775     0.0925     0.085      0.065      0.0725     0.0925
 0.08       0.07       0.085      0.0925     0.0975     0.075
 0.0575     0.07       0.0725     0.0825     0.085      0.0675
 0.075      0.0775     0.095      0.0825     0.1125     0.11
 0.105      0.1        0.0925     0.09       0.0925     0.0825
 0.1025     0.0825     0.0925     0.1025     0.12       0.1
 0.075      0.0825     0.085      0.11       0.0875     0.075
 0.07       0.0725     0.0625     0.0825     0.085      0.0725
 0.055      0.0675     0.1075     0.1025     0.09       0.085
 0.0725     0.09       0.1025     0.0925     0.0775     0.06
 0.0825     0.09       0.095      0.0825     0.1225     0.1125
 0.1025     0.0825     0.09       0.1        0.0825     0.0775
 0.09       0.0675     0.08       0.0925     0.1        0.07
 0.075      0.0775     0.11       0.075      0.085      0.075
 0.075      0.0725     0.055      0.065      0.11       0.1025
 0.105      0.07       0.0525     0.0425     0.0675     0.11
 0.0975     0.08       0.07       0.0925     0.065      0.07
 0.095      0.0925     0.08       0.065      0.0675     0.0725
 0.075      0.09       0.095      0.0925     0.065      0.07
 0.075      0.0825     0.08       0.0825     0.07       0.05
 0.08       0.105      0.095      0.09       0.09       0.0875
 0.09       0.0925     0.105      0.0875     0.095      0.105
 0.0975     0.07       0.075     ]",0.10500000044703484,53
19,0.001,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.03703704 0.0375     0.04       0.0375     0.03
 0.045      0.0475     0.0575     0.08       0.055      0.0525
 0.05       0.06       0.035      0.045      0.0375     0.0575
 0.07       0.05       0.065      0.0475     0.0375     0.045
 0.0475     0.06       0.0475     0.055      0.04       0.035
 0.04       0.0325     0.055      0.0375     0.065      0.04
 0.0375     0.0375     0.045      0.0475     0.0475     0.0475
 0.06       0.065      0.0675     0.0675     0.05       0.0625
 0.0775     0.0875     0.0675     0.0525     0.0675     0.0525
 0.0425     0.065      0.075      0.075      0.0475     0.045
 0.0425     0.0575     0.0575     0.0575     0.05       0.0575
 0.05       0.055      0.0325     0.0475     0.055      0.0375
 0.0475     0.0575     0.08       0.0575     0.0625     0.05
 0.0675     0.055      0.055      0.0675     0.0575     0.045
 0.03       0.06       0.0775     0.0675     0.07       0.07
 0.0575     0.0475     0.06       0.0475     0.0675     0.0525
 0.0575     0.065      0.065      0.055      0.07       0.0775
 0.0675     0.055      0.06       0.0475     0.05       0.035
 0.0475     0.045      0.0475     0.0325     0.035      0.035
 0.0375     0.035      0.0575     0.07       0.0575     0.065
 0.075      0.0675     0.0575     0.0525     0.0525     0.0625
 0.055      0.055      0.045      0.055      0.0925     0.0625
 0.0775     0.075      0.08       0.06       0.09       0.075
 0.0675     0.065      0.0975     0.075      0.0675     0.0475
 0.04       0.05       0.06       0.065      0.045      0.0375
 0.035      0.0275     0.0475     0.05       0.07       0.0575
 0.0675     0.0575     0.06       0.07       0.0475     0.04
 0.035      0.04       0.0375     0.0575     0.07       0.08
 0.0525     0.0575     0.065      0.0825     0.065      0.055
 0.04       0.055      0.04       0.0425     0.05       0.0575
 0.035      0.0425     0.06       0.0675     0.055      0.07
 0.07       0.07       0.065      0.07       0.0775     0.05
 0.055      0.055      0.045      0.0525     0.0675     0.055
 0.055      0.0575     0.08       0.0925     0.075      0.07
 0.08       0.0725     0.06       0.0475     0.0575     0.0375
 0.04       0.06       0.0825     0.065      0.0525     0.0575
 0.0675     0.0575     0.0625     0.0675     0.0775     0.07
 0.06       0.06       0.0375     0.08       0.1075     0.12
 0.0875     0.05       0.0575     0.06       0.05       0.03
 0.0525     0.065      0.0775     0.09       0.0375     0.04
 0.0375     0.065      0.07       0.0775     0.0875     0.0675
 0.05       0.0475     0.0475     0.0575     0.0625     0.0425
 0.0375     0.0375     0.06       0.05       0.0425     0.0575
 0.0575     0.065      0.0575     0.0525     0.0525     0.0575
 0.0375     0.0475     0.0475     0.0475     0.045      0.055
 0.0575     0.04       0.075      0.0575     0.0875     0.06
 0.0475     0.0575     0.0575     0.0375     0.06       0.06
 0.045      0.04       0.0625     0.0775     0.0525     0.06
 0.075      0.0875     0.08       0.0575     0.0625     0.06
 0.06       0.0625     0.0775     0.0725     0.07       0.055
 0.06       0.0775     0.06       0.0575     0.06       0.055
 0.065      0.0575     0.065      0.03       0.06       0.065
 0.0475     0.0475     0.035      0.0475     0.04       0.0425
 0.03       0.055      0.0375     0.06       0.05       0.0625
 0.0775     0.0775     0.085      0.0775     0.0675     0.03
 0.045      0.025      0.0375     0.035      0.03       0.04
 0.04       0.0475     0.0475     0.04       0.0375     0.0575
 0.0725     0.065      0.08       0.085      0.0575     0.06
 0.045      0.0575     0.06       0.0675     0.06       0.0575
 0.0675     0.0575     0.0325     0.0525     0.0675     0.05
 0.045      0.045      0.0575     0.0475     0.0675     0.0675
 0.06       0.0675     0.0675     0.0775     0.0675     0.0475
 0.055      0.045      0.065      0.065      0.0625     0.05
 0.04       0.0575     0.0575     0.0375     0.0225     0.03
 0.0425     0.0475     0.0475     0.05       0.08       0.0575
 0.07       0.0675     0.0425     0.0425     0.045      0.0575
 0.03       0.05       0.06       0.06       0.06       0.06
 0.0625     0.055      0.055      0.0475     0.0575     0.0675
 0.07       0.055      0.0475     0.0525     0.0475     0.07
 0.08       0.065      0.055      0.07       0.06       0.06
 0.0575     0.05       0.055      0.065      0.07       0.0625
 0.0275     0.035      0.045      0.08       0.1025     0.09
 0.0875     0.08       0.075      0.0575     0.0575     0.0375
 0.0475     0.07       0.07       0.045      0.045      0.0525
 0.04       0.0575     0.04       0.0375     0.05       0.0725
 0.055      0.045      0.0675     0.06       0.045      0.07
 0.0575     0.0675     0.04       0.055      0.05       0.0375
 0.04       0.0675     0.0475     0.0425     0.075      0.05
 0.045      0.0475     0.0575     0.07       0.07       0.0675
 0.045      0.045      0.0275     0.02       0.0175     0.05
 0.07       0.0575     0.05       0.0675     0.0575     0.045
 0.0475     0.05       0.05      ]","[0.05       0.04320988 0.04       0.045      0.045      0.055
 0.06       0.055      0.075      0.085      0.065      0.075
 0.05       0.065      0.055      0.06       0.06       0.07
 0.08       0.07       0.07       0.05       0.045      0.05
 0.065      0.065      0.055      0.06       0.055      0.045
 0.04       0.045      0.06       0.055      0.085      0.055
 0.04       0.04       0.05       0.055      0.06       0.06
 0.08       0.085      0.075      0.075      0.075      0.08
 0.085      0.095      0.085      0.08       0.075      0.06
 0.06       0.08       0.09       0.09       0.07       0.06
 0.065      0.065      0.065      0.075      0.07       0.085
 0.08       0.065      0.06       0.07       0.06       0.045
 0.065      0.08       0.09       0.065      0.075      0.055
 0.085      0.08       0.065      0.07       0.065      0.055
 0.05       0.07       0.085      0.075      0.085      0.075
 0.06       0.06       0.075      0.065      0.07       0.06
 0.075      0.085      0.08       0.07       0.085      0.085
 0.085      0.06       0.06       0.075      0.06       0.05
 0.055      0.05       0.055      0.05       0.045      0.05
 0.04       0.05       0.06       0.075      0.07       0.07
 0.08       0.085      0.07       0.07       0.075      0.075
 0.06       0.065      0.055      0.07       0.11       0.085
 0.085      0.095      0.105      0.075      0.095      0.1
 0.085      0.075      0.1        0.09       0.08       0.055
 0.045      0.05       0.06       0.07       0.055      0.045
 0.06       0.055      0.08       0.075      0.075      0.08
 0.07       0.065      0.07       0.07       0.07       0.065
 0.045      0.05       0.05       0.065      0.085      0.1
 0.065      0.06       0.07       0.095      0.08       0.065
 0.055      0.065      0.055      0.06       0.06       0.07
 0.04       0.06       0.065      0.075      0.07       0.09
 0.07       0.075      0.075      0.085      0.09       0.07
 0.06       0.06       0.055      0.065      0.08       0.065
 0.065      0.065      0.09       0.1        0.09       0.09
 0.09       0.085      0.07       0.055      0.07       0.055
 0.055      0.085      0.09       0.075      0.065      0.07
 0.07       0.08       0.075      0.075      0.085      0.075
 0.07       0.075      0.065      0.09       0.115      0.12
 0.095      0.065      0.06       0.075      0.07       0.035
 0.07       0.075      0.095      0.1        0.06       0.04
 0.05       0.07       0.09       0.085      0.095      0.075
 0.055      0.07       0.065      0.065      0.075      0.05
 0.045      0.045      0.07       0.06       0.065      0.06
 0.08       0.07       0.07       0.075      0.065      0.06
 0.055      0.055      0.055      0.05       0.055      0.065
 0.07       0.055      0.085      0.075      0.09       0.07
 0.065      0.065      0.065      0.05       0.07       0.07
 0.065      0.055      0.08       0.095      0.08       0.06
 0.08       0.1        0.085      0.075      0.08       0.07
 0.065      0.07       0.08       0.085      0.085      0.065
 0.065      0.085      0.075      0.07       0.075      0.075
 0.07       0.065      0.085      0.05       0.07       0.085
 0.06       0.055      0.04       0.05       0.05       0.055
 0.035      0.07       0.065      0.075      0.06       0.075
 0.085      0.085      0.095      0.08       0.07       0.045
 0.055      0.045      0.045      0.05       0.045      0.04
 0.05       0.06       0.055      0.04       0.045      0.065
 0.08       0.075      0.105      0.09       0.065      0.08
 0.06       0.07       0.065      0.07       0.06       0.075
 0.075      0.06       0.045      0.065      0.075      0.065
 0.05       0.055      0.065      0.06       0.08       0.08
 0.065      0.075      0.075      0.08       0.08       0.055
 0.065      0.06       0.075      0.08       0.07       0.06
 0.055      0.06       0.06       0.04       0.035      0.04
 0.055      0.055      0.065      0.075      0.08       0.07
 0.075      0.075      0.05       0.05       0.055      0.065
 0.04       0.06       0.07       0.07       0.065      0.065
 0.07       0.07       0.065      0.05       0.065      0.08
 0.075      0.065      0.055      0.065      0.075      0.075
 0.085      0.075      0.065      0.07       0.08       0.08
 0.065      0.06       0.065      0.07       0.085      0.07
 0.04       0.05       0.07       0.09       0.115      0.095
 0.095      0.09       0.085      0.075      0.075      0.06
 0.07       0.085      0.08       0.065      0.055      0.06
 0.055      0.075      0.075      0.06       0.06       0.085
 0.07       0.06       0.08       0.065      0.06       0.08
 0.07       0.075      0.055      0.065      0.06       0.06
 0.075      0.08       0.06       0.065      0.085      0.06
 0.055      0.05       0.07       0.075      0.075      0.075
 0.055      0.055      0.04       0.05       0.04       0.07
 0.08       0.065      0.055      0.075      0.065      0.06
 0.05       0.06       0.055     ]","[0.08125    0.05864198 0.0425     0.0525     0.055      0.08
 0.0775     0.07       0.0975     0.0925     0.0775     0.0925
 0.055      0.0725     0.0775     0.07       0.085      0.0875
 0.0925     0.095      0.0725     0.06       0.0625     0.0625
 0.0875     0.07       0.06       0.065      0.075      0.065
 0.055      0.0525     0.06       0.0725     0.09       0.07
 0.045      0.04       0.05       0.0625     0.075      0.0725
 0.09       0.1025     0.08       0.0825     0.09       0.095
 0.09       0.1025     0.1        0.1        0.08       0.065
 0.07       0.09       0.105      0.1025     0.095      0.08
 0.0875     0.08       0.075      0.0975     0.095      0.1125
 0.1125     0.0825     0.095      0.0925     0.065      0.0625
 0.0925     0.1075     0.0925     0.075      0.08       0.07
 0.1        0.09       0.075      0.07       0.075      0.0625
 0.0725     0.085      0.0925     0.0925     0.0975     0.085
 0.0625     0.07       0.08       0.085      0.0725     0.0675
 0.095      0.1        0.0975     0.0825     0.095      0.0925
 0.1        0.0675     0.0775     0.105      0.0875     0.0775
 0.07       0.0575     0.0625     0.0675     0.0675     0.07
 0.045      0.06       0.0625     0.08       0.0825     0.08
 0.085      0.1025     0.09       0.09       0.0925     0.085
 0.0675     0.0725     0.065      0.0825     0.1125     0.105
 0.0925     0.1125     0.1225     0.09       0.1025     0.12
 0.105      0.0825     0.1025     0.1025     0.085      0.065
 0.0525     0.0525     0.065      0.0725     0.06       0.0625
 0.085      0.085      0.115      0.1025     0.08       0.1025
 0.08       0.0725     0.0875     0.0725     0.0925     0.0825
 0.06       0.065      0.07       0.0775     0.095      0.1025
 0.075      0.0675     0.0725     0.1        0.0925     0.075
 0.0725     0.07       0.0625     0.0775     0.075      0.08
 0.0525     0.0725     0.0775     0.0875     0.0825     0.1025
 0.0725     0.0825     0.0875     0.1        0.1        0.0975
 0.0625     0.0625     0.065      0.075      0.095      0.08
 0.0725     0.07       0.105      0.105      0.1075     0.1025
 0.0925     0.0975     0.085      0.0725     0.0825     0.075
 0.0775     0.105      0.0925     0.0875     0.0775     0.0875
 0.075      0.1025     0.09       0.08       0.0925     0.0825
 0.0825     0.0825     0.09       0.0925     0.1225     0.1225
 0.1075     0.08       0.0725     0.0925     0.08       0.0525
 0.08       0.0975     0.105      0.1        0.08       0.0425
 0.06       0.0725     0.11       0.0925     0.1025     0.08
 0.075      0.0925     0.09       0.075      0.0825     0.0625
 0.055      0.055      0.08       0.0725     0.08       0.0675
 0.1075     0.0775     0.085      0.095      0.0775     0.0625
 0.075      0.06       0.06       0.0525     0.0675     0.0725
 0.08       0.0775     0.095      0.0925     0.1        0.09
 0.09       0.0775     0.075      0.0675     0.09       0.085
 0.0875     0.075      0.09       0.1        0.105      0.065
 0.0825     0.115      0.1025     0.0925     0.095      0.085
 0.0725     0.075      0.0825     0.09       0.0925     0.0725
 0.075      0.09       0.0975     0.0825     0.09       0.09
 0.075      0.075      0.095      0.085      0.09       0.0925
 0.075      0.06       0.05       0.0525     0.065      0.07
 0.0575     0.0825     0.1025     0.1025     0.0775     0.0825
 0.0925     0.1025     0.1025     0.0825     0.07       0.065
 0.08       0.085      0.0625     0.0675     0.06       0.0425
 0.0625     0.075      0.06       0.0525     0.0625     0.0725
 0.0825     0.085      0.11       0.0975     0.08       0.09
 0.0825     0.08       0.07       0.0775     0.065      0.09
 0.0825     0.0625     0.0525     0.0725     0.085      0.0825
 0.06       0.07       0.09       0.0925     0.0975     0.0925
 0.075      0.09       0.095      0.0875     0.0925     0.065
 0.0725     0.0725     0.085      0.0925     0.075      0.0675
 0.0725     0.0625     0.0625     0.045      0.0475     0.0575
 0.0625     0.065      0.08       0.11       0.09       0.0875
 0.0875     0.085      0.055      0.0575     0.065      0.0775
 0.0625     0.0725     0.08       0.0875     0.08       0.0775
 0.075      0.08       0.0725     0.0675     0.085      0.0925
 0.08       0.075      0.065      0.075      0.1025     0.0825
 0.09       0.0875     0.075      0.0725     0.1025     0.1025
 0.0775     0.0775     0.0725     0.0725     0.09       0.0725
 0.0575     0.0725     0.0925     0.105      0.12       0.1025
 0.1025     0.09       0.0925     0.095      0.0925     0.0825
 0.085      0.0925     0.09       0.08       0.06       0.0675
 0.0725     0.0975     0.11       0.0875     0.075      0.09
 0.085      0.0825     0.1025     0.0825     0.075      0.0825
 0.085      0.085      0.075      0.0725     0.065      0.0825
 0.1        0.0825     0.075      0.085      0.09       0.0775
 0.0675     0.06       0.0825     0.08       0.08       0.0925
 0.0775     0.0625     0.06       0.09       0.075      0.0875
 0.0825     0.07       0.0625     0.08       0.07       0.0725
 0.055      0.07       0.0625    ]",0.11999999731779099,227
20,0.001,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.14375    0.16666667 0.15       0.175      0.13       0.145
 0.14       0.1475     0.1125     0.15       0.1125     0.1075
 0.1275     0.1375     0.12       0.13       0.135      0.1325
 0.145      0.1075     0.1175     0.0875     0.1025     0.09
 0.0975     0.0975     0.1075     0.1175     0.105      0.105
 0.105      0.0975     0.06       0.0825     0.0975     0.09
 0.075      0.075      0.0675     0.0575     0.09       0.0875
 0.0675     0.0625     0.0775     0.09       0.0775     0.065
 0.045      0.0675     0.07       0.05       0.055      0.0575
 0.05       0.0575     0.0325     0.035      0.07       0.0675
 0.055      0.0475     0.05       0.0525     0.055      0.055
 0.025      0.055      0.0575     0.05       0.05       0.0675
 0.06       0.04       0.04       0.0375     0.0575     0.05
 0.0475     0.02       0.025      0.035      0.055      0.0575
 0.04       0.0275     0.03       0.055      0.0625     0.05
 0.0475     0.0575     0.0475     0.0625     0.055      0.0425
 0.065      0.0625     0.0475     0.0375     0.0275     0.055
 0.0475     0.0275     0.0325     0.025      0.035      0.03
 0.02       0.0175     0.03       0.035      0.0375     0.055
 0.055      0.0375     0.0275     0.0375     0.06       0.0775
 0.0475     0.03       0.0425     0.035      0.0275     0.0275
 0.04       0.0425     0.0275     0.0425     0.06       0.055
 0.0475     0.0425     0.0175     0.03       0.0275     0.0275
 0.035      0.0275     0.01       0.025      0.0325     0.0375
 0.03       0.0375     0.0475     0.035      0.02       0.045
 0.055      0.065      0.0575     0.045      0.0475     0.0375
 0.0575     0.0625     0.0525     0.055      0.0625     0.0775
 0.0525     0.0375     0.035      0.035      0.045      0.0425
 0.0375     0.0275     0.03       0.0475     0.045      0.0375
 0.0475     0.04       0.04       0.0375     0.03       0.02
 0.045      0.045      0.05       0.0425     0.0625     0.0475
 0.0675     0.0475     0.0425     0.04       0.035      0.035
 0.06       0.0575     0.0525     0.045      0.0675     0.0425
 0.0475     0.0375     0.04       0.0275     0.03       0.035
 0.0525     0.0575     0.03       0.0475     0.0575     0.0575
 0.0525     0.035      0.045      0.0275     0.0375     0.0525
 0.0475     0.02       0.0425     0.065      0.0375     0.0275
 0.03       0.03       0.035      0.055      0.06       0.06
 0.0375     0.05       0.0375     0.0275     0.0275     0.025
 0.045      0.065      0.06       0.05       0.045      0.0475
 0.0525     0.0575     0.04       0.03       0.04       0.0375
 0.0525     0.0625     0.0475     0.0425     0.04       0.0375
 0.0175     0.0325     0.0375     0.045      0.05       0.04
 0.05       0.035      0.05       0.0525     0.0475     0.0375
 0.0475     0.0375     0.04       0.04       0.0475     0.0375
 0.0575     0.06       0.04       0.045      0.03       0.0325
 0.04       0.0475     0.03       0.02       0.035      0.04
 0.035      0.0175     0.05       0.0375     0.0375     0.025
 0.02       0.02       0.03       0.055      0.055      0.06
 0.03       0.0275     0.065      0.0775     0.07       0.05
 0.04       0.045      0.04       0.06       0.04       0.0425
 0.035      0.03       0.04       0.0375     0.0375     0.035
 0.0175     0.025      0.045      0.0475     0.04       0.0275
 0.03       0.035      0.0175     0.025      0.025      0.0325
 0.04       0.015      0.0375     0.04       0.035      0.0275
 0.03       0.03       0.0275     0.025      0.0575     0.0675
 0.0575     0.0525     0.0175     0.0275     0.0475     0.04
 0.04       0.045      0.05       0.04       0.04       0.0175
 0.0375     0.0275     0.0275     0.0475     0.0475     0.045
 0.0175     0.025      0.0375     0.0375     0.045      0.0275
 0.035      0.03       0.05       0.04       0.0375     0.0275
 0.0275     0.04       0.0475     0.0375     0.0425     0.035
 0.0375     0.03       0.05       0.025      0.05       0.0425
 0.045      0.03       0.04       0.0475     0.055      0.045
 0.05       0.0425     0.045      0.06       0.0425     0.02
 0.0275     0.025      0.0425     0.045      0.0425     0.0275
 0.055      0.0475     0.0375     0.055      0.055      0.0475
 0.025      0.025      0.0275     0.0375     0.04       0.05
 0.0475     0.035      0.0275     0.0175     0.0275     0.05
 0.05       0.0475     0.05       0.07       0.06       0.0675
 0.06       0.035      0.04       0.06       0.0175     0.035
 0.05       0.045      0.0275     0.02       0.035      0.03
 0.03       0.0425     0.0375     0.045      0.0375     0.0275
 0.0275     0.02       0.0175     0.0275     0.0475     0.0375
 0.05       0.0375     0.06       0.05       0.05       0.0375
 0.035      0.0375     0.0625     0.045      0.04       0.0375
 0.0425     0.0375     0.06       0.0375     0.05       0.04
 0.045      0.035      0.0475     0.04       0.05       0.0575
 0.0475     0.06       0.035      0.045      0.035      0.0425
 0.04       0.035      0.0375     0.05       0.045      0.0475
 0.05       0.045      0.0475     0.045      0.0575     0.0825
 0.0675     0.045      0.02      ]","[0.175      0.19753087 0.18       0.195      0.155      0.15000001
 0.145      0.175      0.15       0.17       0.135      0.115
 0.145      0.145      0.135      0.145      0.165      0.15
 0.16500001 0.12       0.13       0.12       0.13       0.1
 0.1        0.115      0.11       0.125      0.12       0.125
 0.12       0.11       0.08       0.09       0.105      0.105
 0.095      0.1        0.1        0.09       0.095      0.095
 0.075      0.09       0.085      0.09       0.09       0.07
 0.065      0.08       0.08       0.06       0.065      0.065
 0.06       0.065      0.05       0.055      0.075      0.075
 0.065      0.065      0.06       0.065      0.07       0.06
 0.045      0.065      0.065      0.06       0.06       0.075
 0.065      0.05       0.045      0.045      0.06       0.055
 0.05       0.03       0.035      0.055      0.065      0.085
 0.045      0.03       0.04       0.07       0.07       0.06
 0.05       0.065      0.065      0.07       0.06       0.055
 0.075      0.075      0.065      0.05       0.04       0.065
 0.06       0.045      0.05       0.045      0.04       0.04
 0.03       0.03       0.03       0.04       0.05       0.065
 0.065      0.05       0.03       0.04       0.07       0.085
 0.055      0.05       0.055      0.04       0.04       0.04
 0.04       0.05       0.045      0.06       0.075      0.065
 0.055      0.05       0.03       0.035      0.04       0.04
 0.04       0.035      0.025      0.035      0.045      0.05
 0.04       0.045      0.05       0.05       0.02       0.05
 0.07       0.07       0.065      0.06       0.055      0.045
 0.06       0.075      0.06       0.07       0.075      0.095
 0.075      0.05       0.045      0.06       0.06       0.055
 0.04       0.045      0.04       0.06       0.065      0.045
 0.05       0.05       0.05       0.045      0.035      0.045
 0.06       0.055      0.065      0.05       0.075      0.06
 0.075      0.055      0.05       0.05       0.055      0.05
 0.065      0.07       0.065      0.065      0.08       0.055
 0.055      0.06       0.045      0.04       0.035      0.05
 0.07       0.065      0.045      0.05       0.06       0.065
 0.06       0.045      0.055      0.045      0.055      0.065
 0.06       0.045      0.055      0.07       0.05       0.035
 0.045      0.035      0.045      0.075      0.08       0.07
 0.05       0.05       0.045      0.03       0.05       0.035
 0.05       0.075      0.07       0.065      0.05       0.05
 0.07       0.065      0.045      0.035      0.04       0.045
 0.065      0.075      0.055      0.055      0.04       0.04
 0.03       0.04       0.04       0.05       0.055      0.045
 0.05       0.055      0.065      0.06       0.055      0.045
 0.055      0.055      0.045      0.04       0.05       0.05
 0.07       0.065      0.06       0.05       0.04       0.06
 0.055      0.055      0.045      0.045      0.055      0.055
 0.045      0.025      0.06       0.04       0.04       0.035
 0.04       0.03       0.045      0.065      0.07       0.065
 0.04       0.045      0.085      0.085      0.075      0.055
 0.05       0.055      0.055      0.06       0.05       0.055
 0.045      0.035      0.04       0.04       0.045      0.04
 0.04       0.035      0.05       0.06       0.055      0.04
 0.05       0.05       0.025      0.035      0.045      0.045
 0.05       0.035      0.06       0.05       0.045      0.035
 0.035      0.035      0.045      0.03       0.06       0.07
 0.065      0.06       0.035      0.055      0.05       0.05
 0.045      0.055      0.06       0.045      0.055      0.04
 0.045      0.035      0.04       0.05       0.06       0.055
 0.04       0.055      0.055      0.045      0.055      0.035
 0.045      0.04       0.055      0.05       0.045      0.03
 0.03       0.045      0.05       0.055      0.055      0.045
 0.045      0.035      0.06       0.055      0.055      0.05
 0.065      0.04       0.05       0.06       0.06       0.06
 0.06       0.05       0.06       0.07       0.06       0.05
 0.035      0.04       0.065      0.055      0.05       0.05
 0.07       0.065      0.045      0.06       0.065      0.05
 0.05       0.035      0.035      0.05       0.05       0.05
 0.055      0.04       0.03       0.035      0.035      0.055
 0.055      0.055      0.055      0.075      0.065      0.075
 0.065      0.05       0.05       0.065      0.04       0.045
 0.05       0.06       0.045      0.035      0.045      0.035
 0.045      0.055      0.055      0.05       0.04       0.035
 0.035      0.04       0.04       0.045      0.055      0.04
 0.05       0.05       0.07       0.06       0.05       0.045
 0.04       0.04       0.07       0.05       0.04       0.045
 0.06       0.05       0.07       0.06       0.055      0.055
 0.05       0.05       0.05       0.05       0.06       0.06
 0.05       0.075      0.05       0.055      0.045      0.06
 0.045      0.04       0.045      0.05       0.05       0.05
 0.055      0.05       0.06       0.065      0.075      0.095
 0.075      0.05       0.035     ]","[0.2125     0.22222222 0.205      0.205      0.185      0.16
 0.165      0.19000001 0.1875     0.18500001 0.15000001 0.1275
 0.165      0.16       0.1425     0.16       0.19       0.1675
 0.18000001 0.1375     0.13       0.14       0.1475     0.12
 0.1125     0.135      0.115      0.1325     0.1425     0.15
 0.13       0.1325     0.1225     0.1025     0.1125     0.1125
 0.1175     0.1225     0.135      0.1275     0.115      0.115
 0.095      0.1125     0.095      0.0975     0.1        0.07
 0.085      0.0925     0.09       0.07       0.0725     0.0725
 0.08       0.0725     0.0675     0.0725     0.08       0.09
 0.0775     0.0825     0.0725     0.0725     0.08       0.06
 0.06       0.07       0.0725     0.07       0.07       0.08
 0.075      0.06       0.055      0.055      0.0625     0.0625
 0.05       0.045      0.0475     0.0775     0.085      0.115
 0.0675     0.0475     0.06       0.08       0.07       0.08
 0.06       0.075      0.08       0.075      0.0675     0.0725
 0.085      0.095      0.085      0.065      0.0625     0.0725
 0.0725     0.07       0.065      0.065      0.0525     0.06
 0.0475     0.0425     0.03       0.045      0.0625     0.08
 0.0725     0.06       0.0425     0.0575     0.0875     0.0925
 0.075      0.085      0.065      0.0425     0.0525     0.055
 0.045      0.05       0.0625     0.0725     0.08       0.0775
 0.07       0.06       0.045      0.0475     0.055      0.055
 0.045      0.045      0.0425     0.0425     0.0525     0.05
 0.0525     0.055      0.0575     0.0625     0.0275     0.055
 0.0875     0.075      0.0725     0.075      0.0675     0.06
 0.0625     0.0825     0.065      0.075      0.085      0.1025
 0.09       0.06       0.0525     0.0825     0.07       0.065
 0.0475     0.06       0.0575     0.08       0.085      0.055
 0.0525     0.0625     0.06       0.0525     0.0425     0.075
 0.08       0.0675     0.0725     0.055      0.0825     0.075
 0.08       0.0625     0.055      0.0575     0.0775     0.0625
 0.07       0.085      0.075      0.0825     0.0825     0.0625
 0.0625     0.085      0.0575     0.05       0.0425     0.0675
 0.0825     0.08       0.0675     0.0575     0.065      0.0725
 0.065      0.055      0.06       0.0625     0.07       0.07
 0.0725     0.0775     0.065      0.07       0.065      0.0475
 0.06       0.0475     0.0525     0.08       0.09       0.0825
 0.065      0.0625     0.0625     0.0425     0.0725     0.045
 0.055      0.0825     0.0875     0.08       0.055      0.0625
 0.085      0.075      0.06       0.0475     0.0425     0.0675
 0.08       0.08       0.065      0.0625     0.0425     0.045
 0.04       0.0475     0.05       0.0575     0.0625     0.055
 0.055      0.0725     0.075      0.065      0.06       0.0525
 0.0625     0.075      0.0575     0.0475     0.0525     0.0675
 0.08       0.07       0.08       0.05       0.06       0.0825
 0.0775     0.06       0.0625     0.0725     0.07       0.0625
 0.05       0.0375     0.06       0.045      0.0475     0.0475
 0.0625     0.0525     0.0625     0.07       0.085      0.0725
 0.0575     0.0625     0.1        0.095      0.08       0.0675
 0.0625     0.07       0.0775     0.065      0.0625     0.06
 0.0525     0.0425     0.045      0.04       0.0525     0.0525
 0.0625     0.045      0.055      0.075      0.0625     0.06
 0.07       0.0625     0.0425     0.05       0.065      0.055
 0.0625     0.065      0.08       0.06       0.0525     0.0425
 0.04       0.0425     0.06       0.04       0.065      0.0775
 0.075      0.0675     0.0575     0.08       0.0575     0.0625
 0.0525     0.06       0.0725     0.06       0.0675     0.0625
 0.055      0.0475     0.055      0.0525     0.075      0.0675
 0.07       0.085      0.0775     0.0625     0.0625     0.0425
 0.05       0.0525     0.06       0.06       0.0525     0.0375
 0.04       0.0525     0.06       0.075      0.0625     0.05
 0.05       0.0425     0.0625     0.08       0.065      0.0625
 0.0825     0.0675     0.0675     0.0725     0.0625     0.07
 0.0725     0.06       0.0725     0.0725     0.0775     0.08
 0.0475     0.0575     0.0825     0.065      0.0525     0.07
 0.08       0.08       0.0575     0.065      0.07       0.055
 0.07       0.0425     0.045      0.0625     0.0675     0.0575
 0.075      0.0525     0.0375     0.05       0.0475     0.065
 0.0625     0.06       0.065      0.08       0.0725     0.0825
 0.07       0.075      0.0725     0.07       0.0675     0.06
 0.055      0.0725     0.0675     0.0575     0.0525     0.045
 0.0525     0.065      0.075      0.055      0.0425     0.0425
 0.0475     0.0625     0.0675     0.0625     0.06       0.0425
 0.055      0.0625     0.075      0.0775     0.065      0.0575
 0.0425     0.0475     0.075      0.06       0.0525     0.0525
 0.075      0.0625     0.075      0.0825     0.07       0.0725
 0.055      0.06       0.055      0.055      0.0625     0.0625
 0.0575     0.0825     0.0725     0.075      0.0575     0.07
 0.0525     0.0425     0.055      0.06       0.065      0.06
 0.0675     0.06       0.0725     0.0875     0.09       0.105
 0.08       0.0525     0.0525    ]",0.1975308656692505,1
21,0.001,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.2375     0.15432098 0.1275     0.135      0.1675     0.13500001
 0.1075     0.1        0.1375     0.1475     0.1525     0.1575
 0.1375     0.1225     0.115      0.1325     0.145      0.1175
 0.125      0.1175     0.1375     0.1175     0.115      0.1375
 0.1375     0.1075     0.0975     0.0975     0.095      0.0975
 0.09       0.09       0.1175     0.115      0.09       0.0825
 0.07       0.105      0.1225     0.115      0.0975     0.12
 0.0875     0.0775     0.0825     0.0675     0.0575     0.0675
 0.055      0.045      0.065      0.0575     0.095      0.0775
 0.105      0.08       0.0775     0.0575     0.0675     0.065
 0.0675     0.0575     0.0775     0.0725     0.0375     0.065
 0.0725     0.0825     0.0875     0.05       0.0575     0.0475
 0.06       0.0425     0.07       0.0675     0.0775     0.08
 0.065      0.0575     0.0675     0.065      0.08       0.0825
 0.07       0.0475     0.085      0.0675     0.0575     0.0375
 0.04       0.0475     0.07       0.105      0.0775     0.06
 0.075      0.0775     0.09       0.06       0.0675     0.07
 0.0475     0.0525     0.045      0.05       0.055      0.0575
 0.05       0.045      0.0375     0.0575     0.065      0.065
 0.0475     0.04       0.05       0.055      0.0575     0.0725
 0.0625     0.0725     0.0575     0.0575     0.0475     0.045
 0.02       0.0625     0.0675     0.055      0.04       0.045
 0.065      0.0575     0.0675     0.0575     0.05       0.04
 0.0575     0.055      0.0475     0.0375     0.04       0.0375
 0.075      0.095      0.075      0.065      0.065      0.0525
 0.0375     0.035      0.0375     0.06       0.055      0.045
 0.0625     0.0725     0.0825     0.065      0.045      0.03
 0.0625     0.05       0.07       0.0625     0.0625     0.0675
 0.0475     0.055      0.0375     0.045      0.06       0.06
 0.0775     0.07       0.065      0.0775     0.055      0.0525
 0.0525     0.07       0.065      0.055      0.0575     0.0775
 0.0775     0.08       0.0675     0.05       0.025      0.0475
 0.04       0.06       0.045      0.04       0.0475     0.0375
 0.0575     0.0575     0.0525     0.04       0.035      0.0625
 0.075      0.0775     0.0625     0.0275     0.0425     0.0375
 0.04       0.055      0.055      0.07       0.07       0.055
 0.045      0.0275     0.0475     0.0475     0.0575     0.0625
 0.075      0.0675     0.045      0.045      0.055      0.04
 0.025      0.02       0.035      0.045      0.05       0.05
 0.0425     0.0525     0.065      0.055      0.0425     0.0475
 0.05       0.06       0.0525     0.0475     0.045      0.0425
 0.06       0.045      0.055      0.075      0.0875     0.065
 0.055      0.065      0.04       0.045      0.04       0.04
 0.0275     0.0475     0.05       0.0375     0.04       0.0475
 0.05       0.06       0.055      0.0625     0.0675     0.0475
 0.0425     0.07       0.0675     0.0675     0.0625     0.05
 0.0625     0.04       0.035      0.0375     0.06       0.05
 0.0475     0.0475     0.0675     0.055      0.055      0.045
 0.0525     0.0275     0.045      0.0525     0.0725     0.08
 0.065      0.045      0.0675     0.0575     0.04       0.0475
 0.055      0.05       0.06       0.04       0.0575     0.0375
 0.03       0.02       0.0475     0.0475     0.05       0.0475
 0.065      0.07       0.05       0.0475     0.06       0.0525
 0.03       0.0425     0.0575     0.0475     0.0275     0.065
 0.07       0.0575     0.05       0.0475     0.0375     0.0475
 0.0375     0.0275     0.035      0.0425     0.0425     0.035
 0.05       0.0575     0.0575     0.0775     0.0575     0.035
 0.055      0.03       0.0525     0.0725     0.07       0.0775
 0.03       0.04       0.035      0.0575     0.0625     0.0575
 0.0475     0.05       0.0575     0.035      0.025      0.0275
 0.035      0.0475     0.0675     0.0625     0.065      0.07
 0.0525     0.05       0.055      0.0575     0.0425     0.0475
 0.035      0.03       0.04       0.04       0.045      0.0575
 0.06       0.075      0.0625     0.05       0.05       0.0375
 0.02       0.0475     0.04       0.0375     0.0475     0.06
 0.055      0.0625     0.0475     0.0475     0.04       0.0375
 0.0475     0.06       0.055      0.055      0.0525     0.0325
 0.0375     0.025      0.035      0.0525     0.085      0.0775
 0.0675     0.0475     0.055      0.045      0.0375     0.0475
 0.0575     0.0475     0.05       0.0475     0.065      0.055
 0.0675     0.045      0.035      0.025      0.045      0.0375
 0.03       0.045      0.0525     0.07       0.0625     0.0475
 0.05       0.0475     0.0575     0.075      0.0475     0.0475
 0.045      0.045      0.0625     0.06       0.03       0.0375
 0.065      0.07       0.0575     0.04       0.0375     0.0575
 0.0475     0.0275     0.0375     0.035      0.06       0.0475
 0.04       0.055      0.075      0.0575     0.065      0.0525
 0.055      0.0475     0.05       0.05       0.05       0.06
 0.07       0.07       0.0575     0.05       0.0525     0.0625
 0.0475     0.06       0.065      0.0525     0.0325     0.04
 0.03       0.055      0.0475     0.045      0.085      0.0675
 0.05       0.0375     0.025     ]","[0.25       0.19135802 0.155      0.155      0.18000001 0.16
 0.125      0.115      0.155      0.16       0.175      0.165
 0.145      0.15       0.125      0.145      0.155      0.135
 0.145      0.15       0.145      0.13       0.125      0.14
 0.145      0.13       0.115      0.105      0.115      0.1
 0.125      0.125      0.14       0.135      0.135      0.13
 0.11       0.11       0.13       0.135      0.13       0.135
 0.115      0.105      0.125      0.075      0.06       0.095
 0.065      0.07       0.085      0.07       0.105      0.08
 0.12       0.1        0.09       0.07       0.085      0.085
 0.075      0.095      0.1        0.085      0.07       0.075
 0.095      0.095      0.095      0.055      0.065      0.055
 0.085      0.085      0.08       0.085      0.095      0.085
 0.085      0.07       0.08       0.08       0.085      0.1
 0.08       0.06       0.09       0.075      0.06       0.05
 0.045      0.08       0.095      0.12       0.095      0.065
 0.08       0.085      0.095      0.07       0.075      0.095
 0.095      0.085      0.065      0.055      0.07       0.065
 0.055      0.07       0.075      0.065      0.075      0.07
 0.06       0.05       0.055      0.065      0.06       0.095
 0.08       0.085      0.075      0.07       0.055      0.065
 0.055      0.085      0.075      0.06       0.07       0.06
 0.085      0.06       0.08       0.065      0.065      0.05
 0.065      0.06       0.055      0.045      0.05       0.055
 0.08       0.105      0.085      0.075      0.075      0.06
 0.045      0.04       0.045      0.07       0.065      0.07
 0.075      0.08       0.095      0.07       0.075      0.065
 0.075      0.06       0.07       0.07       0.08       0.09
 0.055      0.06       0.05       0.05       0.075      0.08
 0.095      0.09       0.085      0.08       0.065      0.065
 0.07       0.085      0.07       0.065      0.06       0.095
 0.09       0.08       0.075      0.065      0.045      0.06
 0.05       0.07       0.05       0.05       0.05       0.045
 0.06       0.065      0.065      0.045      0.045      0.075
 0.085      0.09       0.08       0.06       0.06       0.075
 0.06       0.07       0.07       0.075      0.095      0.085
 0.065      0.04       0.05       0.05       0.075      0.08
 0.085      0.075      0.06       0.065      0.065      0.04
 0.035      0.045      0.055      0.07       0.05       0.05
 0.055      0.075      0.07       0.07       0.055      0.055
 0.065      0.065      0.06       0.065      0.055      0.065
 0.08       0.065      0.07       0.09       0.09       0.08
 0.065      0.075      0.065      0.055      0.06       0.05
 0.045      0.05       0.075      0.065      0.055      0.05
 0.055      0.07       0.07       0.075      0.09       0.075
 0.065      0.075      0.08       0.08       0.07       0.065
 0.075      0.05       0.065      0.075      0.07       0.055
 0.05       0.055      0.07       0.065      0.08       0.055
 0.07       0.05       0.06       0.07       0.09       0.1
 0.08       0.055      0.08       0.065      0.04       0.065
 0.07       0.06       0.065      0.045      0.07       0.055
 0.05       0.035      0.06       0.06       0.055      0.065
 0.07       0.07       0.06       0.06       0.065      0.065
 0.04       0.055      0.06       0.055      0.04       0.07
 0.075      0.065      0.055      0.055      0.055      0.055
 0.045      0.05       0.05       0.055      0.05       0.04
 0.055      0.06       0.065      0.08       0.065      0.05
 0.07       0.055      0.07       0.08       0.08       0.08
 0.05       0.05       0.06       0.075      0.08       0.06
 0.055      0.06       0.07       0.065      0.045      0.04
 0.06       0.055      0.075      0.075      0.09       0.08
 0.065      0.055      0.065      0.065      0.06       0.065
 0.05       0.045      0.04       0.05       0.055      0.065
 0.07       0.08       0.07       0.055      0.065      0.06
 0.05       0.055      0.05       0.06       0.06       0.07
 0.06       0.07       0.055      0.06       0.055      0.04
 0.055      0.065      0.06       0.065      0.07       0.05
 0.065      0.045      0.045      0.06       0.09       0.085
 0.07       0.055      0.07       0.05       0.05       0.055
 0.06       0.055      0.05       0.055      0.07       0.065
 0.07       0.055      0.065      0.045      0.05       0.05
 0.04       0.05       0.06       0.08       0.075      0.06
 0.055      0.06       0.065      0.085      0.055      0.06
 0.07       0.06       0.07       0.08       0.065      0.065
 0.075      0.075      0.065      0.045      0.045      0.07
 0.06       0.04       0.065      0.07       0.07       0.055
 0.04       0.065      0.085      0.06       0.075      0.065
 0.06       0.055      0.055      0.055      0.06       0.07
 0.085      0.09       0.065      0.07       0.07       0.075
 0.055      0.07       0.075      0.065      0.045      0.06
 0.055      0.065      0.06       0.055      0.09       0.085
 0.065      0.06       0.055     ]","[0.25625    0.22530864 0.1875     0.1825     0.18500001 0.1725
 0.13       0.1425     0.165      0.1775     0.1925     0.17
 0.16250001 0.175      0.1425     0.15750001 0.1625     0.155
 0.1625     0.18000001 0.16       0.145      0.1375     0.145
 0.15000001 0.1525     0.13       0.1225     0.1375     0.115
 0.1525     0.1625     0.165      0.15       0.1775     0.17
 0.15750001 0.1175     0.13       0.155      0.15000001 0.1425
 0.1575     0.145      0.16       0.0975     0.0775     0.1225
 0.0875     0.0925     0.0925     0.0875     0.1125     0.0875
 0.1225     0.11       0.1025     0.0875     0.1025     0.1
 0.09       0.125      0.13       0.095      0.105      0.0925
 0.1125     0.1025     0.1        0.07       0.0725     0.075
 0.115      0.1275     0.0925     0.1025     0.1125     0.0975
 0.09       0.085      0.0825     0.095      0.09       0.1125
 0.1        0.09       0.095      0.09       0.09       0.08
 0.0675     0.1125     0.1125     0.1225     0.12       0.085
 0.0925     0.0925     0.1025     0.085      0.0925     0.125
 0.1425     0.115      0.095      0.0775     0.085      0.0825
 0.065      0.1075     0.1075     0.075      0.085      0.08
 0.0725     0.07       0.0625     0.0825     0.0775     0.115
 0.095      0.1        0.1        0.0775     0.0625     0.08
 0.0925     0.1075     0.0825     0.0625     0.09       0.0725
 0.1        0.0675     0.0925     0.07       0.07       0.065
 0.075      0.0625     0.0625     0.0575     0.05       0.0725
 0.0825     0.11       0.095      0.0875     0.0875     0.0625
 0.055      0.05       0.0525     0.07       0.0775     0.1
 0.085      0.0875     0.105      0.0775     0.1025     0.1025
 0.08       0.0775     0.0725     0.085      0.095      0.1
 0.065      0.065      0.0675     0.0625     0.085      0.095
 0.1        0.115      0.11       0.09       0.08       0.075
 0.0825     0.095      0.0875     0.075      0.0675     0.1125
 0.105      0.0875     0.08       0.0725     0.0725     0.075
 0.065      0.07       0.0675     0.07       0.0525     0.065
 0.07       0.07       0.07       0.0575     0.0575     0.085
 0.095      0.1        0.09       0.095      0.075      0.115
 0.095      0.0825     0.0825     0.085      0.1175     0.1025
 0.09       0.0575     0.0525     0.0575     0.0825     0.09
 0.11       0.0925     0.0725     0.0825     0.07       0.0425
 0.0425     0.075      0.0775     0.0925     0.0525     0.0525
 0.0625     0.09       0.08       0.085      0.065      0.0725
 0.0825     0.07       0.07       0.075      0.075      0.0825
 0.095      0.09       0.085      0.1025     0.1075     0.095
 0.0725     0.085      0.0925     0.0725     0.0725     0.0525
 0.07       0.065      0.0925     0.09       0.075      0.065
 0.0725     0.0725     0.0825     0.08       0.1        0.0975
 0.0875     0.085      0.0875     0.0875     0.0725     0.0875
 0.08       0.065      0.0925     0.11       0.09       0.06
 0.05       0.0675     0.0725     0.0725     0.095      0.0675
 0.0825     0.0725     0.07       0.08       0.105      0.115
 0.0925     0.065      0.0825     0.08       0.0575     0.07
 0.085      0.075      0.0725     0.0575     0.08       0.0825
 0.075      0.0575     0.0725     0.07       0.0675     0.0825
 0.075      0.08       0.0725     0.07       0.0725     0.0725
 0.0575     0.0625     0.0625     0.0625     0.0525     0.0725
 0.0825     0.0725     0.0625     0.07       0.07       0.06
 0.0525     0.0725     0.0675     0.0675     0.0575     0.05
 0.06       0.0625     0.075      0.085      0.075      0.07
 0.0825     0.0875     0.0825     0.0825     0.0825     0.0825
 0.0725     0.0525     0.085      0.0825     0.0925     0.065
 0.0675     0.075      0.0775     0.095      0.07       0.0575
 0.0825     0.075      0.09       0.0925     0.1075     0.085
 0.0725     0.065      0.0725     0.0725     0.0725     0.085
 0.0625     0.07       0.05       0.06       0.0625     0.075
 0.08       0.0825     0.0875     0.075      0.09       0.0825
 0.0825     0.0725     0.0675     0.085      0.08       0.0725
 0.0625     0.07       0.0625     0.0775     0.0625     0.0475
 0.0625     0.0725     0.0675     0.075      0.085      0.0775
 0.0875     0.06       0.0525     0.065      0.0925     0.095
 0.075      0.06       0.085      0.0675     0.065      0.0625
 0.0725     0.0675     0.065      0.0625     0.0725     0.075
 0.0775     0.0775     0.0925     0.065      0.0525     0.065
 0.055      0.0525     0.075      0.0825     0.085      0.0775
 0.0675     0.0725     0.08       0.095      0.06       0.0725
 0.0925     0.075      0.08       0.1        0.1125     0.0925
 0.0825     0.0825     0.075      0.055      0.07       0.0975
 0.075      0.06       0.0925     0.1025     0.075      0.0625
 0.045      0.0725     0.09       0.0675     0.08       0.0725
 0.0625     0.065      0.0625     0.06       0.075      0.0825
 0.095      0.1        0.0775     0.0925     0.085      0.08
 0.065      0.07       0.08       0.0725     0.06       0.075
 0.0825     0.07       0.07       0.065      0.09       0.1
 0.08       0.0825     0.0875    ]",0.25,0
22,0.001,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.01   0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.01  0.01  0.
 0.    0.    0.    0.    0.    0.    0.005 0.01  0.005 0.005 0.    0.
 0.01  0.015 0.01  0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.005 0.01  0.01  0.005 0.    0.    0.005
 0.    0.    0.005 0.01  0.    0.    0.    0.005 0.005 0.    0.005 0.
 0.    0.005 0.005 0.    0.    0.    0.005 0.    0.01  0.005 0.005 0.
 0.    0.    0.    0.    0.    0.005 0.01  0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.005
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.01  0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.    0.005 0.01  0.005 0.005 0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.
 0.    0.    0.    0.    0.005 0.005 0.    0.    0.    0.005 0.005 0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.    0.005
 0.    0.    0.01  0.01  0.    0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.005 0.01  0.005
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.    0.005
 0.005 0.    0.005 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005
 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.01  0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005
 0.01  0.01  0.01  0.005 0.005 0.    0.    0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.01  0.01  0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.01  0.01  0.005 0.    0.005 0.    0.    0.    0.
 0.005 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.005 0.
 0.01  0.01  0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.
 0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.
 0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.01  0.015 0.005 0.    0.    0.    0.005 0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.   ]","[0.     0.     0.0025 0.01   0.01   0.0125 0.005  0.0025 0.005  0.01
 0.01   0.0025 0.     0.0025 0.0025 0.     0.0025 0.0025 0.0125 0.02
 0.01   0.01   0.005  0.0025 0.0125 0.0225 0.015  0.0025 0.     0.0025
 0.0025 0.     0.     0.     0.     0.005  0.0125 0.01   0.     0.
 0.     0.     0.     0.     0.     0.     0.0025 0.0025 0.0025 0.0025
 0.01   0.0025 0.     0.01   0.01   0.02   0.01   0.0025 0.0025 0.01
 0.0025 0.0025 0.01   0.01   0.0025 0.     0.0025 0.01   0.0125 0.0025
 0.01   0.0025 0.0025 0.01   0.01   0.0025 0.0025 0.0025 0.01   0.0025
 0.01   0.01   0.0125 0.005  0.0025 0.     0.0025 0.0025 0.0025 0.01
 0.0125 0.01   0.0025 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0025 0.0025 0.01   0.0125 0.01   0.     0.0025
 0.0025 0.0025 0.     0.0025 0.0025 0.0025 0.     0.0025 0.005  0.0025
 0.0025 0.     0.005  0.0125 0.01   0.0025 0.     0.0025 0.0025 0.
 0.     0.     0.     0.     0.0025 0.01   0.01   0.01   0.0025 0.0025
 0.0025 0.     0.0025 0.0025 0.0025 0.01   0.0125 0.0125 0.0125 0.01
 0.0025 0.     0.0025 0.0025 0.005  0.0025 0.     0.     0.     0.
 0.     0.0025 0.0025 0.     0.     0.     0.     0.     0.     0.
 0.     0.0025 0.0025 0.     0.     0.0025 0.0025 0.     0.0025 0.0025
 0.     0.0025 0.0025 0.01   0.005  0.0125 0.01   0.01   0.01   0.0025
 0.     0.     0.     0.     0.     0.     0.     0.     0.0025 0.0025
 0.     0.0125 0.015  0.0025 0.     0.     0.     0.0025 0.01   0.01
 0.0025 0.     0.0025 0.01   0.01   0.0025 0.     0.     0.     0.0025
 0.0025 0.0025 0.     0.     0.0025 0.01   0.0025 0.01   0.0025 0.0025
 0.01   0.01   0.0025 0.     0.0025 0.01   0.0025 0.     0.     0.
 0.     0.0025 0.005  0.005  0.     0.     0.     0.     0.     0.0025
 0.005  0.0025 0.0025 0.005  0.005  0.0025 0.0025 0.0125 0.01   0.0025
 0.     0.0125 0.02   0.01   0.0025 0.     0.     0.     0.0025 0.005
 0.0025 0.     0.0025 0.01   0.0025 0.01   0.01   0.0025 0.01   0.0025
 0.     0.0025 0.0025 0.0025 0.0025 0.01   0.0125 0.0125 0.01   0.005
 0.005  0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0025 0.0025 0.0025 0.     0.0025 0.0025 0.005
 0.0025 0.     0.0025 0.01   0.01   0.01   0.0025 0.005  0.005  0.
 0.0025 0.0025 0.0025 0.     0.     0.     0.     0.     0.0025 0.0025
 0.01   0.0075 0.005  0.005  0.0025 0.0025 0.0025 0.0025 0.     0.0025
 0.0025 0.     0.     0.     0.0025 0.0025 0.0025 0.01   0.01   0.01
 0.01   0.01   0.01   0.0025 0.0025 0.01   0.0025 0.     0.     0.
 0.0025 0.0025 0.     0.0025 0.0125 0.01   0.01   0.0025 0.     0.
 0.     0.0025 0.0025 0.0025 0.0025 0.0025 0.005  0.01   0.0025 0.
 0.0025 0.0025 0.0025 0.     0.     0.0025 0.01   0.0025 0.0025 0.0025
 0.0025 0.0025 0.0025 0.     0.     0.     0.     0.     0.0025 0.0125
 0.015  0.0175 0.005  0.01   0.0025 0.0025 0.     0.0025 0.01   0.0025
 0.0025 0.0025 0.01   0.01   0.01   0.     0.0025 0.01   0.01   0.0025
 0.01   0.01   0.0025 0.0025 0.0025 0.01   0.01   0.01   0.     0.0025
 0.01   0.0025 0.0025 0.     0.     0.     0.0025 0.0025 0.     0.01
 0.0125 0.005  0.0025 0.0075 0.0075 0.015  0.0125 0.015  0.005  0.0075
 0.005  0.005  0.0025 0.005  0.0025 0.005  0.015  0.02   0.0125 0.0025
 0.     0.0025 0.0125 0.0125 0.     0.0025 0.005  0.005  0.0025 0.
 0.     0.0025 0.0125 0.0075 0.005  0.0025 0.     0.0025 0.0025 0.
 0.     0.005  0.0075 0.005  0.0025 0.     0.     0.0025 0.0025]",0.014999999664723873,25
23,0.001,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.
 0.     0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.
 0.     0.0075 0.01   0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.01   0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.    ]","[0.    0.    0.005 0.01  0.01  0.01  0.    0.005 0.005 0.    0.    0.
 0.005 0.005 0.005 0.005 0.005 0.01  0.01  0.    0.    0.005 0.005 0.01
 0.005 0.005 0.01  0.005 0.005 0.    0.005 0.01  0.01  0.005 0.005 0.
 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005
 0.01  0.    0.    0.    0.    0.005 0.005 0.    0.005 0.005 0.005 0.
 0.005 0.005 0.01  0.    0.    0.    0.    0.    0.    0.    0.005 0.005
 0.    0.    0.    0.005 0.01  0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.005 0.    0.    0.    0.005 0.005
 0.    0.    0.    0.005 0.01  0.01  0.01  0.    0.005 0.005 0.01  0.
 0.    0.    0.005 0.    0.    0.    0.005 0.005 0.    0.005 0.    0.005
 0.005 0.    0.    0.    0.    0.    0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.01
 0.01  0.01  0.    0.    0.    0.    0.005 0.01  0.015 0.01  0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.005 0.005 0.
 0.005 0.005 0.005 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.
 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.005
 0.005 0.005 0.005 0.    0.    0.    0.    0.    0.005 0.    0.    0.005
 0.005 0.    0.005 0.    0.    0.    0.    0.    0.005 0.005 0.005 0.005
 0.005 0.    0.    0.    0.    0.    0.    0.    0.005 0.01  0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.005 0.    0.    0.    0.005 0.    0.    0.005
 0.005 0.005 0.    0.    0.    0.01  0.    0.    0.    0.    0.    0.005
 0.005 0.    0.    0.005 0.005 0.01  0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.
 0.01  0.    0.005 0.    0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.
 0.    0.    0.    0.    0.01  0.01  0.005 0.    0.    0.    0.    0.005
 0.005 0.005 0.    0.    0.    0.    0.    0.005 0.01  0.005 0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.
 0.005 0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.    0.
 0.005 0.005 0.    0.    0.01  0.005 0.005 0.    0.    0.    0.005 0.
 0.    0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.005 0.01  0.01
 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.005 0.    0.    0.
 0.    0.    0.    0.    0.005 0.01  0.005 0.005 0.005 0.    0.    0.005
 0.005 0.    0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.005
 0.01  0.005 0.    0.    0.    0.005 0.005 0.01  0.005 0.005 0.005 0.
 0.005 0.015 0.01  0.005 0.005 0.005 0.005 0.005 0.   ]","[0.         0.00308642 0.0125     0.01       0.0125     0.0125
 0.005      0.01       0.0125     0.005      0.0025     0.0025
 0.01       0.01       0.0125     0.01       0.0125     0.01
 0.01       0.         0.0025     0.01       0.01       0.01
 0.01       0.01       0.01       0.01       0.01       0.0025
 0.01       0.02       0.0125     0.015      0.01       0.0025
 0.01       0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.         0.         0.         0.0125     0.0125
 0.01       0.0025     0.005      0.0025     0.         0.01
 0.01       0.0025     0.01       0.01       0.0125     0.0025
 0.01       0.01       0.01       0.0025     0.         0.
 0.0025     0.0025     0.         0.0025     0.01       0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.0025
 0.0025     0.0025     0.0025     0.0025     0.         0.0025
 0.0025     0.         0.         0.0025     0.01       0.0025
 0.01       0.0025     0.0025     0.         0.01       0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.02
 0.02       0.005      0.01       0.01       0.01       0.0025
 0.0025     0.0025     0.01       0.0025     0.         0.0025
 0.01       0.01       0.005      0.0125     0.0025     0.01
 0.01       0.0025     0.005      0.0025     0.0025     0.0025
 0.01       0.0025     0.         0.         0.         0.
 0.0025     0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.0025     0.         0.         0.         0.01
 0.01       0.01       0.0025     0.0025     0.0025     0.0025
 0.01       0.0125     0.02       0.0125     0.005      0.
 0.         0.0125     0.0125     0.0025     0.0025     0.005
 0.005      0.005      0.005      0.0125     0.01       0.0025
 0.01       0.01       0.01       0.0025     0.         0.
 0.01       0.01       0.01       0.         0.0025     0.0025
 0.0025     0.0025     0.0025     0.01       0.0125     0.01
 0.0025     0.         0.0025     0.0025     0.0025     0.01
 0.0125     0.01       0.01       0.         0.         0.
 0.0025     0.0025     0.01       0.005      0.005      0.0125
 0.01       0.0025     0.01       0.0025     0.         0.0025
 0.0025     0.0025     0.01       0.01       0.0125     0.0125
 0.01       0.005      0.005      0.005      0.005      0.
 0.0025     0.0025     0.01       0.01       0.0025     0.0025
 0.         0.         0.         0.0025     0.0025     0.005
 0.0025     0.         0.0025     0.0025     0.005      0.0025
 0.0025     0.         0.         0.0025     0.0125     0.005
 0.0025     0.0025     0.01       0.0025     0.005      0.01
 0.01       0.01       0.0025     0.0025     0.005      0.02
 0.0075     0.0075     0.         0.         0.0025     0.01
 0.01       0.         0.0025     0.01       0.01       0.0125
 0.01       0.0025     0.0025     0.005      0.0025     0.0025
 0.         0.         0.0025     0.0025     0.         0.0025
 0.01       0.01       0.01       0.0025     0.         0.
 0.         0.         0.005      0.0125     0.0125     0.005
 0.0025     0.005      0.0025     0.         0.         0.
 0.         0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.         0.01       0.01       0.0125     0.005
 0.02       0.005      0.01       0.0025     0.01       0.0025
 0.         0.         0.0025     0.0025     0.0025     0.0025
 0.         0.         0.0025     0.01       0.0125     0.0025
 0.0025     0.0025     0.0025     0.0025     0.0025     0.0025
 0.0025     0.0025     0.0025     0.0025     0.         0.
 0.         0.0025     0.0025     0.01       0.01       0.0025
 0.0025     0.         0.         0.0025     0.0125     0.01
 0.01       0.         0.         0.         0.0025     0.01
 0.01       0.0125     0.005      0.0025     0.         0.
 0.         0.01       0.02       0.0125     0.0025     0.
 0.0025     0.01       0.01       0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.0025     0.005      0.0125
 0.0125     0.0025     0.0025     0.         0.         0.0025
 0.01       0.0025     0.0025     0.0025     0.         0.
 0.         0.         0.01       0.01       0.0025     0.
 0.0125     0.0125     0.01       0.0125     0.02       0.0125
 0.01       0.         0.         0.0025     0.01       0.0025
 0.0025     0.0125     0.015      0.0225     0.02       0.02
 0.0175     0.015      0.0125     0.015      0.015      0.015
 0.0025     0.         0.0025     0.01       0.01       0.01
 0.005      0.005      0.0125     0.0025     0.0025     0.0025
 0.0025     0.         0.         0.         0.0125     0.02
 0.015      0.0125     0.01       0.0025     0.0025     0.0125
 0.0125     0.0025     0.         0.0025     0.01       0.0025
 0.0025     0.0025     0.0025     0.005      0.005      0.01
 0.025      0.015      0.0025     0.         0.         0.0125
 0.0125     0.01       0.01       0.01       0.01       0.0125
 0.0225     0.03       0.0175     0.015      0.0125     0.015
 0.0125     0.01       0.0025    ]",0.014999999664723873,152
24,0.01,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02469136 0.03       0.0375     0.03       0.0275
 0.015      0.015      0.03       0.04       0.045      0.0475
 0.0275     0.015      0.0175     0.0175     0.02       0.0225
 0.025      0.0475     0.0375     0.0475     0.05       0.04
 0.0275     0.03       0.0375     0.035      0.035      0.03
 0.0275     0.0475     0.07       0.0625     0.0375     0.0375
 0.0375     0.0475     0.0375     0.0175     0.025      0.03
 0.015      0.0275     0.0275     0.05       0.045      0.0375
 0.0375     0.0275     0.0075     0.025      0.025      0.0075
 0.0175     0.035      0.04       0.04       0.02       0.0175
 0.0275     0.025      0.0375     0.0375     0.0325     0.0375
 0.035      0.0175     0.0275     0.025      0.0275     0.02
 0.0275     0.0175     0.015      0.02       0.02       0.03
 0.0275     0.035      0.0375     0.02       0.03       0.03
 0.0175     0.015      0.01       0.0325     0.03       0.04
 0.0375     0.045      0.0275     0.0275     0.03       0.02
 0.0275     0.03       0.04       0.045      0.02       0.0275
 0.025      0.03       0.04       0.0325     0.0375     0.0175
 0.0175     0.0275     0.03       0.025      0.02       0.035
 0.03       0.025      0.0375     0.0275     0.0275     0.0375
 0.035      0.015      0.0175     0.01       0.0175     0.0225
 0.015      0.0275     0.0175     0.025      0.02       0.03
 0.0475     0.04       0.04       0.0175     0.04       0.0575
 0.0475     0.05       0.0375     0.04       0.0575     0.03
 0.0275     0.0275     0.0325     0.0275     0.03       0.02
 0.0175     0.02       0.03       0.0175     0.045      0.035
 0.025      0.0375     0.035      0.045      0.03       0.02
 0.0175     0.0275     0.025      0.03       0.035      0.02
 0.0275     0.025      0.0225     0.0275     0.015      0.0225
 0.0175     0.0275     0.025      0.0275     0.0375     0.0275
 0.04       0.04       0.03       0.035      0.04       0.03
 0.035      0.03       0.0275     0.03       0.03       0.03
 0.0275     0.0275     0.0275     0.035      0.0275     0.02
 0.0225     0.015      0.01       0.02       0.03       0.0175
 0.0275     0.0475     0.03       0.0375     0.02       0.0175
 0.025      0.025      0.025      0.0375     0.0375     0.0375
 0.03       0.0375     0.035      0.0225     0.0175     0.0175
 0.01       0.0325     0.035      0.0275     0.0175     0.02
 0.0175     0.03       0.03       0.03       0.02       0.025
 0.025      0.0275     0.04       0.04       0.0475     0.04
 0.0275     0.0075     0.0275     0.04       0.03       0.
 0.01       0.0325     0.0375     0.0325     0.03       0.0225
 0.0375     0.03       0.0375     0.0325     0.015      0.0325
 0.025      0.0175     0.0275     0.025      0.035      0.0275
 0.0175     0.035      0.0275     0.03       0.025      0.0175
 0.01       0.01       0.0175     0.0175     0.035      0.035
 0.03       0.02       0.0275     0.0325     0.0425     0.0375
 0.0425     0.0175     0.02       0.0275     0.0375     0.0375
 0.025      0.0275     0.0425     0.0375     0.03       0.0175
 0.0275     0.04       0.045      0.035      0.035      0.0425
 0.0325     0.0375     0.025      0.0175     0.0425     0.04
 0.0275     0.03       0.02       0.0375     0.0425     0.035
 0.035      0.0275     0.0175     0.01       0.035      0.0275
 0.02       0.025      0.0275     0.0275     0.0275     0.025
 0.02       0.035      0.0275     0.045      0.0375     0.0175
 0.01       0.02       0.0375     0.0425     0.0375     0.0375
 0.035      0.0425     0.0425     0.02       0.0175     0.0275
 0.0275     0.025      0.025      0.0275     0.0225     0.02
 0.0375     0.0375     0.03       0.0375     0.0575     0.04
 0.0275     0.0275     0.0275     0.03       0.04       0.0375
 0.0175     0.02       0.0375     0.0475     0.0375     0.01
 0.0175     0.0275     0.04       0.035      0.0325     0.0325
 0.04       0.035      0.015      0.01       0.02       0.0175
 0.0275     0.03       0.035      0.015      0.035      0.0375
 0.035      0.0475     0.035      0.0275     0.035      0.0275
 0.04       0.0275     0.05       0.0475     0.05       0.0375
 0.035      0.03       0.0375     0.035      0.0275     0.03
 0.0375     0.0175     0.0175     0.03       0.035      0.035
 0.03       0.03       0.0375     0.02       0.025      0.0175
 0.02       0.0175     0.0175     0.0275     0.0275     0.0325
 0.02       0.035      0.0275     0.0325     0.0275     0.0375
 0.035      0.0175     0.0175     0.03       0.0375     0.01
 0.0175     0.035      0.05       0.05       0.035      0.04
 0.0225     0.0175     0.02       0.0275     0.0275     0.0175
 0.0075     0.0175     0.0175     0.0175     0.025      0.0275
 0.0375     0.03       0.0375     0.03       0.0375     0.03
 0.0325     0.0525     0.05       0.045      0.025      0.025
 0.02       0.0175     0.04       0.035      0.025      0.015
 0.015      0.0175     0.045      0.04       0.045      0.04
 0.0275     0.0275     0.0275     0.0375     0.035      0.025
 0.0275     0.03       0.02       0.0175     0.025      0.025
 0.035      0.04       0.0175    ]","[0.025     0.0308642 0.03      0.045     0.04      0.04      0.045
 0.035     0.04      0.045     0.06      0.05      0.035     0.025
 0.025     0.025     0.025     0.03      0.045     0.06      0.045
 0.055     0.05      0.045     0.03      0.035     0.045     0.05
 0.045     0.03      0.04      0.055     0.08      0.07      0.05
 0.045     0.045     0.05      0.045     0.03      0.045     0.03
 0.035     0.035     0.035     0.05      0.055     0.05      0.04
 0.035     0.015     0.04      0.035     0.015     0.02      0.04
 0.04      0.045     0.035     0.035     0.035     0.045     0.05
 0.04      0.05      0.045     0.045     0.025     0.035     0.03
 0.03      0.025     0.04      0.03      0.025     0.025     0.025
 0.03      0.03      0.04      0.04      0.025     0.035     0.035
 0.03      0.02      0.02      0.04      0.04      0.045     0.05
 0.05      0.04      0.035     0.035     0.03      0.03      0.035
 0.05      0.05      0.02      0.03      0.03      0.03      0.045
 0.04      0.04      0.02      0.035     0.04      0.04      0.03
 0.025     0.045     0.035     0.03      0.04      0.03      0.04
 0.05      0.045     0.025     0.03      0.03      0.03      0.03
 0.025     0.035     0.02      0.03      0.03      0.04      0.065
 0.055     0.055     0.04      0.04      0.065     0.05      0.05
 0.04      0.05      0.06      0.06      0.055     0.04      0.045
 0.04      0.03      0.02      0.03      0.035     0.035     0.025
 0.05      0.04      0.03      0.05      0.04      0.06      0.04
 0.025     0.03      0.03      0.035     0.04      0.04      0.04
 0.045     0.04      0.035     0.03      0.025     0.035     0.03
 0.03      0.045     0.04      0.04      0.035     0.045     0.04
 0.035     0.04      0.045     0.03      0.05      0.035     0.04
 0.03      0.03      0.035     0.035     0.03      0.035     0.045
 0.04      0.035     0.035     0.025     0.03      0.035     0.04
 0.025     0.03      0.05      0.05      0.045     0.03      0.02
 0.03      0.035     0.035     0.045     0.045     0.04      0.04
 0.045     0.045     0.035     0.025     0.035     0.035     0.04
 0.04      0.035     0.025     0.025     0.025     0.04      0.035
 0.03      0.025     0.045     0.04      0.035     0.04      0.04
 0.05      0.05      0.035     0.015     0.03      0.04      0.035
 0.02      0.015     0.05      0.045     0.045     0.045     0.035
 0.04      0.035     0.04      0.04      0.03      0.04      0.04
 0.025     0.03      0.035     0.045     0.03      0.025     0.04
 0.04      0.04      0.035     0.02      0.01      0.015     0.02
 0.025     0.04      0.045     0.035     0.025     0.035     0.06
 0.055     0.045     0.05      0.035     0.04      0.045     0.045
 0.045     0.035     0.035     0.05      0.045     0.03      0.025
 0.035     0.04      0.055     0.045     0.04      0.055     0.045
 0.04      0.04      0.04      0.06      0.06      0.045     0.03
 0.035     0.04      0.05      0.045     0.04      0.035     0.02
 0.025     0.04      0.04      0.025     0.035     0.03      0.035
 0.035     0.04      0.03      0.04      0.05      0.06      0.045
 0.035     0.015     0.025     0.045     0.055     0.045     0.04
 0.045     0.06      0.06      0.025     0.02      0.03      0.035
 0.035     0.03      0.035     0.035     0.025     0.04      0.045
 0.035     0.04      0.065     0.045     0.03      0.035     0.035
 0.03      0.045     0.045     0.025     0.035     0.04      0.06
 0.04      0.025     0.03      0.045     0.045     0.045     0.045
 0.04      0.05      0.045     0.025     0.02      0.03      0.035
 0.03      0.045     0.045     0.03      0.04      0.05      0.045
 0.05      0.045     0.04      0.045     0.04      0.05      0.04
 0.055     0.055     0.07      0.04      0.04      0.04      0.045
 0.04      0.04      0.04      0.04      0.025     0.02      0.03
 0.04      0.045     0.03      0.035     0.045     0.025     0.035
 0.025     0.04      0.035     0.025     0.03      0.04      0.045
 0.035     0.045     0.035     0.04      0.04      0.05      0.04
 0.025     0.025     0.03      0.05      0.035     0.02      0.05
 0.05      0.05      0.05      0.04      0.035     0.035     0.025
 0.03      0.03      0.02      0.02      0.025     0.025     0.025
 0.035     0.035     0.045     0.04      0.04      0.03      0.045
 0.04      0.05      0.06      0.055     0.05      0.04      0.035
 0.025     0.035     0.04      0.04      0.035     0.02      0.02
 0.025     0.055     0.055     0.055     0.04      0.03      0.03
 0.035     0.045     0.045     0.04      0.035     0.035     0.025
 0.035     0.04      0.04      0.045     0.06      0.045    ]","[0.025      0.03703704 0.0325     0.05       0.065      0.0675
 0.08       0.055      0.0525     0.05       0.07       0.05
 0.045      0.03       0.035      0.035      0.035      0.0425
 0.065      0.07       0.0525     0.06       0.0525     0.055
 0.0325     0.0425     0.0525     0.0625     0.05       0.035
 0.0525     0.06       0.08       0.075      0.065      0.05
 0.0525     0.0525     0.0525     0.045      0.06       0.0425
 0.0525     0.0425     0.0425     0.05       0.06       0.06
 0.0425     0.0475     0.0275     0.055      0.0475     0.0225
 0.0225     0.04       0.0475     0.0525     0.05       0.05
 0.0475     0.06       0.0625     0.04       0.0625     0.055
 0.055      0.0325     0.0425     0.035      0.035      0.035
 0.0525     0.0425     0.035      0.0325     0.03       0.0325
 0.0375     0.0475     0.0425     0.03       0.04       0.045
 0.0475     0.0275     0.0325     0.0425     0.05       0.05
 0.0625     0.0525     0.05       0.04       0.0425     0.0425
 0.0325     0.04       0.0625     0.055      0.03       0.035
 0.035      0.04       0.05       0.045      0.0425     0.025
 0.05       0.05       0.05       0.035      0.0325     0.05
 0.0425     0.04       0.045      0.035      0.05       0.065
 0.0525     0.0325     0.04       0.0525     0.0425     0.04
 0.04       0.0425     0.0225     0.035      0.045      0.0525
 0.07       0.065      0.0625     0.0625     0.045      0.07
 0.0575     0.0525     0.0475     0.0625     0.065      0.0925
 0.08       0.06       0.055      0.0525     0.035      0.0225
 0.0425     0.0525     0.0425     0.04       0.05       0.04
 0.0375     0.0675     0.0575     0.07       0.0525     0.0325
 0.04       0.03       0.0425     0.04       0.045      0.0675
 0.07       0.0625     0.0475     0.0325     0.03       0.04
 0.0425     0.0375     0.0625     0.0525     0.0425     0.0425
 0.0525     0.045      0.0425     0.0475     0.05       0.045
 0.07       0.0425     0.05       0.04       0.0375     0.0425
 0.0525     0.05       0.0575     0.065      0.055      0.0525
 0.0475     0.0325     0.0525     0.055      0.055      0.035
 0.0325     0.055      0.075      0.0525     0.0425     0.0325
 0.04       0.0425     0.0475     0.06       0.0575     0.0425
 0.05       0.05       0.05       0.0425     0.04       0.06
 0.06       0.04       0.045      0.0425     0.03       0.0325
 0.03       0.0425     0.0425     0.035      0.0325     0.06
 0.0525     0.0425     0.0425     0.05       0.0575     0.06
 0.0425     0.0225     0.0325     0.0425     0.0475     0.04
 0.0375     0.065      0.06       0.05       0.055      0.0425
 0.04       0.045      0.0425     0.04       0.045      0.05
 0.0575     0.0375     0.0325     0.045      0.055      0.04
 0.0375     0.04       0.055      0.055      0.04       0.0225
 0.0125     0.0225     0.0225     0.0325     0.0425     0.0525
 0.04       0.0325     0.0425     0.0825     0.06       0.055
 0.0575     0.0575     0.0675     0.0625     0.055      0.05
 0.0475     0.045      0.05       0.05       0.0375     0.035
 0.04       0.045      0.065      0.05       0.0475     0.0625
 0.0575     0.05       0.0575     0.065      0.075      0.075
 0.0625     0.04       0.055      0.05       0.0525     0.05
 0.0425     0.0425     0.025      0.0425     0.04       0.05
 0.04       0.045      0.0325     0.0425     0.0425     0.05
 0.04       0.0425     0.0725     0.0725     0.0575     0.05
 0.025      0.04       0.055      0.06       0.06       0.045
 0.055      0.0725     0.0725     0.03       0.0225     0.0325
 0.045      0.04       0.0325     0.0425     0.04       0.04
 0.0475     0.0525     0.0425     0.0425     0.075      0.0525
 0.035      0.04       0.045      0.035      0.055      0.05
 0.035      0.0575     0.05       0.075      0.04       0.04
 0.0425     0.06       0.05       0.0525     0.0525     0.0425
 0.06       0.0525     0.035      0.035      0.04       0.05
 0.04       0.06       0.055      0.0475     0.0425     0.0625
 0.05       0.055      0.06       0.0575     0.05       0.0575
 0.06       0.0525     0.0675     0.06       0.08       0.0425
 0.0475     0.0575     0.0525     0.04       0.05       0.0525
 0.045      0.03       0.02       0.03       0.04       0.05
 0.0325     0.045      0.05       0.035      0.0425     0.0425
 0.0675     0.055      0.035      0.04       0.055      0.055
 0.0525     0.05       0.0425     0.045      0.0525     0.065
 0.0425     0.035      0.035      0.0325     0.0625     0.0625
 0.0325     0.06       0.055      0.05       0.0675     0.0525
 0.0475     0.0525     0.0325     0.0375     0.03       0.0225
 0.035      0.0325     0.0325     0.03       0.0475     0.0475
 0.05       0.05       0.045      0.0425     0.0525     0.05
 0.06       0.0625     0.0625     0.05       0.0525     0.0425
 0.035      0.05       0.0425     0.0425     0.04       0.0275
 0.03       0.04       0.0625     0.0725     0.06       0.04
 0.035      0.0325     0.045      0.06       0.0525     0.05
 0.0425     0.04       0.0325     0.0525     0.0525     0.05
 0.0525     0.07       0.075     ]",0.07999999821186066,32
25,0.01,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.025      0.02160494 0.0225     0.0275     0.0375     0.0475
 0.0375     0.05       0.0375     0.0375     0.045      0.0375
 0.0175     0.0225     0.035      0.03       0.0275     0.02
 0.0175     0.025      0.0175     0.02       0.0275     0.0425
 0.065      0.0475     0.0375     0.025      0.025      0.0375
 0.0275     0.0425     0.04       0.03       0.025      0.0275
 0.02       0.01       0.025      0.0275     0.0275     0.025
 0.0275     0.02       0.0275     0.0275     0.03       0.025
 0.0175     0.02       0.02       0.0075     0.025      0.0275
 0.0275     0.0325     0.03       0.02       0.0275     0.02
 0.0275     0.01       0.01       0.035      0.04       0.0275
 0.0375     0.0325     0.0175     0.02       0.0175     0.015
 0.0375     0.03       0.0375     0.0275     0.02       0.015
 0.02       0.0275     0.015      0.01       0.02       0.0275
 0.03       0.0275     0.0175     0.02       0.015      0.02
 0.03       0.035      0.03       0.01       0.02       0.0275
 0.04       0.05       0.04       0.0275     0.035      0.0425
 0.03       0.0175     0.0275     0.0275     0.03       0.03
 0.0325     0.03       0.0375     0.0375     0.0475     0.05
 0.035      0.045      0.03       0.03       0.0175     0.0175
 0.025      0.0375     0.0275     0.045      0.035      0.035
 0.03       0.015      0.02       0.02       0.0175     0.015
 0.02       0.03       0.0375     0.0275     0.0175     0.035
 0.0375     0.04       0.03       0.0275     0.025      0.0175
 0.02       0.0275     0.0225     0.015      0.03       0.045
 0.0375     0.02       0.025      0.0175     0.025      0.0375
 0.035      0.0475     0.0375     0.035      0.02       0.02
 0.0175     0.025      0.0325     0.0175     0.025      0.03
 0.025      0.025      0.05       0.0525     0.03       0.02
 0.0325     0.0275     0.0325     0.03       0.0375     0.0575
 0.045      0.035      0.0175     0.02       0.0275     0.035
 0.04       0.02       0.025      0.02       0.025      0.03
 0.035      0.04       0.025      0.0175     0.0175     0.0275
 0.03       0.0175     0.0225     0.02       0.035      0.025
 0.03       0.0275     0.02       0.0375     0.045      0.025
 0.015      0.015      0.0225     0.0175     0.035      0.04
 0.0525     0.04       0.0225     0.03       0.0375     0.0225
 0.0175     0.035      0.035      0.0375     0.0375     0.035
 0.03       0.03       0.03       0.0375     0.02       0.025
 0.015      0.0325     0.025      0.035      0.0225     0.0175
 0.025      0.0425     0.0275     0.035      0.0275     0.02
 0.0275     0.03       0.0425     0.04       0.0325     0.0175
 0.02       0.025      0.0075     0.02       0.0375     0.015
 0.01       0.025      0.025      0.025      0.0175     0.02
 0.02       0.0175     0.0175     0.0375     0.0375     0.0275
 0.035      0.035      0.035      0.0375     0.035      0.02
 0.0175     0.04       0.035      0.0275     0.0275     0.0275
 0.0375     0.02       0.0225     0.025      0.035      0.03
 0.0325     0.025      0.02       0.01       0.035      0.0425
 0.025      0.02       0.0225     0.0175     0.01       0.01
 0.02       0.015      0.0175     0.035      0.035      0.0475
 0.0425     0.025      0.025      0.0225     0.01       0.02
 0.03       0.02       0.02       0.02       0.015      0.0175
 0.0075     0.0225     0.025      0.0175     0.0375     0.035
 0.035      0.02       0.0175     0.035      0.04       0.025
 0.02       0.0275     0.03       0.03       0.02       0.0275
 0.0375     0.0275     0.035      0.04       0.0375     0.0275
 0.035      0.0275     0.02       0.0275     0.025      0.0275
 0.035      0.0075     0.         0.015      0.0075     0.01
 0.0275     0.0275     0.03       0.035      0.035      0.03
 0.035      0.02       0.04       0.0425     0.0275     0.025
 0.02       0.035      0.0325     0.0375     0.0375     0.0175
 0.02       0.0275     0.03       0.0275     0.03       0.03
 0.045      0.045      0.025      0.015      0.015      0.02
 0.02       0.0275     0.03       0.0275     0.0375     0.0275
 0.025      0.0275     0.05       0.03       0.045      0.0275
 0.03       0.03       0.0325     0.0275     0.0275     0.02
 0.035      0.025      0.0275     0.03       0.0575     0.0475
 0.03       0.03       0.0275     0.025      0.03       0.04
 0.05       0.0575     0.0475     0.03       0.0325     0.035
 0.0375     0.04       0.02       0.0175     0.0275     0.0275
 0.0375     0.05       0.025      0.03       0.025      0.01
 0.01       0.0075     0.02       0.03       0.0375     0.025
 0.0225     0.0075     0.0075     0.01       0.01       0.0275
 0.045      0.04       0.03       0.0175     0.02       0.0175
 0.0175     0.0075     0.0075     0.02       0.02       0.0175
 0.0175     0.0175     0.0225     0.0325     0.0325     0.02
 0.025      0.0175     0.0175     0.02       0.01       0.02
 0.025      0.03       0.0275     0.0275     0.03       0.02
 0.015      0.035      0.0375     0.02       0.02       0.03
 0.0275     0.0325     0.0075     0.0175     0.0275     0.02
 0.04       0.0475     0.0525    ]","[0.025     0.0308642 0.04      0.05      0.04      0.05      0.045
 0.05      0.05      0.045     0.05      0.04      0.03      0.035
 0.045     0.035     0.035     0.025     0.025     0.03      0.03
 0.025     0.045     0.07      0.07      0.05      0.045     0.035
 0.035     0.04      0.04      0.055     0.045     0.045     0.04
 0.03      0.025     0.01      0.03      0.035     0.035     0.035
 0.035     0.035     0.035     0.03      0.04      0.035     0.03
 0.025     0.025     0.01      0.03      0.035     0.035     0.04
 0.035     0.025     0.035     0.035     0.04      0.015     0.025
 0.05      0.045     0.045     0.05      0.06      0.04      0.035
 0.035     0.03      0.045     0.04      0.04      0.035     0.025
 0.025     0.025     0.03      0.02      0.015     0.025     0.04
 0.035     0.035     0.025     0.025     0.03      0.03      0.03
 0.05      0.035     0.025     0.035     0.04      0.045     0.05
 0.045     0.05      0.045     0.055     0.045     0.035     0.03
 0.03      0.03      0.035     0.04      0.035     0.045     0.05
 0.05      0.05      0.04      0.05      0.04      0.045     0.03
 0.035     0.03      0.04      0.04      0.055     0.05      0.045
 0.03      0.025     0.025     0.025     0.035     0.035     0.025
 0.035     0.04      0.045     0.035     0.045     0.06      0.05
 0.035     0.03      0.035     0.025     0.025     0.03      0.03
 0.025     0.03      0.055     0.04      0.025     0.03      0.04
 0.045     0.045     0.05      0.055     0.04      0.04      0.035
 0.03      0.035     0.04      0.04      0.025     0.035     0.035
 0.03      0.03      0.065     0.06      0.03      0.025     0.045
 0.035     0.04      0.04      0.05      0.065     0.065     0.04
 0.02      0.02      0.045     0.05      0.05      0.035     0.03
 0.02      0.03      0.03      0.04      0.05      0.04      0.025
 0.03      0.035     0.03      0.03      0.03      0.03      0.04
 0.035     0.035     0.035     0.02      0.04      0.055     0.05
 0.03      0.03      0.03      0.025     0.04      0.055     0.06
 0.04      0.035     0.05      0.055     0.03      0.025     0.04
 0.045     0.045     0.04      0.045     0.04      0.03      0.035
 0.045     0.025     0.03      0.04      0.05      0.035     0.04
 0.04      0.035     0.04      0.055     0.035     0.045     0.035
 0.02      0.03      0.035     0.055     0.055     0.045     0.025
 0.02      0.03      0.02      0.035     0.05      0.04      0.02
 0.035     0.04      0.035     0.02      0.025     0.025     0.04
 0.035     0.045     0.045     0.035     0.05      0.05      0.05
 0.05      0.045     0.02      0.025     0.04      0.045     0.035
 0.035     0.035     0.055     0.035     0.04      0.045     0.04
 0.035     0.04      0.04      0.03      0.025     0.05      0.05
 0.035     0.03      0.04      0.025     0.015     0.015     0.02
 0.02      0.025     0.04      0.05      0.05      0.05      0.035
 0.03      0.03      0.02      0.02      0.03      0.03      0.03
 0.02      0.02      0.02      0.015     0.03      0.035     0.025
 0.045     0.045     0.045     0.025     0.03      0.045     0.04
 0.035     0.025     0.035     0.035     0.035     0.04      0.035
 0.045     0.035     0.045     0.045     0.055     0.045     0.04
 0.04      0.03      0.03      0.03      0.04      0.045     0.02
 0.        0.025     0.02      0.015     0.035     0.035     0.04
 0.04      0.045     0.045     0.04      0.03      0.05      0.055
 0.035     0.035     0.03      0.04      0.045     0.045     0.04
 0.025     0.025     0.04      0.04      0.03      0.035     0.035
 0.06      0.05      0.04      0.025     0.025     0.02      0.025
 0.03      0.03      0.03      0.04      0.03      0.035     0.03
 0.05      0.04      0.05      0.03      0.035     0.035     0.045
 0.035     0.03      0.03      0.045     0.035     0.045     0.045
 0.06      0.05      0.035     0.03      0.04      0.03      0.035
 0.05      0.06      0.07      0.05      0.04      0.045     0.04
 0.045     0.045     0.03      0.02      0.03      0.035     0.045
 0.065     0.04      0.035     0.035     0.02      0.02      0.03
 0.035     0.035     0.04      0.03      0.04      0.025     0.02
 0.02      0.02      0.035     0.055     0.045     0.03      0.025
 0.02      0.025     0.02      0.015     0.01      0.035     0.02
 0.02      0.02      0.025     0.035     0.045     0.04      0.025
 0.03      0.02      0.02      0.02      0.015     0.025     0.04
 0.035     0.045     0.04      0.03      0.025     0.03      0.045
 0.04      0.025     0.02      0.035     0.035     0.04      0.02
 0.035     0.03      0.025     0.04      0.05      0.065    ]","[0.0375     0.03703704 0.0525     0.07       0.05       0.0525
 0.0525     0.055      0.06       0.0575     0.0575     0.0425
 0.0425     0.04       0.0525     0.0475     0.045      0.035
 0.0375     0.0425     0.04       0.035      0.0625     0.09
 0.07       0.06       0.05       0.0425     0.045      0.05
 0.055      0.0625     0.0575     0.055      0.0525     0.0325
 0.0325     0.0125     0.04       0.0575     0.045      0.0425
 0.0425     0.0525     0.04       0.035      0.0425     0.045
 0.045      0.0325     0.035      0.0225     0.035      0.045
 0.0475     0.0425     0.0425     0.0325     0.0425     0.0525
 0.05       0.0275     0.045      0.0625     0.0525     0.0625
 0.065      0.0875     0.065      0.0525     0.0525     0.0425
 0.0525     0.05       0.05       0.04       0.03       0.0325
 0.0325     0.0325     0.03       0.0275     0.0325     0.05
 0.0425     0.04       0.03       0.0325     0.0425     0.04
 0.035      0.06       0.0475     0.0425     0.05       0.05
 0.05       0.0575     0.055      0.07       0.055      0.0625
 0.055      0.0525     0.04       0.0325     0.0325     0.04
 0.04       0.045      0.0525     0.0675     0.05       0.0525
 0.04       0.0525     0.06       0.06       0.045      0.0525
 0.0325     0.0425     0.055      0.065      0.0675     0.0525
 0.03       0.0325     0.03       0.0325     0.055      0.055
 0.035      0.04       0.0425     0.0625     0.055      0.0525
 0.0825     0.06       0.0425     0.0325     0.04       0.03
 0.0325     0.0375     0.0375     0.035      0.0375     0.06
 0.0425     0.035      0.035      0.06       0.0625     0.055
 0.0625     0.06       0.045      0.0425     0.05       0.045
 0.0575     0.06       0.045      0.035      0.0425     0.04
 0.03       0.0325     0.07       0.0675     0.04       0.0375
 0.055      0.045      0.045      0.0525     0.06       0.07
 0.08       0.0425     0.025      0.0225     0.065      0.0625
 0.0625     0.0575     0.0325     0.0275     0.0375     0.035
 0.0425     0.06       0.0525     0.0325     0.0425     0.0475
 0.0325     0.04       0.0325     0.0425     0.045      0.0425
 0.0425     0.0425     0.0275     0.0475     0.06       0.07
 0.0425     0.0425     0.0375     0.0325     0.045      0.065
 0.06       0.0425     0.0425     0.06       0.0625     0.0325
 0.035      0.04       0.05       0.0525     0.04       0.0525
 0.0525     0.0325     0.0425     0.0525     0.0325     0.035
 0.0625     0.06       0.04       0.045      0.06       0.0625
 0.05       0.0625     0.0425     0.0525     0.045      0.0225
 0.03       0.0425     0.0625     0.065      0.05       0.035
 0.0275     0.0325     0.0325     0.05       0.055      0.06
 0.0375     0.0425     0.05       0.0425     0.0225     0.035
 0.0325     0.06       0.05       0.0525     0.0525     0.0475
 0.0625     0.0625     0.065      0.06       0.0525     0.0225
 0.035      0.045      0.0525     0.0425     0.04       0.05
 0.07       0.0525     0.055      0.065      0.0475     0.045
 0.0425     0.05       0.045      0.0525     0.0675     0.0575
 0.0425     0.04       0.055      0.0325     0.0225     0.0225
 0.0225     0.03       0.0375     0.0425     0.06       0.05
 0.055      0.0475     0.0325     0.0325     0.04       0.0325
 0.0375     0.045      0.04       0.0275     0.025      0.02
 0.0225     0.03       0.04       0.035      0.06       0.0575
 0.0525     0.0375     0.04       0.05       0.045      0.04
 0.04       0.04       0.04       0.05       0.0625     0.04
 0.05       0.0425     0.0525     0.0525     0.0725     0.07
 0.05       0.0525     0.0475     0.0375     0.0325     0.055
 0.055      0.035      0.0125     0.0325     0.03       0.025
 0.04       0.0425     0.0525     0.045      0.0525     0.05
 0.045      0.05       0.05       0.0625     0.0525     0.0525
 0.0425     0.0425     0.0525     0.0525     0.0425     0.03
 0.035      0.0525     0.0575     0.035      0.04       0.04
 0.07       0.0575     0.055      0.035      0.03       0.025
 0.0375     0.035      0.0325     0.035      0.0475     0.0375
 0.04       0.0375     0.0525     0.0575     0.055      0.035
 0.045      0.04       0.05       0.05       0.045      0.0575
 0.05       0.04       0.0625     0.065      0.06       0.055
 0.0475     0.0325     0.0525     0.035      0.0425     0.06
 0.07       0.085      0.055      0.0525     0.0575     0.0475
 0.055      0.0525     0.0425     0.0275     0.03       0.04
 0.05       0.07       0.0525     0.0425     0.04       0.0325
 0.0325     0.05       0.0575     0.045      0.045      0.0375
 0.05       0.045      0.03       0.0375     0.035      0.0425
 0.065      0.055      0.035      0.035      0.025      0.04
 0.0325     0.03       0.02       0.0525     0.03       0.0225
 0.025      0.0325     0.0475     0.06       0.05       0.0375
 0.03       0.025      0.0225     0.025      0.0225     0.03
 0.05       0.0425     0.065      0.055      0.035      0.0325
 0.04       0.05       0.0525     0.0525     0.0375     0.05
 0.0425     0.0425     0.04       0.0575     0.03       0.03
 0.045      0.06       0.075     ]",0.07000000216066837,23
26,0.01,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.09375    0.05864198 0.0675     0.08       0.0675     0.05
 0.0775     0.065      0.0675     0.07       0.06       0.0575
 0.0625     0.0725     0.0575     0.045      0.045      0.0575
 0.0475     0.03       0.06       0.085      0.0775     0.0775
 0.0475     0.0425     0.0675     0.0575     0.0475     0.0425
 0.0425     0.0475     0.045      0.065      0.0575     0.0675
 0.07       0.0675     0.0775     0.05       0.055      0.085
 0.0825     0.035      0.0175     0.0375     0.0325     0.0525
 0.065      0.0475     0.0475     0.065      0.0625     0.0775
 0.0575     0.04       0.035      0.0475     0.0475     0.0575
 0.05       0.0675     0.0675     0.0675     0.055      0.0425
 0.05       0.05       0.04       0.0475     0.0675     0.05
 0.0575     0.04       0.0475     0.0375     0.0275     0.0325
 0.065      0.055      0.06       0.0675     0.045      0.045
 0.0575     0.065      0.05       0.06       0.0875     0.0775
 0.0475     0.035      0.0475     0.0575     0.06       0.045
 0.0375     0.055      0.065      0.0675     0.0675     0.06
 0.06       0.035      0.0475     0.065      0.0575     0.04
 0.0575     0.0575     0.0575     0.0675     0.0825     0.05
 0.03       0.0475     0.08       0.0675     0.0575     0.0525
 0.0525     0.0525     0.055      0.045      0.0675     0.0675
 0.0675     0.05       0.0275     0.045      0.04       0.0475
 0.055      0.0675     0.0475     0.07       0.065      0.0525
 0.055      0.0575     0.07       0.0675     0.08       0.0625
 0.0775     0.05       0.0475     0.0475     0.05       0.0375
 0.05       0.0575     0.08       0.07       0.08       0.065
 0.0675     0.07       0.0675     0.0675     0.055      0.055
 0.045      0.0375     0.04       0.025      0.045      0.0575
 0.0675     0.065      0.0675     0.055      0.0575     0.045
 0.04       0.0525     0.0625     0.06       0.0575     0.07
 0.0625     0.0675     0.0675     0.06       0.045      0.04
 0.0475     0.0575     0.0675     0.05       0.0475     0.05
 0.075      0.06       0.0775     0.0675     0.095      0.06
 0.055      0.0525     0.0625     0.065      0.065      0.0475
 0.0525     0.06       0.0575     0.0375     0.0475     0.0425
 0.03       0.045      0.0275     0.03       0.06       0.0575
 0.0475     0.05       0.0575     0.06       0.0475     0.0525
 0.0475     0.0775     0.0575     0.06       0.07       0.0625
 0.06       0.04       0.03       0.04       0.055      0.065
 0.05       0.0675     0.0825     0.07       0.06       0.0675
 0.075      0.08       0.06       0.05       0.0775     0.0675
 0.055      0.065      0.0675     0.06       0.0475     0.0675
 0.08       0.0725     0.08       0.0575     0.06       0.0475
 0.065      0.065      0.0725     0.0575     0.04       0.0675
 0.07       0.0525     0.0575     0.0525     0.06       0.0725
 0.0425     0.04       0.0575     0.075      0.0675     0.0575
 0.0475     0.065      0.0625     0.05       0.0475     0.045
 0.06       0.065      0.06       0.06       0.065      0.065
 0.07       0.055      0.0575     0.055      0.055      0.0775
 0.0775     0.0725     0.05       0.04       0.0375     0.0475
 0.04       0.0775     0.0575     0.0575     0.0675     0.0775
 0.065      0.06       0.0675     0.0725     0.06       0.0625
 0.0775     0.055      0.0675     0.0575     0.0475     0.0575
 0.07       0.04       0.065      0.07       0.0525     0.0425
 0.0575     0.05       0.0475     0.04       0.0575     0.055
 0.0475     0.0575     0.0475     0.0475     0.0475     0.065
 0.0575     0.0525     0.0525     0.0375     0.035      0.025
 0.055      0.0575     0.0475     0.0575     0.0675     0.0375
 0.0425     0.04       0.06       0.04       0.05       0.0275
 0.0425     0.0525     0.0675     0.0575     0.0725     0.075
 0.0675     0.04       0.06       0.06       0.0575     0.0575
 0.0675     0.08       0.045      0.065      0.0575     0.06
 0.0475     0.055      0.06       0.06       0.06       0.06
 0.06       0.0575     0.065      0.045      0.09       0.075
 0.0575     0.05       0.0625     0.08       0.0775     0.07
 0.05       0.06       0.0575     0.07       0.09       0.0775
 0.065      0.0475     0.06       0.0775     0.06       0.0625
 0.0625     0.06       0.065      0.0375     0.0475     0.0675
 0.065      0.0925     0.0775     0.0675     0.065      0.06
 0.0675     0.05       0.0225     0.0525     0.05       0.045
 0.0475     0.0625     0.0775     0.055      0.0625     0.075
 0.0425     0.05       0.055      0.055      0.0375     0.0475
 0.0575     0.075      0.07       0.05       0.0475     0.05
 0.05       0.04       0.0425     0.0675     0.075      0.07
 0.0775     0.075      0.0475     0.0475     0.06       0.0725
 0.08       0.05       0.0375     0.0375     0.05       0.065
 0.0575     0.0575     0.055      0.0575     0.0575     0.0625
 0.0625     0.0275     0.035      0.0575     0.0525     0.05
 0.0575     0.0725     0.04       0.0375     0.0475     0.055
 0.0675     0.055      0.045      0.0475     0.065      0.06
 0.0575     0.03       0.045      0.0575     0.0575     0.0475
 0.05       0.065      0.05      ]","[0.1        0.07407407 0.07       0.08       0.08       0.06
 0.09       0.085      0.08       0.09       0.075      0.07
 0.075      0.09       0.07       0.07       0.06       0.065
 0.065      0.055      0.075      0.1        0.085      0.08
 0.075      0.065      0.08       0.07       0.06       0.065
 0.07       0.06       0.065      0.095      0.085      0.075
 0.075      0.075      0.085      0.065      0.065      0.09
 0.09       0.05       0.05       0.05       0.07       0.07
 0.08       0.08       0.08       0.075      0.08       0.09
 0.07       0.06       0.055      0.06       0.055      0.065
 0.06       0.085      0.085      0.075      0.07       0.07
 0.065      0.065      0.055      0.06       0.07       0.06
 0.06       0.05       0.055      0.055      0.035      0.045
 0.085      0.085      0.065      0.07       0.06       0.055
 0.06       0.08       0.065      0.075      0.095      0.085
 0.06       0.055      0.06       0.08       0.085      0.055
 0.055      0.065      0.07       0.075      0.085      0.065
 0.08       0.065      0.06       0.075      0.06       0.05
 0.06       0.06       0.07       0.085      0.09       0.05
 0.035      0.055      0.095      0.075      0.07       0.065
 0.06       0.065      0.06       0.065      0.07       0.075
 0.075      0.06       0.045      0.055      0.045      0.06
 0.065      0.075      0.075      0.08       0.075      0.06
 0.07       0.065      0.075      0.085      0.09       0.085
 0.09       0.06       0.06       0.055      0.06       0.06
 0.055      0.07       0.085      0.08       0.08       0.08
 0.075      0.07       0.08       0.075      0.06       0.07
 0.055      0.055      0.05       0.045      0.07       0.065
 0.075      0.085      0.095      0.085      0.07       0.06
 0.045      0.08       0.095      0.08       0.065      0.085
 0.075      0.07       0.07       0.075      0.055      0.04
 0.055      0.065      0.08       0.065      0.055      0.065
 0.085      0.065      0.085      0.075      0.1        0.08
 0.065      0.065      0.07       0.075      0.07       0.06
 0.065      0.07       0.065      0.045      0.06       0.06
 0.065      0.055      0.06       0.035      0.06       0.07
 0.055      0.065      0.065      0.07       0.065      0.085
 0.07       0.09       0.07       0.08       0.075      0.08
 0.085      0.06       0.035      0.045      0.07       0.075
 0.06       0.075      0.095      0.08       0.065      0.07
 0.095      0.105      0.07       0.065      0.085      0.09
 0.065      0.075      0.08       0.065      0.06       0.075
 0.085      0.09       0.095      0.065      0.065      0.055
 0.07       0.08       0.1        0.085      0.065      0.08
 0.07       0.06       0.07       0.065      0.06       0.08
 0.06       0.055      0.06       0.08       0.075      0.075
 0.055      0.07       0.07       0.065      0.055      0.055
 0.075      0.075      0.07       0.075      0.075      0.075
 0.075      0.065      0.065      0.065      0.065      0.08
 0.085      0.09       0.06       0.045      0.05       0.05
 0.065      0.08       0.075      0.075      0.07       0.085
 0.08       0.075      0.075      0.09       0.06       0.07
 0.095      0.085      0.075      0.075      0.06       0.075
 0.075      0.05       0.07       0.09       0.06       0.06
 0.065      0.055      0.055      0.05       0.06       0.06
 0.05       0.065      0.055      0.06       0.05       0.08
 0.07       0.065      0.065      0.045      0.05       0.045
 0.065      0.06       0.065      0.065      0.07       0.05
 0.05       0.055      0.08       0.055      0.06       0.05
 0.055      0.06       0.07       0.06       0.09       0.09
 0.075      0.055      0.07       0.065      0.07       0.065
 0.075      0.1        0.065      0.07       0.07       0.065
 0.065      0.08       0.075      0.065      0.07       0.08
 0.09       0.07       0.08       0.08       0.1        0.09
 0.075      0.055      0.075      0.095      0.085      0.08
 0.06       0.065      0.065      0.075      0.095      0.085
 0.085      0.06       0.07       0.08       0.075      0.08
 0.07       0.095      0.07       0.055      0.06       0.07
 0.075      0.1        0.085      0.08       0.075      0.075
 0.075      0.07       0.055      0.06       0.055      0.06
 0.06       0.085      0.08       0.075      0.08       0.095
 0.055      0.055      0.06       0.06       0.05       0.055
 0.07       0.09       0.07       0.06       0.055      0.05
 0.05       0.055      0.06       0.08       0.095      0.09
 0.08       0.09       0.055      0.055      0.075      0.08
 0.1        0.065      0.05       0.04       0.06       0.075
 0.065      0.06       0.065      0.065      0.06       0.075
 0.07       0.05       0.065      0.075      0.065      0.05
 0.08       0.08       0.055      0.045      0.05       0.08
 0.075      0.075      0.055      0.055      0.07       0.075
 0.065      0.05       0.06       0.07       0.065      0.055
 0.055      0.075      0.07      ]","[0.10625    0.08950617 0.0725     0.09       0.09       0.0775
 0.0975     0.1025     0.09       0.1125     0.09       0.08
 0.09       0.105      0.0875     0.095      0.07       0.075
 0.085      0.0875     0.095      0.105      0.095      0.085
 0.1        0.0875     0.085      0.0775     0.0725     0.0875
 0.0925     0.085      0.09       0.1225     0.11       0.0825
 0.0875     0.085      0.09       0.0825     0.075      0.0925
 0.105      0.0725     0.08       0.0675     0.1025     0.095
 0.0975     0.115      0.11       0.09       0.0975     0.1025
 0.0825     0.085      0.0725     0.075      0.0725     0.0725
 0.0775     0.1        0.1        0.08       0.0925     0.09
 0.0725     0.075      0.0725     0.0725     0.0725     0.0775
 0.0625     0.0675     0.0625     0.0725     0.0425     0.055
 0.0925     0.1125     0.08       0.075      0.0775     0.0775
 0.0725     0.09       0.0875     0.1025     0.1025     0.095
 0.0825     0.075      0.0725     0.1        0.1        0.07
 0.07       0.075      0.0725     0.085      0.1075     0.0725
 0.0925     0.095      0.0825     0.0825     0.07       0.0625
 0.0625     0.0625     0.0825     0.1025     0.0975     0.0525
 0.0425     0.07       0.1        0.08       0.0925     0.085
 0.085      0.0825     0.0625     0.08       0.08       0.08
 0.085      0.0725     0.065      0.065      0.0525     0.0725
 0.07       0.08       0.1025     0.085      0.0875     0.0775
 0.075      0.0725     0.085      0.0925     0.1025     0.1025
 0.1        0.0875     0.085      0.07       0.06       0.0825
 0.0775     0.085      0.095      0.09       0.085      0.0925
 0.0825     0.0725     0.0925     0.0825     0.075      0.085
 0.0675     0.07       0.07       0.07       0.095      0.0825
 0.085      0.1075     0.13       0.11       0.0825     0.07
 0.055      0.1        0.1225     0.1075     0.0825     0.0925
 0.085      0.0725     0.08       0.08       0.0775     0.055
 0.0725     0.075      0.095      0.085      0.0675     0.0825
 0.095      0.0775     0.09       0.0875     0.1025     0.0975
 0.0775     0.0775     0.075      0.0825     0.075      0.0725
 0.075      0.0875     0.07       0.05       0.07       0.075
 0.1025     0.0725     0.0925     0.0525     0.06       0.0725
 0.065      0.0825     0.0775     0.0825     0.0825     0.11
 0.0925     0.0925     0.09       0.1025     0.085      0.1
 0.11       0.0875     0.0475     0.06       0.0825     0.0825
 0.0775     0.0825     0.105      0.1025     0.07       0.075
 0.1075     0.12       0.075      0.08       0.0925     0.1125
 0.075      0.0825     0.0975     0.075      0.07       0.085
 0.09       0.1025     0.1025     0.0775     0.07       0.0675
 0.0775     0.0925     0.12       0.1        0.095      0.095
 0.07       0.0675     0.0725     0.09       0.085      0.085
 0.0775     0.0725     0.0625     0.0875     0.09       0.09
 0.07       0.0725     0.0725     0.08       0.0675     0.0625
 0.0825     0.0825     0.0825     0.0925     0.0825     0.08
 0.08       0.075      0.0775     0.0825     0.07       0.08
 0.0975     0.1025     0.0725     0.0575     0.06       0.0525
 0.09       0.08       0.0925     0.09       0.0725     0.09
 0.1025     0.0975     0.09       0.11       0.0675     0.08
 0.1        0.1125     0.0825     0.0925     0.075      0.09
 0.08       0.06       0.075      0.1075     0.0675     0.0725
 0.07       0.0625     0.065      0.065      0.0625     0.0675
 0.065      0.07       0.0625     0.065      0.0625     0.09
 0.085      0.075      0.0775     0.0575     0.07       0.0675
 0.075      0.0625     0.08       0.075      0.0725     0.06
 0.055      0.0625     0.0925     0.075      0.075      0.0725
 0.065      0.0625     0.07       0.07       0.1025     0.1025
 0.0825     0.0725     0.0825     0.0725     0.08       0.075
 0.085      0.11       0.085      0.075      0.0825     0.0725
 0.08       0.1        0.0825     0.0725     0.0725     0.0925
 0.1125     0.0925     0.0925     0.1125     0.11       0.1025
 0.0925     0.0675     0.08       0.1025     0.09       0.0875
 0.0825     0.075      0.0725     0.09       0.1        0.0925
 0.1075     0.0775     0.08       0.0825     0.095      0.1
 0.0825     0.12       0.0725     0.07       0.08       0.075
 0.09       0.1025     0.0925     0.1        0.09       0.095
 0.0825     0.0925     0.0825     0.0725     0.07       0.075
 0.075      0.1        0.0825     0.0925     0.0925     0.1
 0.0675     0.0625     0.0625     0.0625     0.06       0.06
 0.08       0.1        0.08       0.0725     0.06       0.06
 0.0625     0.075      0.0775     0.1        0.11       0.115
 0.0825     0.1025     0.0675     0.065      0.0925     0.0825
 0.11       0.09       0.0675     0.0425     0.07       0.0825
 0.0725     0.0625     0.075      0.0725     0.065      0.0875
 0.08       0.085      0.1025     0.0975     0.075      0.06
 0.1        0.0825     0.075      0.065      0.0625     0.1
 0.085      0.0825     0.065      0.06       0.0725     0.09
 0.07       0.075      0.0725     0.0875     0.085      0.07
 0.07       0.08       0.09      ]",0.10500000044703484,241
27,0.01,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875   0.0308642 0.04      0.0625    0.045     0.0425    0.04
 0.05      0.0375    0.0625    0.065     0.07      0.0575    0.0575
 0.055     0.055     0.05      0.07      0.035     0.02      0.065
 0.0925    0.08      0.065     0.055     0.0475    0.0375    0.05
 0.06      0.055     0.0475    0.06      0.0575    0.0625    0.035
 0.0575    0.05      0.06      0.065     0.0475    0.055     0.0825
 0.0975    0.0875    0.0775    0.0625    0.06      0.06      0.075
 0.0825    0.075     0.0625    0.05      0.0825    0.0875    0.0775
 0.0675    0.0875    0.0675    0.0575    0.03      0.0275    0.0375
 0.05      0.0875    0.085     0.0625    0.04      0.0675    0.065
 0.05      0.0475    0.065     0.065     0.0675    0.05      0.055
 0.05      0.0675    0.0625    0.0375    0.07      0.095     0.09
 0.0775    0.0875    0.1075    0.07      0.06      0.055     0.045
 0.0375    0.055     0.0575    0.075     0.04      0.0575    0.06
 0.06      0.045     0.0575    0.06      0.065     0.0825    0.08
 0.06      0.0675    0.05      0.0425    0.0525    0.04      0.065
 0.06      0.0775    0.05      0.04      0.06      0.0775    0.0675
 0.075     0.06      0.0575    0.05      0.055     0.04      0.0825
 0.065     0.07      0.0575    0.0475    0.035     0.05      0.0575
 0.0475    0.045     0.06      0.0725    0.06      0.04      0.045
 0.0675    0.06      0.0725    0.07      0.045     0.0325    0.04
 0.06      0.075     0.0475    0.03      0.045     0.05      0.0775
 0.0625    0.0625    0.0625    0.065     0.0675    0.0775    0.0675
 0.045     0.0375    0.0475    0.0575    0.055     0.05      0.0275
 0.0275    0.05      0.0775    0.0675    0.0475    0.0375    0.06
 0.0575    0.0675    0.0525    0.055     0.0725    0.0725    0.0575
 0.05      0.07      0.0475    0.08      0.08      0.0725    0.0675
 0.05      0.0575    0.0375    0.035     0.05      0.06      0.055
 0.0375    0.04      0.0475    0.0625    0.06      0.0525    0.035
 0.055     0.0625    0.0675    0.0775    0.0575    0.03      0.0325
 0.0575    0.0675    0.0475    0.0425    0.0575    0.055     0.065
 0.0775    0.0775    0.08      0.065     0.065     0.0575    0.0575
 0.07      0.0575    0.06      0.0575    0.07      0.0725    0.0675
 0.08      0.0775    0.0425    0.06      0.0875    0.0875    0.0875
 0.0625    0.06      0.0475    0.04      0.055     0.0425    0.03
 0.045     0.0475    0.05      0.06      0.0725    0.0725    0.0525
 0.075     0.0775    0.0625    0.055     0.075     0.075     0.05
 0.0575    0.0625    0.065     0.0375    0.065     0.0625    0.065
 0.075     0.06      0.06      0.08      0.09      0.0875    0.085
 0.065     0.075     0.065     0.0675    0.0525    0.0475    0.045
 0.0375    0.055     0.045     0.035     0.0675    0.0825    0.0575
 0.035     0.035     0.07      0.065     0.06      0.0475    0.045
 0.06      0.065     0.0775    0.0875    0.075     0.0725    0.07
 0.0825    0.065     0.08      0.0475    0.0575    0.0575    0.0575
 0.0475    0.0475    0.075     0.0675    0.0575    0.06      0.0825
 0.065     0.06      0.0675    0.0475    0.0525    0.06      0.06
 0.05      0.0375    0.0375    0.0575    0.065     0.0625    0.055
 0.0425    0.05      0.0475    0.0575    0.0675    0.055     0.06
 0.0675    0.075     0.0675    0.05      0.0375    0.055     0.0825
 0.075     0.0725    0.0725    0.045     0.0375    0.06      0.0625
 0.07      0.065     0.0775    0.07      0.085     0.0775    0.0575
 0.0725    0.05      0.0525    0.06      0.045     0.04      0.05
 0.0475    0.055     0.06      0.0425    0.05      0.0675    0.0475
 0.04      0.0425    0.0525    0.055     0.0675    0.0675    0.0675
 0.0525    0.035     0.0475    0.0575    0.0575    0.05      0.06
 0.0475    0.055     0.04      0.0375    0.055     0.0675    0.07
 0.0625    0.065     0.0575    0.0675    0.0625    0.0425    0.0575
 0.0675    0.0625    0.05      0.045     0.0375    0.0375    0.0475
 0.0375    0.0475    0.06      0.05      0.0575    0.0675    0.0675
 0.0575    0.07      0.065     0.045     0.055     0.055     0.045
 0.0525    0.0575    0.065     0.0775    0.0675    0.06      0.07
 0.0725    0.0725    0.075     0.05      0.0375    0.02      0.0575
 0.0725    0.0575    0.0375    0.0425    0.0475    0.045     0.0625
 0.0675    0.0675    0.0375    0.05      0.05      0.0775    0.0625
 0.07      0.07      0.0725    0.0775    0.0675    0.06      0.06
 0.04      0.0625    0.055     0.065     0.08      0.0575    0.0525
 0.055     0.065     0.0425    0.0475    0.065     0.0625    0.04
 0.0475    0.0675    0.0475    0.0675    0.06      0.0475    0.0475
 0.0725    0.055     0.06      0.0475    0.055     0.0525    0.07
 0.0875    0.06      0.05      0.0575    0.05      0.0375   ]","[0.0375     0.04938272 0.055      0.07       0.055      0.05
 0.045      0.055      0.06       0.08       0.075      0.075
 0.065      0.075      0.08       0.085      0.075      0.085
 0.055      0.05       0.07       0.1        0.09       0.07
 0.06       0.065      0.055      0.055      0.08       0.065
 0.055      0.065      0.06       0.075      0.055      0.06
 0.05       0.07       0.08       0.065      0.07       0.105
 0.11       0.095      0.095      0.075      0.065      0.06
 0.085      0.09       0.085      0.085      0.08       0.095
 0.1        0.09       0.075      0.09       0.085      0.06
 0.035      0.045      0.045      0.07       0.095      0.095
 0.07       0.045      0.07       0.09       0.075      0.06
 0.08       0.085      0.075      0.065      0.07       0.05
 0.07       0.085      0.055      0.085      0.105      0.105
 0.085      0.09       0.11       0.095      0.07       0.06
 0.065      0.055      0.065      0.065      0.08       0.05
 0.065      0.065      0.065      0.055      0.06       0.06
 0.08       0.095      0.09       0.065      0.07       0.065
 0.055      0.065      0.045      0.07       0.08       0.1
 0.065      0.06       0.065      0.085      0.07       0.09
 0.08       0.06       0.055      0.08       0.085      0.1
 0.09       0.08       0.06       0.055      0.05       0.055
 0.06       0.055      0.06       0.07       0.08       0.07
 0.06       0.055      0.07       0.065      0.08       0.075
 0.055      0.04       0.055      0.06       0.08       0.055
 0.045      0.065      0.07       0.08       0.075      0.075
 0.07       0.08       0.075      0.09       0.08       0.06
 0.055      0.06       0.065      0.065      0.06       0.035
 0.035      0.065      0.085      0.085      0.07       0.065
 0.075      0.07       0.07       0.06       0.065      0.08
 0.085      0.07       0.06       0.075      0.065      0.095
 0.085      0.08       0.07       0.055      0.06       0.065
 0.07       0.08       0.07       0.06       0.06       0.04
 0.055      0.08       0.075      0.065      0.05       0.065
 0.075      0.09       0.085      0.075      0.055      0.045
 0.065      0.07       0.065      0.055      0.065      0.085
 0.1        0.08       0.09       0.105      0.085      0.07
 0.06       0.07       0.08       0.065      0.07       0.08
 0.08       0.08       0.07       0.085      0.09       0.055
 0.06       0.09       0.095      0.09       0.07       0.06
 0.065      0.045      0.06       0.055      0.045      0.05
 0.055      0.06       0.07       0.09       0.08       0.085
 0.08       0.085      0.085      0.065      0.085      0.08
 0.055      0.07       0.07       0.08       0.065      0.085
 0.07       0.09       0.085      0.075      0.06       0.085
 0.095      0.095      0.09       0.075      0.09       0.07
 0.075      0.065      0.06       0.06       0.06       0.065
 0.055      0.06       0.085      0.09       0.06       0.055
 0.07       0.09       0.08       0.06       0.05       0.06
 0.065      0.075      0.085      0.095      0.085      0.085
 0.08       0.1        0.09       0.085      0.075      0.06
 0.065      0.06       0.06       0.055      0.08       0.075
 0.08       0.085      0.09       0.07       0.065      0.08
 0.07       0.06       0.07       0.06       0.055      0.045
 0.045      0.065      0.08       0.075      0.075      0.065
 0.07       0.07       0.075      0.075      0.075      0.075
 0.08       0.09       0.07       0.055      0.06       0.075
 0.095      0.085      0.095      0.09       0.055      0.05
 0.07       0.075      0.08       0.075      0.09       0.075
 0.09       0.08       0.08       0.095      0.07       0.07
 0.075      0.065      0.05       0.05       0.055      0.06
 0.075      0.055      0.055      0.075      0.055      0.065
 0.06       0.06       0.06       0.075      0.09       0.07
 0.06       0.055      0.065      0.08       0.065      0.05
 0.065      0.065      0.06       0.05       0.05       0.06
 0.08       0.075      0.09       0.09       0.065      0.07
 0.075      0.055      0.065      0.08       0.075      0.055
 0.055      0.05       0.045      0.055      0.055      0.06
 0.065      0.055      0.065      0.085      0.085      0.065
 0.08       0.075      0.065      0.08       0.06       0.055
 0.065      0.075      0.08       0.085      0.075      0.07
 0.07       0.085      0.085      0.09       0.055      0.05
 0.03       0.07       0.085      0.075      0.06       0.05
 0.06       0.055      0.075      0.08       0.075      0.045
 0.055      0.065      0.08       0.075      0.09       0.1
 0.105      0.085      0.07       0.075      0.07       0.055
 0.07       0.07       0.095      0.08       0.075      0.075
 0.06       0.075      0.06       0.07       0.075      0.08
 0.05       0.055      0.075      0.055      0.075      0.07
 0.06       0.07       0.09       0.085      0.07       0.07
 0.06       0.065      0.09       0.1        0.06       0.065
 0.07       0.065      0.055     ]","[0.05625    0.06481482 0.075      0.08       0.0775     0.07
 0.055      0.065      0.085      0.09       0.0825     0.0825
 0.0775     0.095      0.105      0.115      0.105      0.0925
 0.0775     0.0925     0.0825     0.1025     0.1        0.075
 0.065      0.0825     0.075      0.0725     0.1        0.0725
 0.0725     0.0725     0.065      0.08       0.0725     0.0625
 0.055      0.075      0.0925     0.0925     0.095      0.12
 0.1125     0.1025     0.1125     0.0825     0.0725     0.065
 0.09       0.0975     0.1        0.105      0.115      0.105
 0.105      0.095      0.0875     0.1        0.1025     0.065
 0.0475     0.0675     0.0675     0.0925     0.1025     0.105
 0.075      0.06       0.0725     0.1125     0.1025     0.0725
 0.0875     0.1        0.08       0.08       0.07       0.0525
 0.0725     0.1        0.08       0.095      0.115      0.115
 0.0925     0.1025     0.1125     0.12       0.08       0.0625
 0.08       0.07       0.0725     0.0725     0.08       0.0675
 0.07       0.0775     0.0775     0.065      0.0625     0.0625
 0.095      0.1025     0.1025     0.0725     0.075      0.07
 0.065      0.08       0.0625     0.0725     0.1025     0.13
 0.0825     0.0875     0.075      0.0925     0.075      0.1075
 0.105      0.075      0.07       0.1025     0.13       0.115
 0.11       0.0925     0.0625     0.0625     0.07       0.0675
 0.08       0.0825     0.075      0.08       0.09       0.09
 0.0875     0.0725     0.08       0.085      0.0875     0.09
 0.0725     0.05       0.0625     0.0675     0.085      0.065
 0.06       0.08       0.0925     0.08       0.085      0.09
 0.0875     0.1        0.0925     0.1        0.0975     0.0725
 0.0725     0.0725     0.0775     0.0825     0.0725     0.045
 0.05       0.085      0.0925     0.1        0.0925     0.1075
 0.095      0.09       0.0725     0.0625     0.0775     0.0925
 0.095      0.0875     0.0825     0.0825     0.0825     0.1025
 0.095      0.08       0.0725     0.0675     0.065      0.09
 0.1        0.11       0.0925     0.075      0.0825     0.0425
 0.0625     0.0925     0.0925     0.07       0.065      0.0825
 0.0875     0.1125     0.1        0.095      0.0825     0.0625
 0.075      0.0775     0.085      0.0675     0.09       0.1225
 0.13       0.085      0.095      0.1225     0.1        0.0725
 0.06       0.0825     0.08       0.0775     0.0825     0.1
 0.095      0.09       0.075      0.09       0.0925     0.07
 0.0675     0.0925     0.1        0.09       0.07       0.0625
 0.09       0.065      0.0625     0.06       0.06       0.0575
 0.0625     0.0725     0.0825     0.105      0.0875     0.115
 0.0825     0.095      0.1025     0.0825     0.0975     0.085
 0.0675     0.0825     0.0725     0.095      0.0975     0.1025
 0.0825     0.115      0.0925     0.0825     0.065      0.0925
 0.1075     0.1025     0.095      0.0825     0.1        0.08
 0.08       0.075      0.075      0.075      0.0825     0.0775
 0.07       0.0825     0.09       0.0925     0.0675     0.0725
 0.1        0.115      0.0925     0.0675     0.055      0.075
 0.07       0.0975     0.105      0.11       0.0925     0.0975
 0.1        0.1125     0.11       0.0925     0.1075     0.08
 0.0775     0.0675     0.075      0.0675     0.0825     0.09
 0.1125     0.1125     0.09       0.0775     0.075      0.09
 0.0925     0.07       0.0725     0.07       0.0625     0.05
 0.055      0.07       0.0925     0.0825     0.085      0.0875
 0.095      0.0975     0.09       0.085      0.095      0.0975
 0.1025     0.1075     0.075      0.06       0.08       0.09
 0.1025     0.095      0.1125     0.0925     0.0625     0.0675
 0.095      0.0925     0.085      0.0825     0.1025     0.0925
 0.095      0.0825     0.1        0.1125     0.0975     0.0825
 0.0825     0.0825     0.0675     0.0575     0.0675     0.0625
 0.08       0.065      0.065      0.0825     0.0725     0.09
 0.0775     0.075      0.07       0.0825     0.105      0.0825
 0.065      0.0775     0.085      0.105      0.0825     0.0625
 0.0725     0.0825     0.0725     0.0775     0.0675     0.0675
 0.0875     0.09       0.1025     0.1        0.0775     0.07
 0.0825     0.0675     0.0775     0.095      0.08       0.06
 0.065      0.0625     0.055      0.0675     0.0775     0.0725
 0.085      0.0925     0.09       0.1025     0.1025     0.0725
 0.0975     0.085      0.085      0.1025     0.075      0.08
 0.0875     0.0975     0.0975     0.0925     0.08       0.0825
 0.075      0.0975     0.095      0.0925     0.06       0.06
 0.0525     0.08       0.095      0.1        0.085      0.0575
 0.0725     0.0625     0.08       0.09       0.08       0.0525
 0.065      0.0825     0.0825     0.085      0.115      0.125
 0.135      0.1025     0.075      0.095      0.09       0.08
 0.0725     0.085      0.1225     0.0825     0.08       0.0925
 0.0725     0.0825     0.0725     0.0925     0.09       0.095
 0.065      0.07       0.0825     0.0625     0.085      0.0875
 0.07       0.0925     0.1025     0.11       0.075      0.0925
 0.0675     0.08       0.1025     0.1025     0.06       0.08
 0.085      0.09       0.08      ]",0.10999999940395355,42
28,0.01,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0875     0.12962963 0.15       0.1325     0.135      0.115
 0.1175     0.1475     0.13       0.1275     0.1575     0.16
 0.12       0.1175     0.1175     0.1325     0.125      0.1075
 0.1375     0.14       0.165      0.145      0.12       0.1075
 0.065      0.0825     0.1075     0.13       0.1375     0.125
 0.1425     0.13       0.1        0.0975     0.0825     0.085
 0.09       0.09       0.085      0.0925     0.1025     0.0875
 0.105      0.0675     0.0875     0.0975     0.09       0.085
 0.0975     0.1        0.1125     0.1075     0.07       0.085
 0.0625     0.0525     0.06       0.075      0.075      0.075
 0.08       0.075      0.0925     0.0875     0.0775     0.055
 0.04       0.03       0.0525     0.0675     0.075      0.05
 0.0575     0.075      0.07       0.0475     0.065      0.05
 0.055      0.0575     0.0575     0.045      0.055      0.05
 0.04       0.0525     0.05       0.035      0.0375     0.0375
 0.0375     0.0675     0.05       0.0475     0.0475     0.0775
 0.0625     0.04       0.04       0.0575     0.0475     0.065
 0.06       0.04       0.0525     0.0625     0.0675     0.05
 0.055      0.05       0.065      0.06       0.065      0.0875
 0.08       0.0975     0.0775     0.05       0.05       0.0475
 0.06       0.0625     0.0375     0.0625     0.075      0.045
 0.03       0.0375     0.04       0.0825     0.0875     0.1025
 0.0775     0.0575     0.03       0.04       0.0425     0.0425
 0.045      0.035      0.0325     0.0175     0.0475     0.0425
 0.0375     0.04       0.0225     0.025      0.0375     0.03
 0.0425     0.055      0.04       0.0575     0.05       0.0475
 0.0425     0.045      0.045      0.05       0.04       0.0375
 0.035      0.0475     0.05       0.03       0.0525     0.045
 0.0425     0.065      0.0375     0.0525     0.0475     0.035
 0.06       0.05       0.075      0.0675     0.06       0.06
 0.0475     0.045      0.0475     0.055      0.045      0.0575
 0.055      0.0725     0.0575     0.0475     0.06       0.0475
 0.0275     0.035      0.0275     0.0475     0.0475     0.04
 0.06       0.0625     0.0375     0.04       0.0475     0.0575
 0.05       0.04       0.0375     0.04       0.0375     0.0425
 0.0375     0.0525     0.0575     0.055      0.0375     0.0525
 0.0425     0.04       0.055      0.055      0.0475     0.05
 0.04       0.0275     0.04       0.035      0.055      0.045
 0.055      0.0675     0.05       0.0575     0.0675     0.0725
 0.0475     0.0775     0.0575     0.065      0.0525     0.045
 0.0475     0.055      0.045      0.0575     0.025      0.045
 0.03       0.035      0.02       0.0175     0.045      0.05
 0.0475     0.05       0.0375     0.055      0.055      0.05
 0.0725     0.0725     0.0625     0.045      0.025      0.0425
 0.055      0.0675     0.06       0.0575     0.06       0.0625
 0.0575     0.0625     0.03       0.0375     0.035      0.0475
 0.0425     0.0425     0.035      0.045      0.055      0.0675
 0.05       0.0375     0.0325     0.0275     0.0275     0.0575
 0.0625     0.04       0.05       0.07       0.06       0.0375
 0.045      0.0375     0.0525     0.0375     0.0475     0.07
 0.0575     0.0375     0.0275     0.035      0.04       0.0525
 0.0525     0.0425     0.04       0.055      0.055      0.0425
 0.04       0.04       0.0375     0.04       0.0475     0.0375
 0.0275     0.0375     0.05       0.0575     0.0475     0.05
 0.0525     0.06       0.0575     0.04       0.055      0.0325
 0.035      0.04       0.065      0.06       0.0375     0.0325
 0.0525     0.06       0.05       0.075      0.0775     0.065
 0.0525     0.0375     0.0375     0.055      0.0475     0.0325
 0.04       0.045      0.0375     0.0575     0.04       0.045
 0.05       0.07       0.0625     0.0575     0.06       0.06
 0.06       0.04       0.0375     0.0175     0.03       0.0475
 0.0475     0.035      0.055      0.05       0.05       0.02
 0.03       0.0475     0.045      0.05       0.0475     0.0425
 0.04       0.06       0.0475     0.065      0.0375     0.0275
 0.03       0.0475     0.0475     0.0675     0.0675     0.065
 0.0275     0.0325     0.0475     0.05       0.045      0.0675
 0.0675     0.05       0.045      0.05       0.045      0.045
 0.0375     0.045      0.0475     0.055      0.045      0.045
 0.035      0.05       0.0675     0.0475     0.045      0.0575
 0.035      0.0375     0.0425     0.0425     0.0575     0.055
 0.0375     0.0375     0.04       0.0625     0.0275     0.025
 0.05       0.0475     0.0375     0.0475     0.0525     0.06
 0.0725     0.0675     0.0475     0.035      0.035      0.065
 0.045      0.0725     0.04       0.035      0.0375     0.055
 0.05       0.06       0.0425     0.045      0.04       0.035
 0.03       0.05       0.06       0.0575     0.0525     0.04
 0.0675     0.0575     0.04       0.0575     0.055      0.055
 0.0575     0.0425     0.0375     0.0475     0.0375     0.025
 0.02       0.0375     0.045      0.0725     0.065      0.0475
 0.04       0.035      0.03       0.0525     0.0475     0.045
 0.0375     0.0525     0.0525     0.0475     0.0375     0.01
 0.025      0.0375     0.05      ]","[0.125      0.14197531 0.165      0.16       0.145      0.15
 0.14       0.17       0.145      0.16       0.17       0.16
 0.13       0.125      0.125      0.155      0.145      0.15
 0.17       0.16       0.18       0.16       0.165      0.12
 0.105      0.125      0.13       0.135      0.15       0.13
 0.155      0.13       0.115      0.1        0.1        0.095
 0.105      0.11       0.115      0.115      0.115      0.1
 0.115      0.105      0.115      0.105      0.095      0.095
 0.115      0.115      0.125      0.115      0.09       0.09
 0.075      0.07       0.075      0.09       0.085      0.095
 0.08       0.1        0.105      0.1        0.085      0.08
 0.07       0.055      0.06       0.07       0.08       0.065
 0.065      0.085      0.085      0.08       0.07       0.05
 0.07       0.07       0.075      0.06       0.07       0.07
 0.055      0.065      0.065      0.04       0.04       0.05
 0.055      0.07       0.06       0.05       0.055      0.08
 0.075      0.055      0.05       0.06       0.06       0.085
 0.08       0.065      0.06       0.07       0.07       0.06
 0.08       0.06       0.07       0.075      0.085      0.11
 0.105      0.105      0.085      0.07       0.05       0.055
 0.075      0.075      0.065      0.07       0.09       0.05
 0.035      0.045      0.05       0.095      0.1        0.12
 0.095      0.065      0.045      0.055      0.055      0.06
 0.05       0.045      0.045      0.04       0.06       0.075
 0.065      0.055      0.045      0.045      0.04       0.05
 0.05       0.06       0.05       0.065      0.06       0.055
 0.055      0.055      0.055      0.05       0.05       0.045
 0.04       0.05       0.05       0.035      0.06       0.055
 0.055      0.075      0.06       0.065      0.06       0.045
 0.06       0.06       0.085      0.075      0.065      0.075
 0.08       0.065      0.055      0.06       0.05       0.07
 0.07       0.08       0.065      0.06       0.065      0.065
 0.065      0.05       0.04       0.07       0.065      0.06
 0.06       0.07       0.055      0.055      0.06       0.065
 0.065      0.055      0.04       0.045      0.04       0.05
 0.04       0.065      0.07       0.065      0.055      0.06
 0.055      0.05       0.06       0.06       0.055      0.055
 0.05       0.035      0.06       0.06       0.065      0.055
 0.06       0.07       0.065      0.07       0.075      0.09
 0.07       0.095      0.07       0.08       0.08       0.07
 0.05       0.06       0.065      0.065      0.05       0.06
 0.04       0.05       0.035      0.035      0.05       0.055
 0.05       0.05       0.05       0.065      0.065      0.07
 0.09       0.095      0.075      0.065      0.055      0.06
 0.07       0.07       0.06       0.07       0.07       0.07
 0.065      0.075      0.05       0.045      0.055      0.055
 0.06       0.06       0.05       0.055      0.08       0.07
 0.06       0.05       0.04       0.04       0.03       0.07
 0.075      0.05       0.065      0.08       0.06       0.04
 0.055      0.05       0.065      0.055      0.055      0.07
 0.06       0.045      0.035      0.045      0.05       0.07
 0.07       0.05       0.06       0.065      0.065      0.06
 0.05       0.05       0.05       0.055      0.06       0.04
 0.04       0.04       0.05       0.06       0.06       0.06
 0.06       0.075      0.075      0.065      0.065      0.045
 0.04       0.05       0.085      0.08       0.04       0.04
 0.06       0.065      0.09       0.095      0.08       0.075
 0.06       0.04       0.045      0.065      0.08       0.055
 0.055      0.05       0.055      0.075      0.045      0.05
 0.05       0.07       0.07       0.06       0.07       0.08
 0.065      0.055      0.04       0.025      0.035      0.055
 0.075      0.055      0.08       0.07       0.06       0.04
 0.03       0.05       0.055      0.06       0.055      0.06
 0.045      0.065      0.06       0.07       0.05       0.04
 0.035      0.055      0.055      0.07       0.08       0.07
 0.04       0.04       0.055      0.055      0.065      0.07
 0.075      0.065      0.065      0.055      0.065      0.055
 0.045      0.055      0.06       0.06       0.06       0.06
 0.05       0.055      0.085      0.07       0.075      0.08
 0.045      0.05       0.055      0.05       0.065      0.08
 0.055      0.04       0.055      0.07       0.035      0.04
 0.05       0.06       0.05       0.065      0.075      0.09
 0.08       0.09       0.055      0.045      0.055      0.08
 0.075      0.08       0.05       0.045      0.055      0.07
 0.06       0.07       0.055      0.055      0.065      0.065
 0.07       0.075      0.065      0.065      0.065      0.055
 0.07       0.075      0.05       0.06       0.065      0.07
 0.06       0.055      0.05       0.06       0.06       0.045
 0.035      0.05       0.055      0.08       0.08       0.065
 0.06       0.055      0.05       0.065      0.07       0.05
 0.05       0.065      0.065      0.055      0.04       0.035
 0.055      0.05       0.06      ]","[0.15625    0.15432099 0.1725     0.19750001 0.16       0.17
 0.16       0.18500001 0.1675     0.195      0.18500001 0.1725
 0.155      0.1375     0.1375     0.1725     0.1675     0.18000001
 0.2075     0.1825     0.195      0.19       0.2075     0.1525
 0.1525     0.17       0.15000001 0.145      0.1625     0.145
 0.1675     0.135      0.12       0.1075     0.115      0.12
 0.14       0.155      0.145      0.12       0.125      0.1125
 0.1225     0.14       0.1475     0.1125     0.105      0.105
 0.1225     0.1225     0.13       0.125      0.12       0.0975
 0.09       0.085      0.105      0.12       0.1125     0.12
 0.095      0.125      0.11       0.1125     0.0975     0.1025
 0.105      0.0825     0.0625     0.0725     0.0825     0.0825
 0.0775     0.095      0.0975     0.115      0.08       0.0575
 0.0825     0.0875     0.095      0.0775     0.0725     0.08
 0.0625     0.0775     0.0725     0.0475     0.0575     0.0625
 0.07       0.075      0.0775     0.0525     0.065      0.08
 0.08       0.065      0.06       0.0675     0.0725     0.1
 0.095      0.0975     0.065      0.0725     0.07       0.0725
 0.1        0.075      0.0725     0.0825     0.09       0.1225
 0.13       0.11       0.0925     0.0825     0.0525     0.0675
 0.0825     0.08       0.09       0.0775     0.0925     0.0575
 0.05       0.0625     0.0675     0.105      0.11       0.1325
 0.1125     0.0775     0.06       0.06       0.065      0.0725
 0.05       0.05       0.0525     0.06       0.07       0.105
 0.0925     0.0725     0.065      0.07       0.05       0.0725
 0.0675     0.065      0.06       0.0725     0.0725     0.075
 0.07       0.06       0.0625     0.0525     0.065      0.0525
 0.0425     0.055      0.06       0.0525     0.06       0.0625
 0.0675     0.085      0.09       0.0775     0.0775     0.0625
 0.07       0.0725     0.095      0.0825     0.0725     0.0925
 0.1125     0.0825     0.06       0.065      0.0575     0.085
 0.08       0.08       0.0725     0.07       0.0725     0.0875
 0.1025     0.0675     0.0575     0.09       0.0875     0.08
 0.0625     0.085      0.0825     0.075      0.065      0.07
 0.0725     0.07       0.0525     0.05       0.0475     0.0625
 0.045      0.0725     0.0825     0.0725     0.075      0.0675
 0.06       0.06       0.065      0.0675     0.0625     0.065
 0.0675     0.0425     0.0725     0.0825     0.0725     0.06
 0.0625     0.0725     0.08       0.08       0.0875     0.1075
 0.095      0.1025     0.075      0.0825     0.1025     0.1
 0.0525     0.0625     0.0875     0.0725     0.08       0.0725
 0.0525     0.0625     0.055      0.055      0.055      0.06
 0.05       0.055      0.0625     0.07       0.07       0.0925
 0.1025     0.1125     0.08       0.08       0.08       0.0725
 0.085      0.07       0.0625     0.085      0.08       0.0725
 0.075      0.08       0.07       0.0625     0.07       0.06
 0.0775     0.075      0.06       0.075      0.1        0.0775
 0.075      0.07       0.0525     0.0525     0.04       0.08
 0.085      0.0625     0.075      0.0825     0.07       0.045
 0.0625     0.065      0.08       0.0725     0.0675     0.0725
 0.0625     0.0525     0.0425     0.05       0.0675     0.085
 0.08       0.06       0.085      0.0825     0.08       0.07
 0.0625     0.06       0.0675     0.0775     0.0775     0.0475
 0.06       0.0525     0.055      0.065      0.0775     0.0725
 0.07       0.0925     0.09       0.095      0.0725     0.055
 0.0525     0.06       0.0925     0.0925     0.0425     0.0425
 0.0675     0.0875     0.1275     0.105      0.08       0.0875
 0.06       0.045      0.055      0.0725     0.1025     0.0775
 0.06       0.05       0.075      0.0925     0.055      0.055
 0.06       0.0775     0.075      0.06       0.0725     0.09
 0.0725     0.0775     0.0475     0.0325     0.0425     0.0625
 0.1025     0.08       0.0925     0.08       0.0725     0.0625
 0.0425     0.0525     0.06       0.07       0.065      0.075
 0.055      0.0725     0.0725     0.07       0.0625     0.05
 0.045      0.065      0.0625     0.07       0.0925     0.0725
 0.0575     0.04       0.06       0.065      0.0825     0.0775
 0.085      0.0875     0.0825     0.07       0.08       0.06
 0.0575     0.0625     0.07       0.0625     0.075      0.075
 0.065      0.0625     0.09       0.0875     0.0925     0.09
 0.0575     0.065      0.06       0.055      0.07       0.1
 0.0725     0.0525     0.0725     0.07       0.0425     0.055
 0.0575     0.07       0.0675     0.0775     0.1        0.11
 0.0925     0.1075     0.07       0.0525     0.0725     0.085
 0.1        0.0825     0.0625     0.0525     0.0725     0.08
 0.0725     0.0725     0.0625     0.0675     0.0925     0.095
 0.1125     0.0925     0.085      0.0775     0.07       0.075
 0.0725     0.09       0.07       0.07       0.0775     0.0825
 0.0625     0.0625     0.06       0.075      0.0875     0.0675
 0.05       0.06       0.0675     0.0825     0.09       0.07
 0.0725     0.07       0.07       0.08       0.1        0.0575
 0.0625     0.0725     0.08       0.0675     0.05       0.0675
 0.08       0.0625     0.065     ]",0.17999999970197678,20
29,0.01,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.14375    0.13271604 0.1425     0.1675     0.165      0.14
 0.1225     0.1025     0.145      0.1325     0.1225     0.1325
 0.1275     0.1075     0.1275     0.115      0.1125     0.1075
 0.1075     0.1275     0.13500001 0.0825     0.09       0.1
 0.14       0.1175     0.12       0.08       0.0775     0.11
 0.12       0.125      0.12       0.125      0.0975     0.1225
 0.1375     0.14       0.12       0.1175     0.12       0.095
 0.09       0.09       0.0875     0.055      0.075      0.0825
 0.0775     0.0825     0.0775     0.085      0.105      0.1125
 0.105      0.0875     0.09       0.0925     0.095      0.0975
 0.0775     0.0625     0.055      0.0575     0.05       0.035
 0.0675     0.075      0.1025     0.105      0.0675     0.0925
 0.085      0.0925     0.075      0.0825     0.1025     0.0975
 0.11       0.08       0.09       0.12       0.135      0.1125
 0.0925     0.075      0.1        0.085      0.09       0.0825
 0.0975     0.105      0.105      0.0875     0.11       0.0875
 0.075      0.085      0.065      0.08       0.0725     0.07
 0.09       0.065      0.06       0.04       0.0475     0.0875
 0.095      0.0875     0.0875     0.0675     0.085      0.0725
 0.0675     0.0775     0.0875     0.095      0.1        0.105
 0.08       0.085      0.09       0.0975     0.125      0.1
 0.08       0.0675     0.08       0.1075     0.0925     0.0775
 0.075      0.0475     0.045      0.045      0.0875     0.085
 0.1075     0.1125     0.0975     0.0825     0.06       0.0825
 0.0675     0.085      0.0975     0.115      0.0875     0.0925
 0.0675     0.08       0.0925     0.0875     0.08       0.0775
 0.0825     0.0825     0.105      0.11       0.0975     0.0875
 0.0675     0.08       0.08       0.0925     0.0725     0.09
 0.0775     0.1075     0.1025     0.0875     0.0775     0.08
 0.095      0.095      0.1175     0.09       0.09       0.0775
 0.0775     0.085      0.1025     0.085      0.105      0.09
 0.085      0.0775     0.1        0.085      0.09       0.0675
 0.0875     0.0775     0.0775     0.0925     0.0775     0.0975
 0.0675     0.0675     0.0575     0.07       0.0875     0.08
 0.0875     0.085      0.08       0.0875     0.07       0.08
 0.085      0.0775     0.06       0.0825     0.07       0.07
 0.0775     0.0675     0.0775     0.0775     0.065      0.07
 0.0575     0.0775     0.055      0.0775     0.08       0.07
 0.065      0.0825     0.0825     0.08       0.085      0.0875
 0.0875     0.0825     0.0575     0.07       0.09       0.0975
 0.1        0.0925     0.06       0.08       0.085      0.0925
 0.07       0.06       0.0475     0.085      0.09       0.0875
 0.1075     0.0825     0.0725     0.0725     0.0925     0.08
 0.07       0.0775     0.0775     0.075      0.085      0.08
 0.065      0.0575     0.06       0.05       0.0575     0.0575
 0.055      0.0475     0.0525     0.0525     0.065      0.07
 0.0575     0.0575     0.04       0.03       0.055      0.045
 0.0475     0.0625     0.0925     0.08       0.0875     0.08
 0.08       0.095      0.0925     0.095      0.0675     0.06
 0.06       0.085      0.0675     0.0675     0.0725     0.1025
 0.065      0.0575     0.07       0.055      0.055      0.05
 0.0575     0.055      0.0675     0.07       0.0675     0.0875
 0.0825     0.0775     0.0825     0.0775     0.0975     0.075
 0.065      0.0875     0.0675     0.0675     0.09       0.08
 0.045      0.055      0.0475     0.0775     0.0775     0.0975
 0.0875     0.05       0.04       0.0525     0.085      0.0775
 0.0825     0.065      0.0775     0.0625     0.0525     0.07
 0.075      0.075      0.08       0.085      0.0775     0.065
 0.0825     0.065      0.0775     0.0725     0.045      0.0475
 0.05       0.0725     0.0875     0.075      0.0675     0.0875
 0.055      0.1025     0.085      0.075      0.0825     0.075
 0.0825     0.0825     0.05       0.0575     0.095      0.09
 0.0825     0.09       0.0775     0.095      0.08       0.0875
 0.1075     0.07       0.07       0.0875     0.075      0.05
 0.0575     0.075      0.0675     0.065      0.05       0.0675
 0.075      0.0675     0.075      0.0775     0.07       0.0775
 0.0575     0.04       0.06       0.0625     0.0675     0.0575
 0.08       0.08       0.0675     0.0875     0.0775     0.095
 0.075      0.045      0.055      0.0725     0.0775     0.0875
 0.0825     0.0575     0.0725     0.06       0.08       0.0975
 0.0975     0.07       0.075      0.0925     0.09       0.0775
 0.105      0.1025     0.0775     0.075      0.0675     0.0875
 0.095      0.0775     0.045      0.075      0.0775     0.085
 0.0675     0.0475     0.0475     0.06       0.1075     0.1025
 0.0875     0.0775     0.085      0.09       0.0975     0.0925
 0.075      0.0775     0.0975     0.0875     0.07       0.08
 0.08       0.09       0.085      0.08       0.065      0.0725
 0.0925     0.0825     0.095      0.0975     0.09       0.0875
 0.0975     0.0725     0.0675     0.0675     0.065      0.0475
 0.065      0.045      0.075      0.095      0.095      0.075
 0.0675     0.085      0.0775     0.07       0.0575     0.0675
 0.08       0.0775     0.0675    ]","[0.1625     0.15432099 0.155      0.175      0.17       0.17
 0.15       0.15       0.15000001 0.15       0.145      0.15
 0.135      0.115      0.145      0.15       0.14       0.135
 0.12       0.155      0.16       0.11       0.1        0.11
 0.155      0.145      0.125      0.09       0.1        0.13
 0.125      0.135      0.13       0.14       0.115      0.14
 0.145      0.155      0.135      0.15       0.145      0.12
 0.1        0.11       0.11       0.095      0.105      0.115
 0.09       0.105      0.12       0.155      0.145      0.12
 0.12       0.095      0.12       0.12       0.105      0.13
 0.12       0.095      0.08       0.075      0.1        0.08
 0.085      0.09       0.125      0.12       0.09       0.105
 0.115      0.1        0.09       0.095      0.12       0.11
 0.15       0.125      0.125      0.135      0.15       0.125
 0.11       0.095      0.115      0.105      0.09       0.1
 0.105      0.125      0.12       0.105      0.125      0.12
 0.11       0.1        0.1        0.1        0.09       0.07
 0.1        0.1        0.09       0.075      0.085      0.1
 0.105      0.105      0.1        0.09       0.1        0.095
 0.115      0.1        0.105      0.105      0.11       0.115
 0.085      0.1        0.1        0.115      0.145      0.11
 0.09       0.09       0.105      0.12       0.115      0.085
 0.085      0.055      0.06       0.075      0.105      0.095
 0.115      0.12       0.105      0.09       0.1        0.105
 0.11       0.1        0.12       0.135      0.12       0.105
 0.085      0.095      0.105      0.095      0.095      0.08
 0.095      0.1        0.12       0.13       0.11       0.11
 0.07       0.09       0.1        0.105      0.1        0.11
 0.09       0.125      0.11       0.095      0.08       0.08
 0.105      0.11       0.12       0.11       0.1        0.1
 0.1        0.105      0.12       0.1        0.115      0.1
 0.1        0.09       0.11       0.095      0.095      0.085
 0.1        0.09       0.1        0.105      0.09       0.105
 0.08       0.09       0.075      0.09       0.095      0.085
 0.105      0.12       0.105      0.095      0.075      0.1
 0.105      0.1        0.075      0.09       0.09       0.095
 0.1        0.09       0.095      0.085      0.08       0.075
 0.07       0.1        0.09       0.085      0.095      0.095
 0.07       0.09       0.09       0.09       0.09       0.09
 0.11       0.095      0.07       0.075      0.095      0.1
 0.115      0.105      0.06       0.09       0.095      0.1
 0.09       0.07       0.065      0.095      0.105      0.11
 0.11       0.1        0.08       0.085      0.105      0.09
 0.085      0.08       0.08       0.08       0.11       0.09
 0.085      0.07       0.075      0.055      0.06       0.075
 0.08       0.08       0.09       0.065      0.075      0.08
 0.065      0.06       0.05       0.055      0.065      0.055
 0.055      0.075      0.105      0.085      0.105      0.09
 0.1        0.11       0.105      0.105      0.07       0.08
 0.06       0.09       0.08       0.085      0.085      0.11
 0.08       0.065      0.08       0.065      0.07       0.06
 0.07       0.06       0.08       0.09       0.085      0.1
 0.095      0.08       0.1        0.11       0.115      0.08
 0.085      0.095      0.08       0.075      0.09       0.085
 0.065      0.065      0.055      0.085      0.085      0.1
 0.095      0.065      0.07       0.085      0.115      0.095
 0.1        0.07       0.085      0.075      0.07       0.08
 0.08       0.085      0.095      0.095      0.095      0.09
 0.095      0.08       0.1        0.09       0.08       0.06
 0.065      0.08       0.09       0.085      0.09       0.115
 0.1        0.115      0.09       0.1        0.09       0.085
 0.09       0.1        0.07       0.08       0.105      0.105
 0.09       0.1        0.085      0.11       0.11       0.115
 0.11       0.09       0.085      0.09       0.08       0.07
 0.07       0.085      0.07       0.08       0.075      0.075
 0.08       0.095      0.1        0.09       0.085      0.085
 0.06       0.05       0.065      0.075      0.07       0.09
 0.09       0.085      0.075      0.09       0.1        0.115
 0.105      0.05       0.07       0.085      0.08       0.09
 0.095      0.08       0.08       0.06       0.08       0.1
 0.1        0.085      0.085      0.1        0.09       0.1
 0.12       0.115      0.1        0.08       0.075      0.1
 0.105      0.085      0.065      0.085      0.085      0.09
 0.075      0.065      0.055      0.08       0.125      0.115
 0.11       0.08       0.095      0.105      0.115      0.125
 0.085      0.09       0.105      0.095      0.07       0.085
 0.09       0.11       0.09       0.085      0.085      0.095
 0.115      0.105      0.11       0.11       0.11       0.11
 0.115      0.115      0.085      0.08       0.075      0.065
 0.08       0.075      0.085      0.1        0.12       0.095
 0.07       0.095      0.095      0.07       0.065      0.075
 0.08       0.085      0.075     ]","[0.175      0.18518519 0.175      0.1875     0.1925     0.2075
 0.175      0.1925     0.15750001 0.1625     0.17       0.1625
 0.15       0.13       0.15000001 0.16       0.1425     0.14
 0.1375     0.1725     0.1725     0.13       0.1125     0.1275
 0.16       0.1725     0.14       0.105      0.1225     0.15000001
 0.1475     0.1425     0.14       0.145      0.13       0.1525
 0.155      0.165      0.155      0.1725     0.155      0.14
 0.1125     0.135      0.1425     0.1325     0.1325     0.14
 0.11       0.1275     0.1725     0.22       0.19000001 0.145
 0.1525     0.1125     0.1525     0.14       0.1275     0.16250001
 0.1525     0.12       0.1025     0.1025     0.155      0.125
 0.1025     0.105      0.1325     0.1275     0.1125     0.12
 0.145      0.115      0.1025     0.1075     0.1425     0.125
 0.18000001 0.1675     0.165      0.1525     0.1625     0.1375
 0.12       0.1125     0.1225     0.125      0.105      0.1175
 0.1175     0.1475     0.14       0.12       0.1375     0.1525
 0.14       0.1125     0.135      0.12       0.105      0.0725
 0.1025     0.1325     0.12       0.115      0.1275     0.11
 0.11       0.1225     0.125      0.1125     0.1125     0.1225
 0.1625     0.1275     0.1175     0.12       0.1375     0.1275
 0.1        0.1275     0.12       0.135      0.15000001 0.1225
 0.0925     0.12       0.14       0.1325     0.1375     0.0975
 0.105      0.075      0.08       0.1075     0.115      0.1125
 0.1275     0.1225     0.1175     0.0925     0.135      0.125
 0.145      0.105      0.15       0.155      0.15000001 0.115
 0.1075     0.1        0.1125     0.1075     0.1025     0.0875
 0.1        0.12       0.1325     0.15750001 0.135      0.13
 0.075      0.11       0.1225     0.115      0.1225     0.1275
 0.105      0.13       0.1275     0.1075     0.085      0.085
 0.115      0.12       0.12       0.1325     0.105      0.1125
 0.12       0.1225     0.125      0.115      0.12       0.12
 0.1275     0.1125     0.1225     0.1075     0.1075     0.1025
 0.105      0.0975     0.11       0.115      0.1025     0.1125
 0.0975     0.125      0.1        0.12       0.1025     0.0975
 0.125      0.15000001 0.13       0.1125     0.095      0.125
 0.125      0.1175     0.0925     0.0925     0.115      0.1275
 0.1175     0.11       0.1        0.105      0.1075     0.0875
 0.09       0.1125     0.125      0.095      0.1        0.125
 0.085      0.0925     0.0975     0.0925     0.095      0.105
 0.135      0.1075     0.0875     0.08       0.1025     0.1125
 0.1425     0.1225     0.0775     0.1125     0.1025     0.105
 0.1125     0.0925     0.0925     0.1025     0.12       0.125
 0.11       0.115      0.1        0.1025     0.11       0.1025
 0.1        0.08       0.085      0.085      0.1225     0.0925
 0.1        0.0925     0.0925     0.0725     0.0725     0.095
 0.1025     0.1125     0.1225     0.08       0.0825     0.0875
 0.07       0.07       0.0625     0.075      0.075      0.0625
 0.065      0.085      0.1175     0.095      0.125      0.1075
 0.1125     0.115      0.11       0.11       0.075      0.105
 0.075      0.0925     0.0975     0.1        0.09       0.11
 0.0975     0.0875     0.085      0.07       0.0875     0.07
 0.085      0.0675     0.0925     0.105      0.09       0.11
 0.11       0.0925     0.115      0.1325     0.1225     0.0875
 0.105      0.105      0.1        0.1025     0.105      0.095
 0.08       0.075      0.065      0.095      0.0975     0.115
 0.1075     0.0925     0.1        0.1125     0.14       0.1175
 0.1125     0.0725     0.095      0.085      0.09       0.0825
 0.0825     0.0925     0.1025     0.1025     0.1075     0.1175
 0.1075     0.0975     0.1275     0.11       0.11       0.08
 0.09       0.0925     0.1        0.0975     0.11       0.13
 0.15       0.12       0.1025     0.115      0.095      0.0925
 0.0925     0.11       0.095      0.1075     0.1125     0.11
 0.0975     0.1175     0.09       0.12       0.1475     0.1425
 0.12       0.115      0.1        0.1025     0.0925     0.0975
 0.095      0.0925     0.0775     0.095      0.1        0.0875
 0.0875     0.1175     0.1225     0.1075     0.1075     0.095
 0.08       0.07       0.07       0.0825     0.0725     0.1225
 0.1125     0.095      0.08       0.09       0.1275     0.135
 0.12       0.0625     0.08       0.0975     0.0925     0.0925
 0.1075     0.1025     0.0825     0.07       0.0825     0.105
 0.1        0.105      0.105      0.11       0.1025     0.1275
 0.135      0.1225     0.1175     0.0825     0.0825     0.11
 0.1125     0.095      0.0875     0.095      0.0975     0.0925
 0.0825     0.085      0.075      0.1025     0.14       0.1275
 0.1175     0.095      0.11       0.115      0.13       0.15000001
 0.1025     0.11       0.11       0.115      0.095      0.095
 0.1025     0.1225     0.1        0.09       0.11       0.1225
 0.12       0.125      0.1275     0.1125     0.1275     0.1375
 0.14       0.1525     0.115      0.0925     0.095      0.0875
 0.085      0.1025     0.095      0.105      0.1425     0.1125
 0.0775     0.1075     0.11       0.0825     0.075      0.0875
 0.09       0.1        0.0875    ]",0.17500000447034836,3
30,0.01,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.0075 0.0075 0.0075 0.01   0.0075 0.0075
 0.     0.     0.0075 0.01   0.0075 0.     0.     0.     0.     0.
 0.     0.     0.0075 0.01   0.     0.     0.0075 0.01   0.0075 0.
 0.     0.0075 0.0075 0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.01
 0.01   0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.0075 0.     0.0075
 0.0075 0.0075 0.     0.     0.0075 0.0075 0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.0125     0.00617284 0.005      0.005      0.015      0.01
 0.01       0.01       0.01       0.01       0.005      0.
 0.01       0.01       0.01       0.         0.         0.
 0.         0.         0.005      0.005      0.01       0.01
 0.005      0.         0.01       0.015      0.01       0.005
 0.005      0.01       0.01       0.005      0.015      0.005
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.01       0.005      0.         0.
 0.         0.01       0.005      0.01       0.005      0.
 0.         0.005      0.         0.005      0.005      0.005
 0.005      0.005      0.015      0.015      0.01       0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.01       0.01       0.01       0.005      0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.005      0.
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.01
 0.01       0.         0.005      0.01       0.005      0.01
 0.01       0.01       0.005      0.005      0.01       0.01
 0.01       0.01       0.         0.         0.005      0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.01
 0.005      0.         0.         0.         0.005      0.005
 0.005      0.005      0.         0.         0.         0.
 0.01       0.01       0.01       0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.01       0.005      0.         0.         0.         0.
 0.         0.005      0.005      0.005      0.005      0.
 0.         0.         0.         0.01       0.015      0.01
 0.005      0.         0.005      0.005      0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.01       0.005
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.005      0.         0.
 0.         0.         0.005      0.005      0.005      0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.01       0.005      0.         0.01
 0.005      0.         0.         0.005      0.         0.005
 0.         0.005      0.005      0.005      0.005      0.01
 0.005      0.01       0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.005      0.01       0.01
 0.         0.         0.         0.         0.         0.005
 0.015      0.015      0.01       0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.005      0.005      0.         0.         0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.         0.005      0.005      0.
 0.         0.         0.         0.         0.         0.
 0.01       0.005      0.005      0.         0.01       0.005
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.01       0.01       0.
 0.         0.005      0.01       0.005      0.005      0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.01       0.01
 0.01       0.         0.         0.         0.005      0.005
 0.         0.         0.        ]","[0.025     0.0154321 0.01      0.0125    0.02      0.0125    0.015
 0.01      0.0125    0.0125    0.01      0.        0.01      0.0125
 0.0125    0.0025    0.        0.0025    0.0025    0.005     0.0125
 0.01      0.01      0.0125    0.01      0.        0.01      0.02
 0.015     0.0125    0.01      0.01      0.0125    0.0125    0.0225
 0.0175    0.0075    0.        0.0025    0.0025    0.01      0.005
 0.005     0.0025    0.0025    0.0025    0.        0.        0.
 0.0025    0.01      0.01      0.0025    0.0025    0.0025    0.0125
 0.015     0.02      0.01      0.0025    0.0025    0.01      0.0025
 0.01      0.01      0.0125    0.0125    0.0125    0.02      0.0225
 0.0125    0.01      0.01      0.0025    0.0025    0.0025    0.
 0.0025    0.0025    0.01      0.01      0.01      0.01      0.
 0.        0.        0.01      0.01      0.0025    0.0025    0.
 0.        0.        0.0025    0.01      0.0025    0.01      0.0025
 0.0025    0.        0.0025    0.0025    0.        0.        0.
 0.        0.        0.0025    0.0025    0.005     0.005     0.005
 0.0025    0.01      0.01      0.0025    0.01      0.01      0.0125
 0.01      0.01      0.0125    0.0125    0.0125    0.0125    0.0125
 0.0125    0.01      0.0025    0.0025    0.01      0.0025    0.0025
 0.01      0.0025    0.        0.0025    0.0025    0.0025    0.0025
 0.005     0.0025    0.01      0.01      0.01      0.        0.0025
 0.0025    0.01      0.01      0.0125    0.01      0.0025    0.0025
 0.0025    0.0025    0.01      0.01      0.01      0.005     0.005
 0.        0.        0.        0.        0.        0.01      0.01
 0.01      0.        0.        0.        0.        0.0025    0.005
 0.0025    0.01      0.0025    0.0025    0.        0.0025    0.01
 0.0025    0.        0.        0.0025    0.02      0.0125    0.005
 0.        0.        0.        0.0025    0.01      0.0125    0.01
 0.01      0.0025    0.0025    0.        0.0025    0.0125    0.0225
 0.01      0.01      0.0025    0.0125    0.01      0.0025    0.01
 0.01      0.        0.0025    0.0025    0.005     0.0025    0.
 0.        0.0025    0.01      0.01      0.0025    0.0025    0.0025
 0.0025    0.        0.        0.        0.01      0.01      0.0025
 0.        0.0025    0.0025    0.01      0.01      0.0025    0.0025
 0.0025    0.        0.        0.0025    0.01      0.005     0.005
 0.        0.        0.        0.0025    0.01      0.01      0.01
 0.0025    0.0025    0.01      0.0025    0.        0.0025    0.0025
 0.0025    0.        0.        0.        0.0025    0.0025    0.
 0.0025    0.0025    0.0125    0.01      0.0025    0.0025    0.0025
 0.005     0.0025    0.005     0.005     0.0125    0.0125    0.01
 0.0025    0.0025    0.0025    0.0025    0.01      0.01      0.01
 0.0025    0.        0.0025    0.0025    0.0025    0.01      0.01
 0.0025    0.        0.        0.0025    0.0025    0.        0.
 0.0125    0.0125    0.01      0.0025    0.01      0.0125    0.005
 0.0025    0.01      0.0025    0.01      0.0025    0.01      0.01
 0.0125    0.01      0.0125    0.01      0.0125    0.01      0.
 0.        0.0025    0.0025    0.0025    0.0025    0.0025    0.0025
 0.0025    0.        0.        0.        0.        0.        0.
 0.01      0.0125    0.0025    0.0125    0.0125    0.0125    0.
 0.0025    0.0025    0.0025    0.0025    0.01      0.0225    0.0225
 0.01      0.01      0.01      0.0025    0.0025    0.0025    0.
 0.        0.        0.0025    0.0025    0.0125    0.01      0.0025
 0.0025    0.0125    0.005     0.        0.        0.0025    0.0025
 0.0025    0.        0.        0.        0.        0.        0.0025
 0.01      0.01      0.0025    0.0025    0.0025    0.0025    0.
 0.0025    0.0025    0.0025    0.        0.0025    0.0025    0.
 0.        0.        0.0025    0.0025    0.0025    0.0025    0.0025
 0.0025    0.0025    0.        0.0025    0.0025    0.        0.0025
 0.0025    0.01      0.01      0.01      0.0025    0.01      0.01
 0.0025    0.0025    0.        0.        0.        0.0025    0.0025
 0.01      0.01      0.0125    0.0025    0.01      0.01      0.01
 0.01      0.01      0.        0.        0.0025    0.0025    0.
 0.        0.0025    0.0025    0.        0.        0.        0.
 0.        0.        0.        0.        0.        0.0025    0.01
 0.0125    0.0025    0.0075    0.015     0.015     0.0125    0.01
 0.        0.0025    0.0125    0.01      0.        0.        0.0025
 0.0025    0.0025    0.        0.0025    0.0025    0.0025    0.
 0.0025    0.005     0.005     0.        0.        0.        0.0025
 0.0025    0.01      0.01      0.01      0.01      0.0025    0.0025
 0.0025    0.01      0.01      0.0025    0.0025    0.0025   ]",0.014999999664723873,4
31,0.01,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.0075 0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.01   0.01   0.01   0.0075 0.     0.0075 0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.0075
 0.01   0.0075 0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.0075 0.     0.     0.     0.     0.     0.0075 0.01   0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.0075 0.0075 0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0175 0.01   0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.0075 0.0075 0.     0.0075 0.01   0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.0075
 0.01   0.0075 0.01   0.01   0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.0075 0.01   0.     0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.01   0.0075 0.     0.     0.     0.     0.     0.     0.0075
 0.0075 0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.01   0.0075
 0.     0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.0075 0.
 0.     0.     0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.     0.0075 0.     0.     0.0075 0.     0.
 0.     0.0075 0.0075 0.     0.0075 0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.    ]","[0.0125     0.00617284 0.005      0.01       0.01       0.
 0.         0.01       0.005      0.005      0.         0.005
 0.01       0.005      0.005      0.         0.         0.
 0.01       0.005      0.01       0.005      0.005      0.005
 0.         0.005      0.005      0.         0.         0.005
 0.01       0.         0.         0.         0.         0.005
 0.         0.         0.         0.         0.01       0.01
 0.01       0.01       0.005      0.01       0.005      0.
 0.         0.005      0.         0.005      0.01       0.01
 0.         0.         0.005      0.005      0.005      0.015
 0.015      0.01       0.005      0.         0.         0.005
 0.01       0.01       0.005      0.005      0.         0.01
 0.005      0.         0.         0.         0.005      0.01
 0.01       0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.         0.
 0.005      0.01       0.015      0.01       0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.005      0.005      0.01       0.005      0.005      0.005
 0.005      0.005      0.005      0.005      0.         0.005
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.005
 0.015      0.01       0.01       0.01       0.005      0.
 0.01       0.01       0.         0.         0.         0.
 0.         0.         0.005      0.005      0.01       0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.01       0.01       0.         0.005      0.
 0.         0.         0.         0.         0.005      0.01
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.         0.005      0.005      0.005
 0.005      0.         0.         0.         0.005      0.01
 0.01       0.005      0.         0.         0.         0.005
 0.005      0.01       0.005      0.005      0.01       0.005
 0.         0.         0.         0.005      0.005      0.
 0.005      0.01       0.02       0.01       0.         0.
 0.         0.         0.         0.005      0.015      0.01
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.01
 0.015      0.015      0.01       0.005      0.01       0.015
 0.01       0.005      0.005      0.01       0.005      0.005
 0.         0.005      0.005      0.         0.         0.
 0.005      0.         0.01       0.005      0.         0.005
 0.005      0.         0.005      0.01       0.01       0.01
 0.01       0.01       0.005      0.         0.         0.
 0.         0.005      0.         0.005      0.005      0.01
 0.01       0.005      0.         0.         0.         0.005
 0.015      0.01       0.005      0.         0.         0.
 0.         0.         0.005      0.01       0.01       0.01
 0.01       0.         0.         0.         0.         0.
 0.         0.01       0.01       0.         0.         0.01
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.005      0.01       0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.005      0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.01
 0.01       0.005      0.005      0.005      0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.005      0.01       0.01       0.         0.005
 0.005      0.01       0.01       0.         0.         0.005
 0.005      0.         0.         0.005      0.005      0.
 0.         0.         0.         0.         0.01       0.01
 0.005      0.005      0.01       0.         0.         0.
 0.         0.         0.         0.         0.005      0.01
 0.01       0.005      0.         0.         0.         0.005
 0.01       0.005      0.         0.         0.01       0.005
 0.005      0.         0.         0.         0.         0.
 0.005      0.005      0.01       0.005      0.01       0.005
 0.005      0.01       0.005      0.005      0.005      0.01
 0.01       0.005      0.01       0.01       0.         0.
 0.005      0.005      0.         0.005      0.005      0.005
 0.         0.01       0.01       0.005      0.         0.005
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.        ]","[0.025      0.01234568 0.015      0.0225     0.02       0.0025
 0.005      0.0125     0.015      0.0125     0.005      0.01
 0.01       0.01       0.01       0.0025     0.0075     0.005
 0.01       0.0125     0.0125     0.01       0.0125     0.01
 0.         0.01       0.01       0.         0.         0.01
 0.01       0.0025     0.0025     0.0025     0.0025     0.01
 0.0025     0.0025     0.         0.         0.01       0.01
 0.01       0.01       0.01       0.0125     0.01       0.0025
 0.0025     0.01       0.0025     0.0125     0.0125     0.0125
 0.005      0.         0.01       0.01       0.01       0.02
 0.0225     0.0125     0.01       0.0025     0.0025     0.01
 0.0125     0.015      0.01       0.0125     0.0025     0.01
 0.01       0.0025     0.         0.         0.01       0.0125
 0.0125     0.0025     0.         0.0025     0.01       0.0125
 0.0025     0.0025     0.005      0.005      0.005      0.
 0.01       0.0125     0.01       0.01       0.0025     0.0025
 0.01       0.0125     0.02       0.01       0.0025     0.0025
 0.         0.01       0.01       0.005      0.0025     0.0025
 0.0125     0.0125     0.01       0.01       0.01       0.01
 0.01       0.0125     0.01       0.01       0.0025     0.01
 0.01       0.01       0.0025     0.         0.0025     0.0025
 0.         0.0025     0.005      0.0025     0.0025     0.
 0.         0.         0.01       0.01       0.         0.0025
 0.0025     0.         0.0025     0.0025     0.0025     0.01
 0.02       0.0125     0.0125     0.01       0.01       0.0025
 0.0125     0.0125     0.0025     0.         0.0025     0.0025
 0.         0.0025     0.01       0.0125     0.0125     0.0025
 0.0025     0.01       0.01       0.0025     0.0025     0.
 0.         0.0025     0.0025     0.0025     0.         0.
 0.         0.01       0.0125     0.0025     0.0125     0.005
 0.0025     0.0025     0.0025     0.0025     0.0125     0.02
 0.005      0.0025     0.0025     0.0025     0.0025     0.005
 0.0025     0.         0.0025     0.005      0.005      0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.01
 0.0125     0.005      0.0025     0.0025     0.01       0.015
 0.0225     0.0125     0.0025     0.         0.0025     0.0125
 0.01       0.01       0.0125     0.0125     0.0225     0.0125
 0.0025     0.         0.         0.01       0.01       0.005
 0.0125     0.0125     0.02       0.0125     0.0025     0.0025
 0.0025     0.0025     0.0025     0.0125     0.02       0.01
 0.         0.0025     0.01       0.0025     0.         0.
 0.0025     0.0025     0.0025     0.         0.01       0.01
 0.02       0.02       0.0125     0.0125     0.0125     0.02
 0.0125     0.01       0.015      0.0225     0.0125     0.0125
 0.005      0.0125     0.01       0.0025     0.0025     0.0025
 0.01       0.0025     0.01       0.01       0.0025     0.01
 0.01       0.         0.01       0.01       0.0125     0.01
 0.01       0.015      0.0125     0.0025     0.005      0.005
 0.0075     0.01       0.0025     0.01       0.01       0.01
 0.01       0.0125     0.005      0.0025     0.         0.0125
 0.02       0.01       0.0125     0.0025     0.0025     0.
 0.         0.0025     0.01       0.01       0.0125     0.01
 0.01       0.0025     0.0025     0.         0.         0.0025
 0.0025     0.01       0.01       0.0025     0.0025     0.0125
 0.0125     0.0125     0.0025     0.0025     0.         0.
 0.0025     0.0025     0.0025     0.         0.0025     0.0025
 0.0025     0.         0.0025     0.0025     0.0125     0.01
 0.005      0.0025     0.0025     0.0025     0.0025     0.0025
 0.0125     0.02       0.005      0.         0.         0.0025
 0.01       0.0125     0.0025     0.005      0.0025     0.
 0.0025     0.005      0.0025     0.0025     0.0025     0.0125
 0.01       0.005      0.01       0.0125     0.005      0.0025
 0.         0.0025     0.0025     0.0025     0.0025     0.0025
 0.0025     0.0075     0.0125     0.01       0.01       0.01
 0.01       0.0125     0.015      0.0125     0.0025     0.
 0.         0.0025     0.01       0.005      0.0025     0.0025
 0.         0.01       0.01       0.01       0.0025     0.0125
 0.015      0.015      0.01       0.         0.0025     0.01
 0.0125     0.0025     0.0025     0.01       0.01       0.
 0.         0.         0.         0.005      0.0125     0.01
 0.01       0.0125     0.01       0.0025     0.0025     0.0025
 0.005      0.0025     0.0025     0.005      0.015      0.0125
 0.0125     0.01       0.0025     0.005      0.005      0.0125
 0.01       0.01       0.005      0.005      0.01       0.01
 0.01       0.0025     0.0025     0.         0.0025     0.0025
 0.01       0.0125     0.0125     0.0125     0.0125     0.0175
 0.015      0.01       0.01       0.01       0.01       0.0125
 0.01       0.0125     0.01       0.0125     0.0025     0.0025
 0.01       0.01       0.0025     0.01       0.01       0.01
 0.0025     0.01       0.0125     0.0125     0.0025     0.01
 0.0025     0.005      0.005      0.01       0.0025     0.0025
 0.0025     0.005      0.005     ]",0.019999999552965164,230
32,1e-05,FetchPickAndPla,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.0375     0.03703704 0.0275     0.0075     0.0175     0.0275
 0.0275     0.02       0.0275     0.0275     0.0275     0.0325
 0.0275     0.0275     0.0375     0.04       0.025      0.0075
 0.01       0.0075     0.03       0.04       0.0475     0.04
 0.0275     0.0425     0.0275     0.035      0.0375     0.045
 0.0275     0.025      0.0275     0.025      0.02       0.02
 0.03       0.05       0.04       0.0275     0.0375     0.0375
 0.0325     0.0475     0.03       0.015      0.01       0.035
 0.0475     0.0475     0.0325     0.0375     0.025      0.02
 0.0375     0.0275     0.0475     0.035      0.05       0.0375
 0.03       0.035      0.0475     0.035      0.0475     0.0375
 0.03       0.025      0.0175     0.0275     0.0275     0.0175
 0.0225     0.03       0.0375     0.0325     0.02       0.045
 0.0475     0.0375     0.0175     0.0175     0.0175     0.01
 0.0175     0.025      0.015      0.0075     0.01       0.0175
 0.0375     0.0425     0.0475     0.03       0.0225     0.035
 0.02       0.0175     0.0275     0.035      0.0275     0.01
 0.02       0.03       0.0325     0.03       0.035      0.0325
 0.0175     0.0175     0.035      0.025      0.025      0.0325
 0.03       0.0275     0.04       0.0275     0.045      0.0375
 0.03       0.035      0.0275     0.03       0.0275     0.0175
 0.035      0.0475     0.05       0.035      0.0375     0.0175
 0.0375     0.025      0.0375     0.03       0.0175     0.02
 0.0375     0.0275     0.0475     0.0375     0.0275     0.015
 0.02       0.0325     0.0425     0.03       0.015      0.0075
 0.01       0.015      0.0175     0.03       0.0325     0.0275
 0.0175     0.02       0.025      0.0425     0.0475     0.0275
 0.01       0.0175     0.0275     0.0475     0.06       0.05
 0.0175     0.0075     0.01       0.025      0.02       0.015
 0.025      0.0475     0.04       0.03       0.045      0.0375
 0.0275     0.0275     0.0175     0.0175     0.0275     0.0325
 0.0325     0.02       0.0175     0.0075     0.         0.0075
 0.0075     0.025      0.0275     0.0175     0.015      0.015
 0.0175     0.0375     0.04       0.0375     0.0275     0.035
 0.035      0.03       0.02       0.02       0.0475     0.04
 0.02       0.0275     0.0175     0.0175     0.0175     0.02
 0.0275     0.02       0.02       0.03       0.0375     0.0275
 0.0175     0.015      0.015      0.015      0.0275     0.0075
 0.01       0.035      0.0275     0.025      0.035      0.03
 0.0325     0.0275     0.0325     0.0225     0.025      0.0175
 0.035      0.03       0.0275     0.03       0.025      0.0275
 0.035      0.035      0.0225     0.025      0.0275     0.025
 0.0275     0.0275     0.0375     0.0375     0.0275     0.03
 0.0575     0.045      0.055      0.04       0.04       0.02
 0.0275     0.02       0.025      0.04       0.0375     0.035
 0.0325     0.03       0.0275     0.0375     0.02       0.05
 0.04       0.0275     0.035      0.03       0.02       0.0175
 0.02       0.0175     0.0375     0.03       0.0275     0.025
 0.02       0.0275     0.0175     0.0175     0.0175     0.0175
 0.01       0.01       0.0175     0.0275     0.035      0.0475
 0.04       0.0375     0.035      0.0525     0.0525     0.04
 0.02       0.035      0.025      0.0175     0.0375     0.0475
 0.045      0.035      0.03       0.0275     0.0375     0.035
 0.0275     0.0325     0.0175     0.025      0.0275     0.035
 0.015      0.02       0.0325     0.04       0.02       0.0375
 0.035      0.04       0.0275     0.03       0.0375     0.03
 0.0275     0.0225     0.0175     0.0375     0.0275     0.
 0.0275     0.0175     0.0175     0.02       0.0425     0.0375
 0.0375     0.035      0.0275     0.025      0.025      0.025
 0.0225     0.02       0.0375     0.0375     0.0275     0.0225
 0.0275     0.02       0.055      0.0375     0.0375     0.02
 0.015      0.0075     0.025      0.02       0.0175     0.01
 0.0325     0.035      0.0425     0.0275     0.035      0.0275
 0.0325     0.0325     0.02       0.0275     0.03       0.025
 0.0175     0.02       0.0425     0.0475     0.0375     0.0275
 0.0275     0.02       0.03       0.04       0.055      0.045
 0.01       0.02       0.0375     0.035      0.0475     0.03
 0.0175     0.025      0.0375     0.03       0.0275     0.0225
 0.015      0.0225     0.0175     0.0275     0.04       0.0425
 0.015      0.03       0.0275     0.025      0.04       0.035
 0.03       0.035      0.0275     0.0275     0.02       0.0275
 0.04       0.0375     0.04       0.0275     0.035      0.04
 0.045      0.0275     0.0325     0.0375     0.0225     0.0175
 0.0275     0.0375     0.01       0.02       0.02       0.01
 0.025      0.015      0.0375     0.02       0.0175     0.0275
 0.03       0.0325     0.0375     0.0275     0.045      0.0275
 0.01       0.04       0.0375     0.025      0.025      0.0275
 0.03       0.035      0.0425     0.03       0.0175     0.0075
 0.0175     0.02       0.0375     0.0375     0.03       0.04
 0.05       0.0275     0.0375     0.0525     0.055      0.0475
 0.02       0.02       0.03       0.0275     0.0225     0.0275
 0.0375     0.0375     0.0275    ]","[0.05       0.04320988 0.03       0.015      0.025      0.03
 0.03       0.03       0.03       0.03       0.03       0.045
 0.03       0.03       0.045      0.045      0.04       0.015
 0.02       0.015      0.035      0.05       0.05       0.055
 0.05       0.055      0.035      0.04       0.05       0.055
 0.035      0.035      0.035      0.04       0.025      0.025
 0.04       0.055      0.045      0.05       0.05       0.05
 0.06       0.055      0.045      0.025      0.015      0.04
 0.055      0.055      0.05       0.05       0.04       0.03
 0.04       0.045      0.05       0.045      0.05       0.04
 0.04       0.045      0.05       0.045      0.055      0.045
 0.035      0.035      0.035      0.03       0.03       0.03
 0.03       0.03       0.05       0.045      0.02       0.05
 0.05       0.045      0.03       0.03       0.025      0.015
 0.03       0.035      0.03       0.02       0.01       0.035
 0.04       0.05       0.065      0.04       0.035      0.04
 0.035      0.02       0.03       0.045      0.04       0.03
 0.025      0.04       0.04       0.035      0.045      0.04
 0.03       0.02       0.045      0.05       0.04       0.04
 0.035      0.03       0.04       0.045      0.05       0.045
 0.035      0.045      0.03       0.035      0.03       0.03
 0.04       0.055      0.055      0.045      0.04       0.03
 0.05       0.035      0.045      0.03       0.025      0.025
 0.04       0.035      0.05       0.045      0.04       0.025
 0.03       0.04       0.05       0.035      0.025      0.02
 0.03       0.02       0.02       0.04       0.04       0.03
 0.025      0.03       0.04       0.05       0.055      0.035
 0.01       0.035      0.045      0.06       0.075      0.065
 0.045      0.03       0.035      0.045      0.035      0.045
 0.05       0.05       0.055      0.03       0.05       0.04
 0.04       0.035      0.03       0.025      0.035      0.045
 0.045      0.025      0.035      0.02       0.01       0.015
 0.015      0.035      0.03       0.025      0.025      0.025
 0.02       0.04       0.045      0.045      0.045      0.04
 0.045      0.035      0.03       0.025      0.05       0.045
 0.025      0.03       0.02       0.02       0.02       0.025
 0.03       0.03       0.025      0.035      0.04       0.03
 0.03       0.025      0.03       0.025      0.03       0.02
 0.03       0.045      0.035      0.04       0.05       0.04
 0.05       0.035      0.04       0.03       0.04       0.03
 0.045      0.04       0.03       0.04       0.04       0.045
 0.05       0.04       0.04       0.04       0.04       0.03
 0.03       0.035      0.045      0.045      0.035      0.035
 0.06       0.055      0.06       0.05       0.045      0.025
 0.03       0.035      0.035      0.055      0.055      0.04
 0.045      0.035      0.04       0.045      0.03       0.05
 0.05       0.03       0.04       0.035      0.025      0.02
 0.025      0.03       0.05       0.04       0.035      0.035
 0.025      0.03       0.03       0.03       0.02       0.025
 0.015      0.015      0.02       0.035      0.045      0.05
 0.045      0.045      0.04       0.07       0.07       0.04
 0.03       0.04       0.035      0.03       0.045      0.05
 0.055      0.045      0.04       0.03       0.04       0.05
 0.055      0.05       0.03       0.03       0.035      0.04
 0.035      0.05       0.055      0.04       0.025      0.04
 0.04       0.045      0.04       0.05       0.05       0.055
 0.04       0.04       0.025      0.045      0.035      0.015
 0.03       0.025      0.02       0.025      0.05       0.045
 0.05       0.04       0.04       0.04       0.035      0.035
 0.035      0.03       0.04       0.045      0.03       0.03
 0.03       0.045      0.07       0.05       0.04       0.02
 0.02       0.015      0.03       0.02       0.02       0.025
 0.045      0.045      0.05       0.045      0.04       0.03
 0.045      0.04       0.04       0.035      0.04       0.03
 0.025      0.02       0.05       0.055      0.045      0.03
 0.035      0.025      0.04       0.045      0.06       0.055
 0.03       0.025      0.045      0.045      0.05       0.035
 0.03       0.045      0.05       0.03       0.035      0.03
 0.025      0.035      0.025      0.035      0.045      0.05
 0.035      0.045      0.03       0.04       0.06       0.045
 0.035      0.04       0.04       0.03       0.03       0.03
 0.04       0.04       0.04       0.035      0.045      0.05
 0.055      0.03       0.04       0.05       0.045      0.03
 0.045      0.04       0.025      0.025      0.025      0.015
 0.03       0.03       0.04       0.025      0.02       0.035
 0.04       0.04       0.04       0.035      0.055      0.04
 0.025      0.055      0.05       0.03       0.03       0.03
 0.035      0.05       0.055      0.04       0.03       0.02
 0.02       0.02       0.04       0.04       0.035      0.045
 0.06       0.05       0.05       0.065      0.065      0.05
 0.025      0.02       0.035      0.035      0.035      0.035
 0.045      0.04       0.03      ]","[0.05625    0.04938272 0.03       0.025      0.0325     0.0325
 0.035      0.0425     0.0325     0.035      0.0375     0.05
 0.0325     0.0375     0.0575     0.0525     0.0525     0.02
 0.03       0.0275     0.0425     0.065      0.06       0.07
 0.0775     0.06       0.04       0.0425     0.06       0.0625
 0.0425     0.0425     0.04       0.05       0.0325     0.0325
 0.055      0.06       0.06       0.07       0.0625     0.06
 0.08       0.0625     0.0625     0.03       0.0225     0.0475
 0.0625     0.06       0.06       0.0675     0.055      0.045
 0.045      0.0625     0.055      0.055      0.055      0.0425
 0.055      0.0525     0.0525     0.05       0.06       0.0525
 0.045      0.045      0.055      0.0375     0.0325     0.0425
 0.04       0.0375     0.0625     0.05       0.035      0.055
 0.0575     0.05       0.045      0.0425     0.035      0.02
 0.0425     0.04       0.0425     0.035      0.02       0.055
 0.05       0.055      0.07       0.0475     0.0425     0.0475
 0.055      0.035      0.04       0.05       0.055      0.05
 0.0375     0.0575     0.05       0.045      0.0525     0.04
 0.04       0.0275     0.055      0.07       0.05       0.0475
 0.0425     0.035      0.0425     0.06       0.0525     0.0525
 0.04       0.05       0.0375     0.04       0.0325     0.04
 0.045      0.06       0.06       0.0525     0.0425     0.04
 0.0575     0.05       0.0525     0.0325     0.0375     0.0425
 0.04       0.045      0.05       0.0525     0.0525     0.035
 0.0425     0.0425     0.0525     0.0425     0.0425     0.045
 0.055      0.03       0.0275     0.045      0.0475     0.0425
 0.0425     0.0425     0.06       0.06       0.06       0.04
 0.015      0.055      0.065      0.07       0.08       0.0775
 0.0725     0.05       0.065      0.0625     0.06       0.0775
 0.0725     0.05       0.0725     0.04       0.0525     0.045
 0.05       0.04       0.0475     0.0375     0.0425     0.05
 0.05       0.035      0.05       0.035      0.025      0.0225
 0.0225     0.04       0.035      0.0325     0.035      0.0325
 0.0225     0.04       0.05       0.0525     0.06       0.0475
 0.05       0.0425     0.0475     0.035      0.05       0.05
 0.03       0.03       0.0225     0.02       0.0225     0.0325
 0.035      0.0425     0.0325     0.04       0.045      0.0375
 0.0425     0.0325     0.04       0.0325     0.0325     0.04
 0.0575     0.055      0.0475     0.0525     0.0625     0.0525
 0.06       0.0475     0.0425     0.035      0.055      0.0425
 0.0525     0.0575     0.035      0.0475     0.055      0.06
 0.065      0.0475     0.055      0.055      0.055      0.04
 0.0375     0.0425     0.0525     0.05       0.045      0.045
 0.0625     0.06       0.0625     0.0625     0.055      0.0425
 0.04       0.05       0.0425     0.0625     0.07       0.045
 0.05       0.0425     0.0525     0.055      0.05       0.05
 0.055      0.035      0.0425     0.045      0.035      0.02
 0.03       0.0475     0.0525     0.055      0.0425     0.045
 0.035      0.0375     0.0425     0.04       0.0225     0.0325
 0.02       0.0225     0.0225     0.045      0.0525     0.055
 0.0525     0.0525     0.0475     0.0825     0.08       0.0425
 0.0425     0.045      0.0425     0.045      0.05       0.055
 0.065      0.06       0.0525     0.0375     0.0425     0.0625
 0.08       0.06       0.045      0.035      0.0475     0.045
 0.0575     0.0825     0.07       0.0425     0.0325     0.045
 0.0425     0.0525     0.0525     0.0625     0.055      0.07
 0.055      0.055      0.0475     0.06       0.0425     0.035
 0.0375     0.0375     0.025      0.0325     0.05       0.0525
 0.06       0.04       0.0525     0.05       0.045      0.045
 0.04       0.0425     0.0525     0.055      0.035      0.0325
 0.04       0.0775     0.0875     0.065      0.0425     0.025
 0.03       0.0375     0.04       0.025      0.03       0.0475
 0.055      0.0525     0.0575     0.0625     0.04       0.0325
 0.06       0.0575     0.0625     0.045      0.055      0.0325
 0.035      0.0275     0.0525     0.06       0.05       0.03
 0.04       0.0375     0.0575     0.055      0.0625     0.065
 0.0575     0.04       0.05       0.0575     0.0525     0.0425
 0.05       0.0625     0.0625     0.035      0.0425     0.0325
 0.0325     0.04       0.03       0.04       0.05       0.0525
 0.0525     0.0525     0.0325     0.05       0.07       0.0525
 0.0425     0.045      0.05       0.03       0.04       0.0325
 0.04       0.04       0.04       0.0425     0.05       0.0575
 0.06       0.045      0.045      0.055      0.0625     0.045
 0.0675     0.045      0.045      0.03       0.03       0.0275
 0.045      0.0475     0.045      0.0325     0.0325     0.0425
 0.04       0.04       0.0425     0.0425     0.06       0.05
 0.0425     0.0625     0.055      0.035      0.0325     0.035
 0.0475     0.06       0.0625     0.0525     0.0425     0.03
 0.0225     0.0225     0.0475     0.0425     0.0475     0.0525
 0.0725     0.07       0.06       0.0725     0.075      0.0525
 0.035      0.025      0.04       0.04       0.0425     0.0425
 0.0525     0.0425     0.03      ]",0.07499999925494194,166
33,1e-05,FetchPickAndPla,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.01875    0.02160494 0.0275     0.045      0.02       0.02
 0.0275     0.0175     0.0275     0.0275     0.025      0.0175
 0.025      0.03       0.0375     0.0525     0.05       0.0375
 0.02       0.0375     0.0375     0.02       0.045      0.0375
 0.035      0.015      0.035      0.03       0.04       0.0275
 0.03       0.02       0.02       0.0175     0.0175     0.0175
 0.0425     0.0325     0.0275     0.03       0.0275     0.0275
 0.0275     0.0175     0.035      0.0275     0.025      0.0375
 0.035      0.0275     0.035      0.0175     0.0175     0.01
 0.0075     0.0175     0.035      0.035      0.0375     0.03
 0.03       0.025      0.02       0.0475     0.03       0.0175
 0.0225     0.0275     0.02       0.0175     0.0275     0.0175
 0.0175     0.0275     0.0425     0.04       0.0375     0.035
 0.0275     0.0375     0.03       0.03       0.0175     0.0275
 0.0375     0.035      0.045      0.0475     0.035      0.04
 0.03       0.035      0.02       0.04       0.04       0.03
 0.0375     0.0375     0.02       0.015      0.02       0.025
 0.0175     0.02       0.03       0.04       0.0425     0.0325
 0.0175     0.02       0.0225     0.025      0.0425     0.02
 0.0275     0.0175     0.0325     0.03       0.0225     0.0175
 0.0275     0.025      0.02       0.0175     0.03       0.0325
 0.03       0.0225     0.0375     0.035      0.03       0.02
 0.02       0.0175     0.03       0.03       0.0275     0.0275
 0.0375     0.0275     0.045      0.02       0.0175     0.0175
 0.02       0.0275     0.0175     0.0275     0.0375     0.0375
 0.045      0.035      0.02       0.02       0.0275     0.035
 0.03       0.0175     0.0175     0.035      0.0175     0.02
 0.0425     0.0375     0.025      0.0325     0.035      0.0375
 0.0275     0.025      0.03       0.02       0.0275     0.0075
 0.02       0.02       0.0225     0.015      0.0175     0.0275
 0.035      0.0475     0.06       0.0525     0.025      0.0275
 0.025      0.0175     0.025      0.02       0.02       0.0275
 0.0275     0.0275     0.025      0.0175     0.0275     0.04
 0.045      0.04       0.0325     0.0225     0.015      0.0325
 0.0375     0.035      0.0275     0.02       0.025      0.025
 0.01       0.0175     0.0175     0.015      0.0275     0.0275
 0.0275     0.0275     0.0275     0.035      0.0275     0.025
 0.03       0.0325     0.025      0.0275     0.0275     0.0275
 0.04       0.0375     0.025      0.0175     0.015      0.0175
 0.0175     0.01       0.025      0.0225     0.0275     0.0375
 0.045      0.0375     0.0175     0.03       0.0325     0.0175
 0.0175     0.02       0.0075     0.015      0.02       0.0275
 0.0375     0.04       0.04       0.0325     0.0275     0.0375
 0.035      0.05       0.0375     0.035      0.02       0.035
 0.0275     0.0375     0.0375     0.0475     0.045      0.0375
 0.045      0.025      0.0175     0.0175     0.0275     0.0425
 0.025      0.0275     0.0375     0.0375     0.04       0.0375
 0.02       0.01       0.01       0.0375     0.03       0.03
 0.04       0.025      0.0275     0.0275     0.0275     0.0175
 0.035      0.0275     0.025      0.035      0.0275     0.0275
 0.02       0.03       0.0475     0.035      0.03       0.015
 0.035      0.025      0.0175     0.025      0.0375     0.0475
 0.0275     0.035      0.0275     0.03       0.02       0.025
 0.0175     0.035      0.045      0.045      0.035      0.0275
 0.0075     0.01       0.03       0.0575     0.0475     0.0275
 0.025      0.0175     0.0275     0.035      0.0275     0.0375
 0.03       0.025      0.0425     0.0275     0.0175     0.0275
 0.045      0.025      0.0275     0.0175     0.0275     0.01
 0.0075     0.0175     0.025      0.0175     0.0175     0.04
 0.035      0.025      0.0175     0.0425     0.0375     0.0325
 0.025      0.0075     0.015      0.03       0.0275     0.0375
 0.045      0.0475     0.04       0.02       0.025      0.0275
 0.0375     0.03       0.02       0.03       0.0275     0.015
 0.035      0.0275     0.035      0.02       0.0175     0.01
 0.03       0.03       0.03       0.0175     0.0275     0.0375
 0.045      0.04       0.025      0.0275     0.0175     0.02
 0.0175     0.0225     0.0175     0.0225     0.015      0.025
 0.03       0.03       0.0275     0.0325     0.035      0.03
 0.0275     0.0275     0.0375     0.03       0.0375     0.035
 0.0375     0.04       0.0275     0.0175     0.01       0.03
 0.0275     0.0375     0.0375     0.035      0.0325     0.015
 0.0325     0.04       0.0275     0.0175     0.02       0.0275
 0.0275     0.0275     0.0275     0.03       0.02       0.025
 0.04       0.03       0.04       0.0275     0.0175     0.025
 0.0375     0.03       0.0075     0.0425     0.0375     0.0275
 0.03       0.04       0.0425     0.0325     0.02       0.0175
 0.01       0.01       0.02       0.03       0.04       0.0275
 0.0275     0.02       0.0275     0.025      0.0175     0.0175
 0.03       0.04       0.035      0.035      0.02       0.0225
 0.0275     0.0575     0.0575     0.0375     0.0175     0.0275
 0.02       0.03       0.0275     0.01       0.0175     0.02
 0.0175     0.025      0.0325    ]","[0.0375    0.0308642 0.04      0.05      0.03      0.04      0.035
 0.035     0.035     0.04      0.03      0.025     0.03      0.035
 0.045     0.07      0.06      0.04      0.035     0.04      0.04
 0.035     0.05      0.045     0.04      0.035     0.04      0.035
 0.04      0.03      0.035     0.04      0.03      0.03      0.025
 0.03      0.05      0.045     0.04      0.03      0.04      0.035
 0.03      0.025     0.045     0.045     0.055     0.045     0.05
 0.03      0.045     0.025     0.03      0.015     0.025     0.03
 0.04      0.04      0.04      0.04      0.035     0.035     0.025
 0.055     0.045     0.035     0.03      0.03      0.025     0.03
 0.035     0.02      0.025     0.03      0.055     0.045     0.04
 0.04      0.035     0.045     0.035     0.03      0.025     0.03
 0.04      0.05      0.055     0.055     0.045     0.05      0.035
 0.045     0.025     0.045     0.055     0.04      0.045     0.04
 0.035     0.025     0.03      0.035     0.025     0.02      0.03
 0.045     0.055     0.05      0.03      0.035     0.04      0.04
 0.055     0.04      0.04      0.03      0.05      0.055     0.03
 0.025     0.035     0.035     0.035     0.035     0.04      0.04
 0.04      0.035     0.045     0.04      0.03      0.03      0.025
 0.025     0.035     0.035     0.03      0.035     0.045     0.035
 0.055     0.03      0.02      0.025     0.025     0.035     0.03
 0.035     0.045     0.055     0.05      0.045     0.025     0.02
 0.03      0.04      0.03      0.025     0.03      0.04      0.04
 0.035     0.055     0.045     0.045     0.055     0.045     0.04
 0.04      0.035     0.04      0.03      0.04      0.025     0.025
 0.025     0.03      0.02      0.02      0.035     0.04      0.055
 0.06      0.065     0.04      0.03      0.035     0.03      0.035
 0.025     0.025     0.03      0.03      0.03      0.03      0.025
 0.03      0.04      0.06      0.055     0.05      0.03      0.025
 0.04      0.045     0.04      0.03      0.02      0.04      0.04
 0.025     0.03      0.02      0.03      0.03      0.035     0.03
 0.03      0.035     0.045     0.035     0.03      0.035     0.045
 0.045     0.04      0.04      0.035     0.045     0.04      0.035
 0.025     0.04      0.025     0.025     0.03      0.04      0.035
 0.04      0.045     0.055     0.045     0.02      0.035     0.045
 0.04      0.025     0.02      0.02      0.03      0.03      0.04
 0.045     0.065     0.045     0.045     0.04      0.045     0.055
 0.055     0.055     0.045     0.035     0.04      0.035     0.04
 0.045     0.055     0.055     0.045     0.055     0.04      0.02
 0.02      0.04      0.05      0.04      0.035     0.04      0.05
 0.045     0.045     0.025     0.02      0.025     0.045     0.035
 0.03      0.04      0.04      0.03      0.035     0.04      0.04
 0.045     0.04      0.04      0.04      0.035     0.03      0.025
 0.03      0.05      0.04      0.035     0.025     0.04      0.035
 0.03      0.03      0.04      0.055     0.035     0.04      0.04
 0.035     0.025     0.03      0.03      0.045     0.06      0.055
 0.04      0.03      0.01      0.01      0.035     0.065     0.05
 0.035     0.03      0.025     0.03      0.04      0.035     0.04
 0.04      0.035     0.055     0.045     0.02      0.04      0.05
 0.035     0.03      0.03      0.035     0.015     0.01      0.02
 0.04      0.025     0.025     0.045     0.055     0.05      0.045
 0.055     0.045     0.045     0.04      0.025     0.025     0.035
 0.04      0.045     0.05      0.05      0.04      0.03      0.03
 0.035     0.05      0.04      0.03      0.035     0.05      0.045
 0.055     0.035     0.04      0.02      0.025     0.02      0.035
 0.04      0.045     0.03      0.035     0.05      0.05      0.045
 0.04      0.03      0.02      0.02      0.02      0.03      0.02
 0.03      0.025     0.035     0.04      0.04      0.045     0.055
 0.045     0.045     0.035     0.03      0.04      0.035     0.04
 0.04      0.04      0.04      0.03      0.02      0.025     0.035
 0.03      0.04      0.045     0.045     0.045     0.035     0.045
 0.04      0.04      0.02      0.025     0.03      0.03      0.035
 0.035     0.035     0.025     0.03      0.045     0.035     0.05
 0.035     0.03      0.035     0.045     0.03      0.025     0.05
 0.04      0.04      0.04      0.055     0.055     0.055     0.035
 0.03      0.015     0.015     0.02      0.03      0.045     0.035
 0.03      0.025     0.035     0.03      0.02      0.025     0.03
 0.045     0.05      0.045     0.025     0.035     0.04      0.075
 0.06      0.045     0.03      0.03      0.03      0.05      0.035
 0.02      0.035     0.025     0.02      0.03      0.04     ]","[0.05       0.03703704 0.055      0.055      0.04       0.06
 0.0475     0.055      0.0425     0.0525     0.0325     0.035
 0.0325     0.0425     0.055      0.08       0.0725     0.055
 0.0625     0.045      0.045      0.0575     0.055      0.055
 0.0525     0.06       0.04       0.0425     0.0425     0.0325
 0.0425     0.0625     0.0425     0.0425     0.03       0.0425
 0.0525     0.05       0.0525     0.0325     0.05       0.04
 0.0325     0.03       0.05       0.0675     0.0875     0.06
 0.06       0.0375     0.0525     0.0375     0.0425     0.025
 0.045      0.0475     0.0475     0.045      0.0425     0.05
 0.0425     0.04       0.0325     0.06       0.0625     0.0525
 0.0325     0.03       0.04       0.05       0.0425     0.03
 0.035      0.0325     0.0625     0.0575     0.0425     0.04
 0.0425     0.0525     0.045      0.0325     0.035      0.04
 0.045      0.0625     0.0625     0.07       0.055      0.0525
 0.0425     0.05       0.0375     0.055      0.07       0.0525
 0.05       0.0425     0.0525     0.0375     0.045      0.045
 0.035      0.025      0.03       0.05       0.06       0.06
 0.045      0.05       0.055      0.055      0.06       0.0675
 0.0525     0.0425     0.0625     0.0725     0.0375     0.03
 0.04       0.0475     0.06       0.05       0.055      0.0525
 0.0525     0.0425     0.05       0.04       0.035      0.0425
 0.0375     0.035      0.0425     0.045      0.0375     0.04
 0.0525     0.0475     0.0625     0.0475     0.03       0.04
 0.035      0.0425     0.0475     0.0425     0.0525     0.0725
 0.0625     0.055      0.0325     0.0225     0.0325     0.0425
 0.0325     0.03       0.04       0.0475     0.065      0.0525
 0.06       0.0525     0.07       0.0725     0.05       0.0475
 0.0525     0.0425     0.04       0.04       0.0525     0.0425
 0.035      0.04       0.0325     0.03       0.03       0.045
 0.0475     0.0625     0.065      0.0725     0.055      0.04
 0.045      0.045      0.0425     0.03       0.0325     0.0325
 0.04       0.04       0.0375     0.0325     0.03       0.0425
 0.07       0.065      0.0625     0.045      0.04       0.0425
 0.0525     0.0425     0.0325     0.0275     0.05       0.05
 0.0475     0.045      0.025      0.04       0.03       0.0425
 0.0325     0.0325     0.0425     0.0525     0.0475     0.035
 0.0425     0.0525     0.0675     0.055      0.055      0.04
 0.055      0.0425     0.04       0.0325     0.06       0.035
 0.0325     0.055      0.0575     0.05       0.05       0.0525
 0.06       0.0525     0.03       0.045      0.0575     0.06
 0.0325     0.0275     0.035      0.04       0.04       0.0525
 0.055      0.09       0.0575     0.0575     0.0525     0.05
 0.07       0.0675     0.0725     0.0525     0.0575     0.04
 0.0425     0.04       0.0525     0.0625     0.065      0.055
 0.06       0.0525     0.0225     0.0275     0.0575     0.06
 0.0575     0.04       0.04       0.0625     0.0625     0.0525
 0.0325     0.045      0.05       0.0525     0.05       0.0375
 0.045      0.05       0.0325     0.0425     0.0525     0.06
 0.0575     0.0525     0.0525     0.0425     0.0475     0.04
 0.035      0.035      0.05       0.0425     0.04       0.0325
 0.045      0.0525     0.045      0.035      0.0425     0.06
 0.045      0.04       0.05       0.0425     0.035      0.03
 0.04       0.0575     0.075      0.0625     0.0425     0.03
 0.0175     0.0225     0.0475     0.0725     0.05       0.04
 0.03       0.0325     0.035      0.05       0.06       0.0525
 0.05       0.04       0.0625     0.06       0.03       0.0525
 0.0525     0.04       0.035      0.0425     0.04       0.025
 0.015      0.025      0.05       0.0325     0.0325     0.055
 0.0725     0.07       0.0725     0.0625     0.05       0.0575
 0.055      0.045      0.0325     0.045      0.05       0.0525
 0.0525     0.0525     0.04       0.04       0.03       0.0425
 0.0625     0.06       0.0525     0.0425     0.07       0.075
 0.07       0.0525     0.05       0.0275     0.0325     0.035
 0.0525     0.0575     0.06       0.045      0.0425     0.0625
 0.0525     0.0525     0.0525     0.0325     0.025      0.0275
 0.03       0.0325     0.025      0.0325     0.0325     0.04
 0.05       0.0575     0.07       0.0725     0.0575     0.05
 0.0425     0.035      0.04       0.045      0.0475     0.045
 0.0425     0.045      0.0325     0.02       0.0425     0.045
 0.035      0.0475     0.05       0.055      0.0525     0.05
 0.05       0.0425     0.05       0.025      0.0325     0.0325
 0.035      0.0425     0.0475     0.045      0.0325     0.03
 0.05       0.045      0.0625     0.0475     0.045      0.04
 0.05       0.0325     0.0425     0.05       0.045      0.05
 0.0525     0.075      0.065      0.07       0.0525     0.04
 0.0225     0.02       0.0225     0.0325     0.0525     0.04
 0.035      0.035      0.04       0.0325     0.0225     0.03
 0.0325     0.055      0.0625     0.05       0.035      0.05
 0.06       0.0925     0.07       0.0525     0.04       0.035
 0.045      0.0725     0.045      0.0325     0.05       0.03
 0.02       0.0325     0.04      ]",0.07500000111758709,475
34,1e-05,FetchPush-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.04375    0.05555556 0.0425     0.0375     0.0475     0.045
 0.04       0.0575     0.0675     0.055      0.0575     0.0625
 0.055      0.0475     0.045      0.04       0.0425     0.0475
 0.06       0.08       0.0575     0.0575     0.05       0.0375
 0.045      0.0425     0.06       0.055      0.05       0.0375
 0.025      0.0525     0.0725     0.0775     0.0775     0.075
 0.055      0.0625     0.07       0.065      0.0575     0.0625
 0.065      0.0325     0.0475     0.0575     0.0675     0.075
 0.055      0.05       0.0475     0.0575     0.0575     0.06
 0.0425     0.0375     0.035      0.0575     0.0675     0.08
 0.045      0.0275     0.06       0.09       0.065      0.075
 0.055      0.0625     0.0575     0.0475     0.05       0.05
 0.0575     0.0625     0.07       0.05       0.05       0.04
 0.03       0.02       0.035      0.0675     0.05       0.05
 0.0325     0.0525     0.0475     0.05       0.085      0.0775
 0.07       0.0475     0.0525     0.07       0.06       0.065
 0.075      0.075      0.07       0.0775     0.0675     0.0825
 0.07       0.0675     0.065      0.05       0.06       0.05
 0.0375     0.05       0.0425     0.0575     0.05       0.0625
 0.0475     0.0375     0.0525     0.09       0.07       0.0675
 0.055      0.06       0.0575     0.045      0.035      0.0475
 0.0625     0.065      0.0575     0.0575     0.0625     0.055
 0.075      0.0475     0.04       0.055      0.06       0.04
 0.04       0.04       0.05       0.065      0.065      0.0675
 0.0675     0.065      0.075      0.08       0.0525     0.055
 0.065      0.07       0.0775     0.08       0.045      0.045
 0.055      0.0375     0.075      0.085      0.06       0.0275
 0.0475     0.05       0.055      0.0375     0.0575     0.0325
 0.03       0.0325     0.0275     0.055      0.07       0.065
 0.0675     0.07       0.055      0.0475     0.06       0.07
 0.0475     0.0475     0.04       0.045      0.0475     0.0575
 0.0575     0.07       0.08       0.075      0.0525     0.0575
 0.0575     0.04       0.0775     0.0775     0.0625     0.0525
 0.0475     0.07       0.03       0.0475     0.0575     0.07
 0.06       0.055      0.07       0.06       0.03       0.0525
 0.0675     0.08       0.0675     0.0575     0.055      0.0675
 0.05       0.0325     0.0575     0.07       0.065      0.075
 0.05       0.035      0.03       0.0425     0.0375     0.045
 0.0475     0.04       0.05       0.0775     0.0775     0.065
 0.08       0.1        0.085      0.0725     0.06       0.0675
 0.0725     0.065      0.0675     0.0525     0.05       0.0575
 0.0525     0.03       0.0525     0.0475     0.0475     0.0475
 0.09       0.07       0.0575     0.0675     0.065      0.0625
 0.0575     0.06       0.055      0.0775     0.0775     0.055
 0.0375     0.045      0.0475     0.06       0.055      0.055
 0.06       0.0625     0.0575     0.06       0.0525     0.0475
 0.0675     0.06       0.0625     0.06       0.0775     0.0825
 0.0575     0.0575     0.065      0.07       0.065      0.0775
 0.07       0.0725     0.0625     0.0625     0.0475     0.04
 0.0375     0.0475     0.0375     0.0525     0.06       0.0675
 0.0725     0.0575     0.0475     0.0475     0.04       0.055
 0.0575     0.0575     0.045      0.045      0.07       0.0775
 0.06       0.06       0.0775     0.08       0.08       0.0475
 0.05       0.055      0.0525     0.03       0.035      0.065
 0.07       0.06       0.0475     0.035      0.0375     0.075
 0.055      0.04       0.0475     0.0375     0.04       0.04
 0.045      0.04       0.05       0.05       0.065      0.0375
 0.04       0.05       0.05       0.0675     0.0625     0.065
 0.0575     0.06       0.055      0.04       0.045      0.0525
 0.0675     0.06       0.055      0.065      0.07       0.0575
 0.07       0.0475     0.07       0.075      0.075      0.0575
 0.06       0.075      0.0475     0.0375     0.045      0.055
 0.06       0.055      0.0575     0.0725     0.0575     0.0475
 0.04       0.065      0.055      0.0625     0.0675     0.0675
 0.07       0.0475     0.0625     0.065      0.07       0.0825
 0.0675     0.0575     0.0775     0.0875     0.0975     0.09
 0.04       0.05       0.07       0.07       0.0475     0.0475
 0.035      0.0625     0.045      0.0575     0.07       0.09
 0.09       0.075      0.0425     0.04       0.0575     0.055
 0.0525     0.085      0.07       0.0775     0.075      0.055
 0.0475     0.0475     0.055      0.055      0.05       0.06
 0.0575     0.0275     0.04       0.0375     0.03       0.045
 0.0575     0.055      0.0675     0.0575     0.06       0.04
 0.0375     0.0475     0.0525     0.06       0.06       0.045
 0.0575     0.06       0.0775     0.0375     0.0375     0.0575
 0.0725     0.05       0.0475     0.0675     0.07       0.0675
 0.0525     0.055      0.0475     0.0575     0.0575     0.0675
 0.0575     0.0775     0.0575     0.08       0.07       0.05
 0.0525     0.0525     0.0575     0.065      0.0675     0.055
 0.0575     0.065      0.0625     0.0425     0.0475     0.05
 0.0675     0.0625     0.065      0.04       0.04       0.07
 0.075      0.0675     0.0625    ]","[0.0625     0.06790124 0.055      0.045      0.05       0.055
 0.05       0.065      0.09       0.065      0.07       0.08
 0.06       0.055      0.06       0.05       0.05       0.055
 0.07       0.09       0.065      0.065      0.06       0.04
 0.05       0.055      0.07       0.06       0.05       0.045
 0.045      0.06       0.085      0.08       0.085      0.09
 0.075      0.08       0.09       0.08       0.065      0.07
 0.095      0.06       0.055      0.06       0.07       0.08
 0.065      0.06       0.055      0.06       0.065      0.065
 0.065      0.05       0.05       0.075      0.085      0.09
 0.07       0.045      0.07       0.1        0.075      0.08
 0.06       0.07       0.065      0.06       0.055      0.055
 0.07       0.08       0.09       0.055      0.06       0.04
 0.04       0.045      0.07       0.08       0.065      0.065
 0.05       0.06       0.06       0.055      0.09       0.09
 0.08       0.06       0.065      0.07       0.08       0.075
 0.08       0.08       0.07       0.09       0.075      0.09
 0.075      0.075      0.07       0.07       0.06       0.055
 0.05       0.055      0.06       0.075      0.07       0.07
 0.06       0.055      0.065      0.1        0.085      0.075
 0.07       0.065      0.065      0.055      0.06       0.065
 0.07       0.075      0.065      0.065      0.07       0.065
 0.085      0.07       0.065      0.07       0.06       0.05
 0.045      0.05       0.07       0.08       0.09       0.085
 0.075      0.075      0.08       0.08       0.06       0.065
 0.075      0.075      0.095      0.085      0.07       0.065
 0.06       0.06       0.095      0.1        0.065      0.045
 0.055      0.06       0.07       0.065      0.06       0.045
 0.05       0.05       0.07       0.065      0.075      0.075
 0.09       0.07       0.065      0.055      0.065      0.08
 0.065      0.05       0.055      0.055      0.06       0.065
 0.06       0.075      0.08       0.085      0.07       0.06
 0.06       0.045      0.08       0.09       0.08       0.065
 0.06       0.075      0.06       0.07       0.07       0.075
 0.065      0.065      0.1        0.085      0.055      0.07
 0.07       0.085      0.075      0.075      0.08       0.075
 0.06       0.055      0.08       0.08       0.075      0.09
 0.075      0.06       0.035      0.055      0.055      0.055
 0.05       0.05       0.065      0.08       0.09       0.07
 0.09       0.105      0.095      0.09       0.07       0.07
 0.08       0.075      0.075      0.07       0.065      0.065
 0.065      0.04       0.06       0.05       0.055      0.055
 0.1        0.095      0.085      0.08       0.07       0.075
 0.06       0.075      0.07       0.09       0.09       0.07
 0.06       0.055      0.065      0.07       0.065      0.065
 0.06       0.075      0.065      0.065      0.065      0.065
 0.07       0.065      0.075      0.07       0.1        0.1
 0.075      0.065      0.07       0.085      0.085      0.085
 0.075      0.085      0.07       0.07       0.055      0.05
 0.05       0.055      0.04       0.06       0.065      0.07
 0.08       0.065      0.05       0.05       0.055      0.06
 0.07       0.075      0.065      0.05       0.075      0.085
 0.065      0.065      0.085      0.085      0.095      0.06
 0.06       0.065      0.06       0.055      0.07       0.07
 0.075      0.08       0.07       0.045      0.06       0.08
 0.065      0.065      0.055      0.04       0.045      0.05
 0.055      0.05       0.065      0.07       0.075      0.05
 0.05       0.05       0.065      0.085      0.08       0.075
 0.06       0.075      0.065      0.04       0.05       0.065
 0.075      0.065      0.065      0.075      0.085      0.07
 0.08       0.055      0.08       0.08       0.09       0.08
 0.075      0.08       0.055      0.06       0.055      0.065
 0.06       0.065      0.065      0.08       0.06       0.055
 0.045      0.075      0.07       0.07       0.075      0.08
 0.09       0.07       0.08       0.075      0.085      0.09
 0.09       0.08       0.09       0.11       0.11       0.095
 0.05       0.06       0.09       0.075      0.05       0.05
 0.04       0.07       0.055      0.08       0.075      0.105
 0.1        0.095      0.06       0.055      0.07       0.075
 0.065      0.095      0.075      0.085      0.085      0.075
 0.055      0.06       0.065      0.06       0.06       0.065
 0.065      0.055      0.055      0.045      0.04       0.06
 0.065      0.06       0.07       0.08       0.065      0.055
 0.045      0.06       0.07       0.065      0.07       0.06
 0.065      0.075      0.085      0.045      0.05       0.06
 0.08       0.06       0.065      0.07       0.075      0.07
 0.065      0.065      0.07       0.065      0.07       0.075
 0.065      0.085      0.065      0.09       0.09       0.055
 0.065      0.07       0.065      0.07       0.07       0.065
 0.065      0.08       0.075      0.06       0.055      0.06
 0.08       0.075      0.075      0.045      0.05       0.085
 0.095      0.085      0.07      ]","[0.08125    0.07716049 0.065      0.0525     0.055      0.0675
 0.0625     0.0725     0.105      0.0825     0.09       0.095
 0.06       0.0675     0.0725     0.0675     0.055      0.0625
 0.085      0.09       0.07       0.0725     0.07       0.0425
 0.0525     0.065      0.075      0.0725     0.0575     0.0525
 0.0625     0.0675     0.095      0.0875     0.0975     0.105
 0.105      0.115      0.1075     0.095      0.0725     0.0725
 0.11       0.09       0.07       0.07       0.08       0.0875
 0.0725     0.07       0.06       0.0625     0.07       0.0775
 0.0825     0.0625     0.065      0.09       0.1        0.0925
 0.1        0.08       0.0875     0.1075     0.0825     0.08
 0.065      0.0775     0.0725     0.07       0.0625     0.06
 0.0875     0.09       0.1025     0.0625     0.075      0.0475
 0.05       0.0725     0.1        0.0925     0.075      0.07
 0.065      0.065      0.07       0.0625     0.09       0.1
 0.0925     0.0825     0.0725     0.0725     0.0925     0.09
 0.08       0.085      0.075      0.1        0.0875     0.0975
 0.0875     0.0825     0.085      0.0975     0.065      0.06
 0.0625     0.065      0.075      0.085      0.0825     0.075
 0.0725     0.0775     0.085      0.1025     0.105      0.08
 0.0875     0.0725     0.075      0.0675     0.085      0.09
 0.075      0.085      0.075      0.08       0.07       0.0775
 0.09       0.0925     0.095      0.0875     0.0625     0.06
 0.0525     0.0625     0.0825     0.0975     0.1125     0.11
 0.0825     0.0825     0.0875     0.085      0.065      0.0775
 0.085      0.0825     0.1        0.09       0.105      0.09
 0.0675     0.0825     0.11       0.115      0.08       0.065
 0.0625     0.0725     0.0925     0.1        0.0625     0.0525
 0.07       0.0675     0.11       0.075      0.0825     0.085
 0.11       0.0725     0.0725     0.065      0.0725     0.085
 0.0875     0.0525     0.08       0.0725     0.0725     0.07
 0.0625     0.08       0.08       0.09       0.0875     0.065
 0.0675     0.055      0.0825     0.105      0.095      0.0725
 0.0775     0.0825     0.0925     0.0925     0.08       0.0875
 0.08       0.0775     0.125      0.1025     0.085      0.08
 0.075      0.09       0.08       0.09       0.1025     0.09
 0.08       0.0725     0.0925     0.095      0.095      0.1
 0.1        0.08       0.05       0.0625     0.0725     0.065
 0.055      0.0575     0.0725     0.08       0.1        0.0825
 0.0925     0.115      0.1025     0.1        0.0825     0.0725
 0.0825     0.0825     0.08       0.0875     0.07       0.0725
 0.075      0.0675     0.08       0.0725     0.0625     0.0675
 0.1025     0.125      0.1125     0.095      0.0775     0.08
 0.06       0.09       0.0825     0.0925     0.0975     0.0825
 0.08       0.0675     0.0825     0.08       0.07       0.07
 0.0675     0.0825     0.08       0.0775     0.0725     0.0825
 0.075      0.075      0.0825     0.0725     0.1025     0.105
 0.095      0.0725     0.075      0.09       0.1025     0.0975
 0.085      0.0975     0.0775     0.08       0.0625     0.07
 0.0675     0.065      0.0425     0.0625     0.075      0.075
 0.0825     0.07       0.0525     0.06       0.0725     0.0675
 0.0875     0.0925     0.09       0.075      0.08       0.0925
 0.08       0.0775     0.095      0.0975     0.1025     0.075
 0.0725     0.07       0.0675     0.0875     0.1        0.0725
 0.0825     0.0975     0.0925     0.0625     0.095      0.08
 0.07       0.09       0.0725     0.05       0.05       0.055
 0.06       0.0625     0.0825     0.0925     0.0825     0.0675
 0.065      0.055      0.0725     0.095      0.095      0.085
 0.065      0.095      0.075      0.0425     0.05       0.075
 0.085      0.0825     0.0775     0.0825     0.09       0.0875
 0.085      0.07       0.0825     0.09       0.1        0.1025
 0.0925     0.0875     0.065      0.08       0.065      0.07
 0.0625     0.075      0.07       0.0825     0.065      0.0625
 0.05       0.08       0.085      0.0725     0.085      0.09
 0.1        0.0925     0.09       0.0825     0.09       0.095
 0.1125     0.0975     0.0925     0.1225     0.12       0.1025
 0.075      0.075      0.11       0.0875     0.0575     0.055
 0.045      0.0725     0.075      0.1075     0.09       0.11
 0.1125     0.105      0.0725     0.0675     0.0825     0.09
 0.08       0.105      0.085      0.095      0.095      0.0975
 0.0775     0.0775     0.075      0.065      0.07       0.07
 0.075      0.0825     0.0725     0.055      0.0525     0.07
 0.0725     0.0675     0.0725     0.1        0.0725     0.07
 0.055      0.075      0.085      0.07       0.0825     0.0725
 0.075      0.095      0.09       0.0625     0.0625     0.065
 0.08       0.0725     0.0825     0.075      0.0875     0.0725
 0.075      0.075      0.1        0.0825     0.08       0.09
 0.08       0.09       0.08       0.0925     0.1025     0.0775
 0.075      0.0825     0.0725     0.0725     0.0725     0.08
 0.0725     0.095      0.0875     0.0775     0.06       0.0725
 0.0825     0.08       0.085      0.07       0.07       0.09
 0.1125     0.1025     0.07      ]",0.10999999940395355,393
35,1e-05,FetchPush-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.05      0.0617284 0.045     0.04      0.0525    0.0375    0.04
 0.065     0.055     0.05      0.0675    0.0575    0.0675    0.0775
 0.0575    0.0625    0.0675    0.07      0.045     0.0375    0.06
 0.0625    0.0375    0.055     0.05      0.0575    0.05      0.05
 0.04      0.095     0.075     0.065     0.0375    0.0375    0.0475
 0.0575    0.07      0.0875    0.07      0.0675    0.06      0.05
 0.0525    0.065     0.065     0.055     0.0575    0.0425    0.0625
 0.075     0.095     0.0775    0.0475    0.05      0.0575    0.0675
 0.0575    0.0425    0.03      0.0425    0.0475    0.0625    0.04
 0.03      0.05      0.0425    0.055     0.05      0.065     0.04
 0.065     0.0675    0.0675    0.06      0.0625    0.0675    0.055
 0.0575    0.06      0.07      0.065     0.0575    0.045     0.055
 0.065     0.04      0.0475    0.04      0.0375    0.045     0.065
 0.0825    0.075     0.0575    0.07      0.0475    0.065     0.055
 0.055     0.0625    0.07      0.08      0.075     0.0375    0.0375
 0.0525    0.06      0.0625    0.0725    0.04      0.04      0.055
 0.0325    0.03      0.0475    0.05      0.0375    0.0325    0.045
 0.0575    0.06      0.045     0.045     0.05      0.06      0.0475
 0.0575    0.0475    0.05      0.035     0.0475    0.06      0.0825
 0.085     0.065     0.075     0.075     0.085     0.09      0.065
 0.0525    0.045     0.045     0.0425    0.0475    0.065     0.0825
 0.075     0.0675    0.065     0.065     0.0575    0.06      0.055
 0.05      0.04      0.035     0.02      0.035     0.0725    0.0675
 0.0575    0.06      0.0825    0.0775    0.06      0.0525    0.07
 0.06      0.05      0.045     0.0475    0.055     0.0475    0.03
 0.045     0.055     0.0575    0.04      0.0425    0.0575    0.07
 0.0575    0.055     0.0625    0.05      0.045     0.04      0.05
 0.065     0.05      0.0575    0.06      0.065     0.0625    0.06
 0.0575    0.0575    0.0575    0.04      0.07      0.0625    0.075
 0.0775    0.065     0.0575    0.045     0.0575    0.075     0.07
 0.0775    0.055     0.0675    0.055     0.0325    0.045     0.05
 0.0575    0.045     0.065     0.06      0.045     0.075     0.08
 0.065     0.045     0.0575    0.06      0.055     0.06      0.0575
 0.0475    0.0625    0.0625    0.0775    0.06      0.085     0.09
 0.0675    0.0675    0.07      0.0475    0.0275    0.0175    0.0375
 0.045     0.045     0.045     0.025     0.0375    0.045     0.0575
 0.07      0.0725    0.0825    0.055     0.05      0.04      0.075
 0.0675    0.0675    0.0575    0.0475    0.0275    0.0275    0.0375
 0.06      0.0875    0.065     0.055     0.0475    0.04      0.0525
 0.03      0.045     0.0475    0.06      0.075     0.0675    0.0575
 0.0375    0.035     0.05      0.0375    0.0625    0.0625    0.0575
 0.06      0.06      0.06      0.0675    0.065     0.0575    0.07
 0.0725    0.045     0.03      0.05      0.0325    0.055     0.07
 0.045     0.0525    0.08      0.0875    0.065     0.0275    0.045
 0.0575    0.0475    0.055     0.06      0.0575    0.08      0.0625
 0.0625    0.045     0.03      0.0575    0.07      0.06      0.075
 0.0975    0.0875    0.0725    0.0575    0.045     0.04      0.0275
 0.0175    0.06      0.0475    0.045     0.0525    0.0575    0.0575
 0.04      0.0525    0.0475    0.0475    0.05      0.075     0.0675
 0.07      0.0675    0.0525    0.0525    0.0575    0.0675    0.0625
 0.0575    0.0525    0.0175    0.0375    0.04      0.0475    0.0375
 0.05      0.0525    0.045     0.04      0.065     0.0475    0.035
 0.055     0.0525    0.07      0.0775    0.06      0.055     0.0575
 0.0475    0.06      0.0575    0.0475    0.04      0.0575    0.065
 0.0875    0.075     0.07      0.065     0.0575    0.04      0.0425
 0.0425    0.045     0.065     0.075     0.05      0.045     0.04
 0.0775    0.05      0.05      0.0525    0.055     0.055     0.0475
 0.07      0.0825    0.0775    0.075     0.0675    0.075     0.065
 0.0575    0.07      0.0575    0.0625    0.045     0.055     0.045
 0.03      0.065     0.0475    0.0475    0.0675    0.075     0.0375
 0.0475    0.0475    0.0575    0.0775    0.08      0.0575    0.045
 0.0675    0.0475    0.055     0.0475    0.04      0.0325    0.0575
 0.0675    0.07      0.055     0.06      0.065     0.0775    0.055
 0.0575    0.07      0.0675    0.0575    0.0475    0.055     0.05
 0.0675    0.075     0.0675    0.065     0.0625    0.06      0.045
 0.06      0.0675    0.0575    0.04      0.04      0.0475    0.0675
 0.0575    0.055     0.0475    0.04      0.0675    0.0675    0.09
 0.0725    0.0775    0.07      0.06      0.0575    0.03      0.05
 0.065     0.0625    0.08      0.0725    0.08      0.055     0.03
 0.065     0.08      0.0775    0.09      0.06      0.07     ]","[0.0625     0.06790124 0.07       0.06       0.065      0.05
 0.07       0.075      0.07       0.06       0.07       0.06
 0.07       0.085      0.07       0.08       0.08       0.07
 0.065      0.06       0.075      0.07       0.055      0.06
 0.05       0.06       0.055      0.055      0.055      0.11
 0.105      0.075      0.04       0.05       0.055      0.06
 0.085      0.095      0.07       0.075      0.065      0.07
 0.07       0.085      0.07       0.075      0.075      0.06
 0.07       0.085      0.115      0.095      0.065      0.055
 0.07       0.075      0.065      0.06       0.045      0.055
 0.055      0.075      0.055      0.045      0.07       0.065
 0.08       0.055      0.085      0.045      0.07       0.075
 0.075      0.07       0.07       0.08       0.065      0.065
 0.065      0.075      0.07       0.07       0.05       0.08
 0.095      0.055      0.05       0.05       0.05       0.065
 0.075      0.1        0.095      0.06       0.08       0.065
 0.075      0.06       0.06       0.07       0.075      0.09
 0.09       0.045      0.045      0.06       0.07       0.075
 0.08       0.06       0.055      0.06       0.045      0.045
 0.05       0.065      0.05       0.045      0.055      0.075
 0.065      0.06       0.06       0.065      0.07       0.055
 0.07       0.06       0.065      0.04       0.055      0.075
 0.09       0.09       0.07       0.085      0.105      0.095
 0.1        0.07       0.06       0.06       0.06       0.06
 0.055      0.07       0.1        0.09       0.075      0.075
 0.1        0.07       0.07       0.06       0.065      0.07
 0.05       0.03       0.05       0.08       0.07       0.06
 0.075      0.095      0.085      0.065      0.065      0.075
 0.07       0.055      0.055      0.06       0.075      0.065
 0.06       0.065      0.06       0.06       0.04       0.05
 0.065      0.07       0.06       0.065      0.075      0.07
 0.055      0.05       0.055      0.075      0.05       0.065
 0.065      0.09       0.085      0.065      0.065      0.065
 0.065      0.055      0.085      0.08       0.09       0.085
 0.075      0.07       0.07       0.065      0.08       0.075
 0.08       0.065      0.085      0.065      0.05       0.05
 0.055      0.065      0.05       0.07       0.07       0.06
 0.085      0.085      0.075      0.065      0.065      0.06
 0.065      0.06       0.06       0.05       0.075      0.075
 0.085      0.07       0.1        0.1        0.08       0.085
 0.07       0.06       0.045      0.03       0.04       0.055
 0.06       0.055      0.035      0.075      0.07       0.075
 0.08       0.085      0.095      0.065      0.05       0.06
 0.095      0.08       0.075      0.07       0.065      0.035
 0.035      0.045      0.06       0.09       0.075      0.065
 0.06       0.055      0.06       0.055      0.06       0.06
 0.08       0.08       0.08       0.065      0.055      0.055
 0.06       0.05       0.075      0.08       0.075      0.065
 0.07       0.07       0.075      0.08       0.065      0.09
 0.085      0.065      0.05       0.065      0.05       0.06
 0.08       0.07       0.08       0.095      0.095      0.095
 0.065      0.065      0.06       0.075      0.07       0.065
 0.075      0.09       0.08       0.07       0.05       0.05
 0.07       0.085      0.07       0.085      0.115      0.105
 0.09       0.065      0.055      0.045      0.035      0.04
 0.065      0.06       0.06       0.075      0.075      0.065
 0.045      0.06       0.055      0.055      0.05       0.085
 0.07       0.08       0.07       0.06       0.075      0.075
 0.07       0.09       0.075      0.065      0.025      0.045
 0.04       0.055      0.045      0.05       0.06       0.05
 0.055      0.07       0.055      0.04       0.065      0.065
 0.08       0.095      0.075      0.065      0.065      0.065
 0.07       0.06       0.055      0.04       0.06       0.07
 0.09       0.085      0.08       0.075      0.06       0.045
 0.055      0.07       0.065      0.07       0.08       0.06
 0.05       0.045      0.08       0.06       0.065      0.07
 0.065      0.065      0.055      0.075      0.09       0.09
 0.085      0.075      0.08       0.08       0.085      0.085
 0.065      0.07       0.065      0.06       0.055      0.05
 0.07       0.06       0.07       0.075      0.085      0.065
 0.065      0.05       0.06       0.085      0.085      0.06
 0.05       0.07       0.06       0.065      0.055      0.06
 0.045      0.07       0.075      0.075      0.07       0.065
 0.075      0.09       0.065      0.065      0.075      0.075
 0.065      0.055      0.065      0.065      0.075      0.09
 0.07       0.075      0.07       0.07       0.08       0.065
 0.075      0.06       0.055      0.06       0.055      0.07
 0.07       0.07       0.05       0.06       0.075      0.075
 0.1        0.085      0.085      0.075      0.07       0.065
 0.055      0.07       0.075      0.075      0.085      0.095
 0.095      0.065      0.045      0.07       0.095      0.105
 0.09       0.07       0.08      ]","[0.075      0.07716049 0.095      0.0825     0.08       0.0725
 0.105      0.095      0.0825     0.0825     0.0725     0.0625
 0.0725     0.0925     0.0825     0.085      0.09       0.0725
 0.0875     0.095      0.0875     0.0775     0.075      0.06
 0.05       0.0625     0.0625     0.0625     0.0725     0.11
 0.13       0.0825     0.0425     0.0625     0.07       0.065
 0.1        0.1025     0.0775     0.085      0.0775     0.095
 0.085      0.1025     0.0775     0.0925     0.095      0.0825
 0.075      0.0925     0.12       0.12       0.0875     0.07
 0.0825     0.0975     0.08       0.0725     0.065      0.0625
 0.065      0.085      0.0775     0.0825     0.0975     0.095
 0.095      0.07       0.1        0.065      0.075      0.08
 0.08       0.085      0.0725     0.08       0.07       0.075
 0.0775     0.08       0.0725     0.0825     0.055      0.1025
 0.1225     0.075      0.0575     0.0625     0.0625     0.0875
 0.0875     0.115      0.11       0.07       0.0875     0.085
 0.085      0.07       0.0675     0.0825     0.09       0.0925
 0.0925     0.055      0.0575     0.065      0.08       0.0875
 0.08       0.0825     0.075      0.065      0.0575     0.06
 0.055      0.0825     0.0625     0.0525     0.06       0.0925
 0.0825     0.07       0.0725     0.0825     0.08       0.0675
 0.0725     0.08       0.0875     0.0525     0.0625     0.09
 0.0925     0.095      0.08       0.0925     0.13       0.1025
 0.1025     0.075      0.0625     0.0775     0.075      0.075
 0.075      0.085      0.115      0.1        0.08       0.085
 0.13       0.0975     0.0775     0.06       0.085      0.1025
 0.07       0.045      0.07       0.085      0.0725     0.065
 0.0875     0.105      0.095      0.075      0.0725     0.085
 0.085      0.0675     0.075      0.0825     0.09       0.0875
 0.095      0.0875     0.0725     0.0675     0.0475     0.0525
 0.0725     0.0825     0.065      0.075      0.0875     0.1
 0.075      0.075      0.0675     0.085      0.055      0.0725
 0.075      0.1125     0.1075     0.0825     0.07       0.07
 0.08       0.0825     0.0925     0.105      0.1125     0.095
 0.0875     0.08       0.0925     0.0725     0.0825     0.08
 0.085      0.0775     0.1        0.07       0.0675     0.0575
 0.0625     0.075      0.0625     0.07       0.0825     0.085
 0.0925     0.0925     0.085      0.0825     0.0725     0.065
 0.07       0.0625     0.06       0.05       0.08       0.0825
 0.095      0.0875     0.1175     0.1025     0.0925     0.1
 0.075      0.08       0.0675     0.045      0.04       0.0625
 0.0725     0.0625     0.055      0.1175     0.095      0.0925
 0.085      0.095      0.1025     0.075      0.0575     0.0775
 0.105      0.0925     0.0825     0.0825     0.0875     0.0575
 0.0525     0.06       0.065      0.09       0.0825     0.0725
 0.075      0.0775     0.06       0.085      0.0775     0.08
 0.095      0.0925     0.0925     0.07       0.0725     0.0725
 0.07       0.0725     0.08       0.1        0.095      0.07
 0.0825     0.0825     0.08       0.09       0.08       0.1125
 0.1025     0.09       0.075      0.075      0.07       0.07
 0.08       0.1025     0.1        0.105      0.105      0.1325
 0.1175     0.0825     0.07       0.1025     0.0875     0.075
 0.0975     0.1025     0.09       0.07       0.0575     0.0675
 0.0725     0.09       0.0825     0.095      0.1225     0.1125
 0.1        0.0825     0.06       0.05       0.045      0.0625
 0.07       0.0775     0.075      0.0925     0.095      0.0725
 0.055      0.0625     0.065      0.0675     0.055      0.09
 0.07       0.085      0.0725     0.0675     0.0925     0.0975
 0.09       0.115      0.0975     0.0775     0.04       0.0525
 0.05       0.06       0.065      0.065      0.0675     0.05
 0.0775     0.08       0.065      0.0425     0.0725     0.0825
 0.0925     0.105      0.085      0.08       0.07       0.0825
 0.0725     0.0625     0.065      0.0475     0.06       0.0725
 0.0925     0.095      0.0975     0.0825     0.065      0.0575
 0.0725     0.0925     0.08       0.075      0.085      0.0775
 0.0525     0.0575     0.085      0.075      0.08       0.08
 0.0725     0.075      0.065      0.085      0.0925     0.1075
 0.0925     0.08       0.085      0.1        0.1125     0.09
 0.075      0.0725     0.0725     0.0625     0.0625     0.075
 0.0725     0.0725     0.1        0.085      0.0925     0.0975
 0.085      0.0575     0.0625     0.095      0.095      0.0625
 0.0575     0.075      0.075      0.0775     0.065      0.0725
 0.0525     0.08       0.085      0.085      0.0825     0.085
 0.095      0.1075     0.0775     0.0725     0.08       0.08
 0.0725     0.065      0.07       0.085      0.085      0.1
 0.0825     0.0825     0.07       0.0775     0.1125     0.0775
 0.08       0.0625     0.075      0.0775     0.07       0.0725
 0.0825     0.095      0.0775     0.085      0.08       0.0825
 0.1025     0.1025     0.1        0.08       0.085      0.0725
 0.0825     0.09       0.0925     0.085      0.0975     0.12
 0.1        0.085      0.0675     0.07       0.1175     0.1325
 0.1        0.0825     0.095     ]",0.11499999836087227,50
36,1e-05,FetchReach-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.16875    0.16666667 0.1675     0.165      0.155      0.115
 0.11       0.085      0.115      0.14       0.1375     0.125
 0.1525     0.135      0.155      0.1275     0.14       0.17000001
 0.165      0.18       0.195      0.19       0.175      0.195
 0.165      0.17000001 0.1575     0.165      0.1875     0.27250001
 0.28000001 0.315      0.4175     0.48750001 0.4975     0.5175
 0.59250002 0.71749999 0.78000002 0.75250001 0.73750001 0.80249999
 0.82499999 0.89249998 0.92999999 0.95499998 0.97250001 0.985
 0.97499999 0.97499999 0.985      0.98999999 0.9975     0.9975
 0.9975     0.9975     1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.995      0.97750001 0.9575     0.9225
 0.865      0.8275     0.8425     0.85       0.8275     0.8025
 0.7925     0.785      0.785      0.7925     0.795      0.7825
 0.7625     0.76       0.7675     0.78       0.7725     0.77
 0.7625     0.7575     0.765      0.775      0.7675     0.765
 0.765      0.76       0.76       0.7625     0.77       0.77
 0.775      0.73999999 0.625      0.55250001 0.55750001 0.64749998
 0.70750001 0.74500002 0.77       0.77       0.77       0.775
 0.77       0.7625     0.7625     0.7675     0.7675     0.765
 0.76       0.7725     0.7725     0.77       0.77       0.7725
 0.7725     0.78       0.775      0.7675     0.7725     0.7775
 0.77       0.77       0.7625     0.77       0.775      0.77
 0.765      0.7575     0.76       0.7625     0.7625     0.7675
 0.7775     0.785      0.7725     0.78       0.775      0.775
 0.78       0.7775     0.775      0.7775     0.785      0.775
 0.7725     0.7725     0.7775     0.7825     0.785      0.785
 0.7775     0.765      0.7675     0.7725     0.7775     0.7775
 0.7775     0.785      0.785      0.7825     0.795      0.7825
 0.78       0.785      0.7875     0.7825     0.775      0.76500001
 0.73749999 0.68749999 0.69       0.6925     0.75       0.79000001
 0.81       0.815      0.8175     0.81       0.8025     0.79
 0.8025     0.8075     0.8075     0.7975     0.7775     0.785
 0.79       0.7775     0.765      0.775      0.7825     0.78
 0.785      0.8025     0.7925     0.78       0.76       0.7575
 0.7575     0.7625     0.7675     0.765      0.76       0.76
 0.77       0.76       0.76       0.76       0.76       0.7575
 0.76       0.7625     0.76       0.755      0.7525     0.7575
 0.765      0.765      0.7575     0.755      0.755      0.7625
 0.7625     0.77       0.7625     0.7625     0.7675     0.7675
 0.76       0.765      0.765      0.7625     0.76       0.7575
 0.7625     0.76       0.76       0.76       0.7625     0.755
 0.755      0.765      0.765      0.76       0.7575     0.755
 0.755      0.7525     0.7575     0.76       0.7575     0.7575
 0.7625     0.7725     0.765      0.7725     0.77       0.7625
 0.7575     0.755      0.7725     0.7725     0.7725     0.7625
 0.7625     0.76       0.755      0.76       0.765      0.765
 0.7625     0.7625     0.7675     0.765      0.765      0.765
 0.7675     0.765      0.7625     0.765      0.765      0.7525
 0.7575     0.7625     0.76       0.7675     0.765      0.7625
 0.76       0.765      0.765      0.765      0.7575     0.76
 0.76       0.7675     0.785      0.785      0.7775     0.78
 0.7675     0.765      0.7725     0.7725     0.765      0.7625
 0.76       0.7575     0.76       0.76       0.7575     0.755
 0.755      0.76       0.7675     0.765      0.755      0.76
 0.7675     0.7725     0.7675     0.765      0.7575     0.76
 0.755      0.7575     0.765      0.77       0.765      0.7575
 0.74500001 0.74750001 0.75250001 0.76       0.765      0.775
 0.7725     0.77       0.75000002 0.70750001 0.67999999 0.6775
 0.62250001 0.62750001 0.64999999 0.67500001 0.65749999 0.5925
 0.61249998 0.67750001 0.6925     0.67250001 0.6725     0.72
 0.7225     0.74750002 0.76500001 0.7725     0.77       0.77
 0.7675     0.77       0.7675     0.7625     0.76500001 0.76000001
 0.74500002 0.75250001 0.765      0.765      0.7625     0.765
 0.765      0.775      0.7675     0.76       0.755      0.775
 0.785      0.775      0.7575     0.7575     0.7625     0.77
 0.7625     0.755      0.755      0.765      0.77       0.7675
 0.76       0.765      0.76       0.76       0.77       0.775
 0.7725     0.77       0.76250001]","[0.175      0.19135802 0.18       0.175      0.185      0.13
 0.11       0.12       0.13       0.15000001 0.155      0.135
 0.175      0.145      0.17       0.16       0.145      0.19000001
 0.195      0.19       0.22       0.2        0.2        0.215
 0.18       0.19000001 0.18       0.195      0.255      0.33000001
 0.355      0.395      0.49499999 0.55000001 0.595      0.62
 0.70000002 0.80499998 0.89000002 0.88500002 0.86500001 0.91
 0.91499999 0.94999999 0.97       0.97999999 0.995      1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         0.97499999 0.905      0.86500001 0.86500001 0.91999999
 0.96000001 0.98500001 1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         0.995
 0.97499999 0.94499999 0.94       0.935      0.965      0.99000001
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 0.995      0.99000001 0.99000001 1.         1.         1.
 1.         1.         0.98500001 0.96000001 0.94499999 0.94
 0.90000001 0.90000001 0.91499999 0.93000001 0.91499999 0.875
 0.88999999 0.93000001 0.94       0.93000001 0.94       0.97
 0.97       0.98500001 0.995      1.         1.         1.
 1.         1.         1.         1.         0.995      0.99000001
 0.98500001 0.99000001 1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.995     ]","[0.175      0.21296296 0.19       0.18500001 0.2025     0.1525
 0.1125     0.16       0.16       0.155      0.1725     0.16
 0.1825     0.16       0.1875     0.19000001 0.165      0.2075
 0.2225     0.1925     0.2325     0.205      0.2275     0.2275
 0.1975     0.2025     0.21       0.2425     0.31500001 0.38500001
 0.4475     0.49749999 0.56999998 0.6075     0.67749999 0.73500001
 0.79750001 0.87499999 0.94250001 0.98250002 0.99250001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.        ]",1.0,47
37,1e-05,FetchReach-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.15000001 0.18209876 0.16       0.1825     0.2        0.26750001
 0.335      0.4075     0.57750001 0.74249998 0.8425     0.91250001
 0.96500002 0.97250001 0.98500001 1.         0.9975     0.9975
 0.9975     1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         0.9975
 0.995      0.98999999 0.995      0.9975     0.9975     0.9975
 0.9975     0.995      0.9975     1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         0.9975     0.9975
 1.         1.         0.9975     0.9975     1.         0.99250001
 0.9875     0.985      0.97750001 0.985      0.98       0.985
 0.9875     0.98999999 0.9825     0.985      0.97750001 0.9675
 0.965      0.965      0.97       0.98       0.98       0.97499999
 0.9825     0.98       0.9825     0.97750001 0.97750001 0.97750001
 0.97750001 0.9875     0.9875     0.99250001 0.99250001 0.98999999
 0.99250001 0.98999999 0.98999999 0.995      0.99250001 0.985
 0.985      0.985      0.9875     0.9875     0.98999999 0.995
 0.995      0.995      0.98999999 0.985      0.98999999 0.9825
 0.98500001 0.98500001 0.9875     0.9875     0.98999999 0.9875
 0.985      0.985      0.98       0.9875     0.985      0.9825
 0.97750001 0.98       0.985      0.98       0.98       0.985
 0.97499999 0.97499999 0.98       0.9725     0.97       0.95999999
 0.9675     0.97750001 0.9875     0.995      1.         0.99250001
 0.99250001 0.9975     0.98750001 0.97500001 0.97000001 0.9825
 0.99250001 0.98999999 0.99250001 0.98000002 0.99250001 0.98750001
 0.96750002 0.97000003 0.98750001 0.995      0.9875     0.96000002
 0.94249998 0.97250001 0.97250001 0.97000001 0.96000001 0.94749999
 0.9325     0.91000003 0.92500001 0.9425     0.95249999 0.94499998
 0.95000002 0.95500001 0.97000001 0.94999999 0.94499999 0.93000001
 0.94749999 0.96250002 0.97500001 0.98500001 0.98750001 0.97750002
 0.97000001 0.96750002 0.97000001 0.9675     0.95250002 0.95000002
 0.93749999 0.92500001 0.93749999 0.95500001 0.9675     0.9675
 0.96000001 0.97000001 0.96250002 0.94500002 0.93499999 0.965
 0.94250003 0.95250002 0.94749999 0.92999998 0.91999999 0.90000001
 0.88499998 0.855      0.83249998 0.90250002 0.94500002 0.95000002
 0.93500002 0.92999998 0.93750001 0.94250001 0.94500001 0.93750001
 0.93750001 0.93250002 0.94000001 0.93500002 0.94000003 0.94500002
 0.93750001 0.94250001 0.95000002 0.94000003 0.90250002 0.92
 0.9175     0.94000001 0.91       0.91       0.925      0.94750002
 0.93750001 0.92500003 0.93500002 0.93500002 0.92249998 0.94250003
 0.94750002 0.96500002 0.96000001 0.95250002 0.93499999 0.93999998
 0.93749999 0.935      0.935      0.94749999 0.935      0.94249998
 0.93249999 0.925      0.96250002 0.96000001 0.93499999 0.94
 0.95249999 0.94249998 0.9075     0.90000001 0.89500001 0.90500002
 0.88499999 0.87749998 0.88749999 0.86       0.83249998 0.83500002
 0.84250002 0.89000002 0.875      0.89499998 0.88749999 0.86500001
 0.89750001 0.9175     0.90500002 0.88749999 0.88999999 0.89249998
 0.88499999 0.855      0.86749998 0.88750002 0.89500001 0.88750002
 0.88000003 0.83750002 0.86499999 0.88000001 0.84       0.84499998
 0.85999998 0.86000001 0.8425     0.78250001 0.78       0.82750002
 0.83499999 0.80000001 0.8725     0.82000001 0.84750003 0.8125
 0.76999998 0.73750001 0.72249998 0.7525     0.78499998 0.7825
 0.7825     0.79499999 0.79249999 0.82750002 0.79000001 0.83250001
 0.83249998 0.80999999 0.815      0.82249999 0.82749999 0.815
 0.81749998 0.845      0.87749998 0.92       0.90000001 0.86749999
 0.84000002 0.84750001 0.82750002 0.83999999 0.8725     0.88250001
 0.9025     0.87750001 0.88749999 0.86250003 0.8425     0.83750001
 0.82249998 0.78500001 0.8425     0.84499998 0.86250001 0.83750001
 0.83250001 0.83250003 0.88500001 0.895      0.91750002 0.88249999
 0.88000001 0.88000001 0.86750002]","[0.1625     0.18518518 0.195      0.19       0.2        0.27500001
 0.37       0.45       0.62       0.78999999 0.87       0.935
 0.98500001 0.99000001 0.995      1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         0.995
 0.995      0.995      1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         0.995      0.995      1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.995      0.99000001 0.99000001 0.995
 1.         1.         1.         0.99000001 1.         0.995
 0.98500001 0.98500001 0.995      1.         1.         0.98500001
 0.97999999 0.995      0.995      0.995      0.99000001 0.97999999
 0.97       0.95500001 0.965      0.97499999 0.97499999 0.97
 0.98000002 0.98500001 0.99000001 0.95499998 0.96000001 0.95000002
 0.965      0.97000003 0.98500001 0.99000001 0.995      0.99000001
 0.98500001 0.98500001 0.995      0.99000001 0.98500001 0.99000001
 0.97999999 0.965      0.97499999 0.99000001 0.995      0.995
 0.99000001 0.995      0.99000001 0.98500001 0.97999999 0.995
 0.98500001 0.99000001 0.97999999 0.97999999 0.97499999 0.96000001
 0.94999999 0.93000001 0.91999999 0.96000001 0.98000002 0.98000002
 0.98000002 0.97999999 0.98500001 0.995      0.99000001 0.98500001
 0.98500001 0.98500001 0.995      0.99000001 0.98500001 0.98500001
 0.98500001 0.99000001 0.98500001 0.98000002 0.96000001 0.965
 0.965      0.99000001 0.97499999 0.97499999 0.97499999 0.99000001
 0.98500001 0.98000002 0.98500001 0.98000002 0.965      0.97500002
 0.97500002 0.98000002 0.98000002 0.98500001 0.97499999 0.97499999
 0.95499998 0.96000001 0.97       0.97999999 0.965      0.97
 0.97       0.965      0.98500001 0.98500001 0.97       0.95499998
 0.95999998 0.95999998 0.94999999 0.94499999 0.92500001 0.935
 0.90000001 0.89499998 0.91       0.90000001 0.89499998 0.905
 0.90000001 0.91500002 0.91       0.91499999 0.91       0.905
 0.93000001 0.94       0.935      0.90000001 0.90000001 0.91499999
 0.91999999 0.90000001 0.905      0.93000001 0.93000001 0.91500002
 0.91000003 0.88500002 0.905      0.92500001 0.88       0.88999999
 0.91       0.935      0.91499999 0.88       0.87       0.89000002
 0.90000001 0.88000003 0.94       0.93000001 0.94500002 0.91
 0.88499999 0.85000002 0.84       0.86500001 0.88       0.845
 0.83500001 0.85999998 0.845      0.88       0.875      0.88
 0.875      0.875      0.875      0.875      0.87       0.85499999
 0.85499999 0.87       0.90000001 0.94499999 0.94       0.91999999
 0.875      0.875      0.88000003 0.91       0.935      0.92500001
 0.94499999 0.935      0.95499998 0.93000001 0.92500001 0.905
 0.905      0.88500002 0.92500001 0.92499998 0.95000002 0.96000001
 0.96000001 0.95500001 0.97       0.97       0.99000001 0.965
 0.94500002 0.94500002 0.93000001]","[0.19375    0.19444444 0.2325     0.1925     0.2        0.2875
 0.42       0.515      0.64       0.80250001 0.8775     0.9525
 0.99250001 1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         0.99250001 0.98500001
 0.98500001 0.99250001 0.99250001 0.96999998 0.97750002 0.97750002
 0.98500001 0.97750002 0.99250001 0.99250001 1.         1.
 0.99250001 0.99250001 1.         0.99250001 0.99250001 1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         1.         1.         0.99250001 0.98500001
 0.99250001 1.         1.         1.         1.         1.
 1.         1.         1.         1.         1.         1.
 1.         1.         0.99250001 0.99250001 1.         1.
 1.         1.         1.         1.         1.         1.
 0.99250001 0.99250001 0.99250001 0.99250001 0.97750002 0.98250002
 0.98500001 0.98000002 0.98250002 0.99000001 0.99000001 0.99250001
 0.96749999 0.98500001 1.         1.         0.99000001 0.98250002
 0.98250002 0.98250002 0.99000001 0.99250001 0.99250001 0.96999998
 0.96999998 0.96999998 0.96749999 0.96749999 0.94500001 0.955
 0.92500003 0.92249998 0.93750001 0.94500001 0.95999999 0.96999998
 0.955      0.94000001 0.955      0.94750001 0.94750001 0.955
 0.955      0.9525     0.9575     0.93000002 0.93250002 0.94500001
 0.95999999 0.94500001 0.93000002 0.94750001 0.94499999 0.93000001
 0.92750002 0.92750001 0.93000001 0.94000001 0.91499999 0.90749998
 0.92750001 0.96499999 0.955      0.96499999 0.94750001 0.93250002
 0.92750001 0.92000002 0.94750001 0.99000001 0.98250002 0.95
 0.94750001 0.93000002 0.93250002 0.93750001 0.94250001 0.9075
 0.88500002 0.91499999 0.90000001 0.92499998 0.9525     0.92249998
 0.93000002 0.94750001 0.94250001 0.93250002 0.92500003 0.89749999
 0.8925     0.8925     0.92500003 0.95249999 0.955      0.95249999
 0.89999998 0.90499999 0.91000003 0.9325     0.94       0.9375
 0.95249999 0.95       0.96749999 0.955      0.97000003 0.9575
 0.97000003 0.97250003 0.97000003 0.96999998 0.97750002 0.99250001
 1.         1.         1.         1.         1.         0.99250001
 0.97750002 0.97750002 0.96249999]",1.0,15
38,1e-05,FetchSlide-v2,False,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.015  0.015  0.0175 0.0075 0.01   0.     0.0075 0.0075 0.     0.
 0.     0.0075 0.01   0.     0.     0.     0.     0.01   0.0075 0.
 0.     0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.     0.     0.0075 0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.01   0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.0075]","[0.         0.00617284 0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.02       0.025
 0.025      0.01       0.01       0.005      0.01       0.01
 0.005      0.         0.         0.01       0.01       0.005
 0.         0.005      0.005      0.01       0.01       0.005
 0.005      0.01       0.005      0.         0.         0.
 0.         0.005      0.005      0.005      0.005      0.005
 0.         0.005      0.01       0.005      0.         0.
 0.         0.         0.005      0.005      0.         0.
 0.         0.005      0.         0.         0.005      0.005
 0.         0.         0.         0.005      0.005      0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.01       0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.005      0.005      0.005
 0.         0.005      0.015      0.015      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.01       0.01       0.005      0.005
 0.01       0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.01       0.005      0.005
 0.01       0.01       0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.         0.         0.
 0.         0.         0.005      0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.
 0.         0.005      0.005      0.005      0.         0.005
 0.         0.         0.         0.         0.         0.005
 0.005      0.005      0.005      0.         0.         0.
 0.005      0.01       0.005      0.         0.         0.005
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.005      0.005      0.         0.
 0.         0.         0.         0.005      0.005      0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.005      0.         0.         0.         0.
 0.         0.         0.         0.01       0.015      0.005
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.         0.005
 0.01       0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.01
 0.005      0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.01       0.005
 0.005      0.         0.         0.005      0.005      0.005
 0.005      0.         0.005      0.01       0.         0.
 0.         0.005      0.005      0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.005      0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.005      0.005      0.         0.         0.         0.
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.005      0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.005
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.         0.005      0.         0.
 0.         0.         0.         0.         0.         0.
 0.         0.         0.005      0.005      0.005      0.
 0.         0.         0.01      ]","[0.00625    0.01234568 0.005      0.0025     0.0025     0.
 0.01       0.01       0.01       0.01       0.02       0.0325
 0.0325     0.0125     0.01       0.0125     0.01       0.015
 0.0175     0.0125     0.0075     0.0125     0.01       0.01
 0.         0.01       0.01       0.01       0.0125     0.01
 0.01       0.01       0.01       0.0025     0.0025     0.0025
 0.0025     0.01       0.01       0.01       0.01       0.01
 0.005      0.0125     0.015      0.0125     0.0025     0.
 0.         0.0025     0.01       0.0125     0.005      0.
 0.0025     0.01       0.0025     0.0025     0.01       0.01
 0.0025     0.0025     0.0025     0.01       0.01       0.01
 0.01       0.0025     0.         0.         0.         0.0025
 0.0025     0.0025     0.0025     0.0025     0.         0.
 0.         0.         0.01       0.01       0.01       0.01
 0.         0.0025     0.005      0.0025     0.         0.
 0.0025     0.0025     0.0025     0.0025     0.0025     0.0025
 0.0025     0.         0.0025     0.005      0.0025     0.
 0.         0.0025     0.01       0.0025     0.         0.
 0.         0.         0.0025     0.01       0.01       0.01
 0.0025     0.0125     0.0225     0.02       0.         0.
 0.         0.0025     0.0025     0.005      0.0025     0.
 0.0025     0.0025     0.0025     0.0025     0.005      0.0125
 0.0025     0.005      0.01       0.01       0.0125     0.0125
 0.01       0.01       0.         0.         0.0025     0.0025
 0.         0.         0.005      0.005      0.         0.
 0.         0.         0.         0.0025     0.0025     0.0025
 0.         0.0025     0.0025     0.         0.         0.
 0.         0.0025     0.01       0.0025     0.005      0.0025
 0.         0.         0.0025     0.0025     0.01       0.01
 0.0025     0.0025     0.005      0.02       0.0125     0.0125
 0.01       0.01       0.0125     0.005      0.0025     0.0025
 0.         0.0025     0.005      0.0025     0.0025     0.
 0.         0.         0.         0.0025     0.005      0.0025
 0.0125     0.0125     0.01       0.         0.         0.0025
 0.0075     0.005      0.01       0.0025     0.0025     0.0025
 0.005      0.01       0.0025     0.         0.0025     0.0025
 0.0025     0.0025     0.0125     0.0125     0.0125     0.0025
 0.0025     0.01       0.0125     0.0125     0.0025     0.01
 0.0025     0.0025     0.         0.         0.         0.01
 0.0125     0.01       0.01       0.0025     0.         0.0025
 0.01       0.01       0.0125     0.005      0.0025     0.01
 0.01       0.0025     0.0025     0.0025     0.         0.
 0.         0.         0.         0.         0.         0.
 0.01       0.01       0.0125     0.01       0.0025     0.
 0.         0.0025     0.0025     0.01       0.01       0.0025
 0.0025     0.01       0.01       0.         0.         0.
 0.0025     0.01       0.0025     0.0025     0.         0.
 0.         0.0025     0.005      0.0125     0.0225     0.0125
 0.0025     0.0025     0.0025     0.         0.         0.0125
 0.0125     0.0025     0.         0.         0.0025     0.0125
 0.02       0.005      0.         0.         0.0025     0.0025
 0.0025     0.005      0.005      0.005      0.0025     0.0025
 0.0025     0.0025     0.01       0.01       0.0125     0.01
 0.01       0.0025     0.         0.         0.         0.
 0.         0.         0.0025     0.0025     0.01       0.005
 0.0025     0.0025     0.         0.0025     0.01       0.01
 0.0125     0.0025     0.         0.01       0.01       0.01
 0.01       0.0025     0.0125     0.0125     0.0025     0.
 0.         0.01       0.0125     0.005      0.0025     0.0025
 0.0025     0.0025     0.0025     0.0025     0.0025     0.0025
 0.         0.0025     0.0025     0.         0.         0.01
 0.01       0.0025     0.0025     0.0025     0.01       0.01
 0.0025     0.         0.         0.         0.         0.
 0.         0.         0.0025     0.0025     0.01       0.0025
 0.0025     0.         0.0025     0.0025     0.         0.
 0.0025     0.0025     0.         0.         0.0025     0.0025
 0.         0.0025     0.0025     0.0025     0.         0.0025
 0.0025     0.0025     0.         0.         0.         0.0025
 0.0125     0.01       0.         0.         0.0025     0.0025
 0.0025     0.0025     0.0025     0.005      0.01       0.01
 0.         0.         0.         0.         0.01       0.01
 0.0025     0.0025     0.         0.         0.         0.
 0.         0.         0.0025     0.0025     0.0025     0.0025
 0.         0.         0.         0.         0.         0.
 0.         0.0025     0.0025     0.         0.0025     0.01
 0.005      0.005      0.0025     0.0025     0.         0.
 0.         0.0025     0.0025     0.         0.         0.0025
 0.0025     0.0025     0.005      0.0025     0.0025     0.
 0.         0.005      0.005      0.01       0.0025     0.
 0.         0.0025     0.0025     0.0025     0.         0.0025
 0.0025     0.0025     0.01       0.01       0.01       0.005
 0.0075     0.005      0.01      ]",0.024999999441206455,11
39,1e-05,FetchSlide-v2,True,"[   2048    4096    6144    8192   10240   12288   14336   16384   18432
   20480   22528   24576   26624   28672   30720   32768   34816   36864
   38912   40960   43008   45056   47104   49152   51200   53248   55296
   57344   59392   61440   63488   65536   67584   69632   71680   73728
   75776   77824   79872   81920   83968   86016   88064   90112   92160
   94208   96256   98304  100352  102400  104448  106496  108544  110592
  112640  114688  116736  118784  120832  122880  124928  126976  129024
  131072  133120  135168  137216  139264  141312  143360  145408  147456
  149504  151552  153600  155648  157696  159744  161792  163840  165888
  167936  169984  172032  174080  176128  178176  180224  182272  184320
  186368  188416  190464  192512  194560  196608  198656  200704  202752
  204800  206848  208896  210944  212992  215040  217088  219136  221184
  223232  225280  227328  229376  231424  233472  235520  237568  239616
  241664  243712  245760  247808  249856  251904  253952  256000  258048
  260096  262144  264192  266240  268288  270336  272384  274432  276480
  278528  280576  282624  284672  286720  288768  290816  292864  294912
  296960  299008  301056  303104  305152  307200  309248  311296  313344
  315392  317440  319488  321536  323584  325632  327680  329728  331776
  333824  335872  337920  339968  342016  344064  346112  348160  350208
  352256  354304  356352  358400  360448  362496  364544  366592  368640
  370688  372736  374784  376832  378880  380928  382976  385024  387072
  389120  391168  393216  395264  397312  399360  401408  403456  405504
  407552  409600  411648  413696  415744  417792  419840  421888  423936
  425984  428032  430080  432128  434176  436224  438272  440320  442368
  444416  446464  448512  450560  452608  454656  456704  458752  460800
  462848  464896  466944  468992  471040  473088  475136  477184  479232
  481280  483328  485376  487424  489472  491520  493568  495616  497664
  499712  501760  503808  505856  507904  509952  512000  514048  516096
  518144  520192  522240  524288  526336  528384  530432  532480  534528
  536576  538624  540672  542720  544768  546816  548864  550912  552960
  555008  557056  559104  561152  563200  565248  567296  569344  571392
  573440  575488  577536  579584  581632  583680  585728  587776  589824
  591872  593920  595968  598016  600064  602112  604160  606208  608256
  610304  612352  614400  616448  618496  620544  622592  624640  626688
  628736  630784  632832  634880  636928  638976  641024  643072  645120
  647168  649216  651264  653312  655360  657408  659456  661504  663552
  665600  667648  669696  671744  673792  675840  677888  679936  681984
  684032  686080  688128  690176  692224  694272  696320  698368  700416
  702464  704512  706560  708608  710656  712704  714752  716800  718848
  720896  722944  724992  727040  729088  731136  733184  735232  737280
  739328  741376  743424  745472  747520  749568  751616  753664  755712
  757760  759808  761856  763904  765952  768000  770048  772096  774144
  776192  778240  780288  782336  784384  786432  788480  790528  792576
  794624  796672  798720  800768  802816  804864  806912  808960  811008
  813056  815104  817152  819200  821248  823296  825344  827392  829440
  831488  833536  835584  837632  839680  841728  843776  845824  847872
  849920  851968  854016  856064  858112  860160  862208  864256  866304
  868352  870400  872448  874496  876544  878592  880640  882688  884736
  886784  888832  890880  892928  894976  897024  899072  901120  903168
  905216  907264  909312  911360  913408  915456  917504  919552  921600
  923648  925696  927744  929792  931840  933888  935936  937984  940032
  942080  944128  946176  948224  950272  952320  954368  956416  958464
  960512  962560  964608  966656  968704  970752  972800  974848  976896
  978944  980992  983040  985088  987136  989184  991232  993280  995328
  997376  999424 1001472]","[0.     0.     0.     0.     0.     0.     0.0075 0.     0.0075 0.0075
 0.     0.     0.0075 0.0075 0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.0075 0.     0.0075 0.01   0.0075
 0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.0075
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.0075 0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.0075 0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.0075 0.0075 0.0075
 0.     0.     0.     0.     0.     0.0075 0.01   0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.0075 0.0075 0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.0075 0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.     0.     0.     0.     0.
 0.     0.     0.     0.     0.     0.0075 0.     0.     0.    ]","[0.    0.    0.    0.    0.005 0.005 0.01  0.01  0.01  0.01  0.005 0.
 0.01  0.015 0.015 0.005 0.    0.    0.    0.    0.    0.    0.005 0.005
 0.    0.005 0.005 0.005 0.    0.    0.    0.01  0.01  0.    0.005 0.005
 0.    0.    0.    0.    0.    0.    0.    0.005 0.01  0.01  0.005 0.01
 0.01  0.01  0.005 0.    0.    0.    0.    0.01  0.015 0.015 0.005 0.005
 0.    0.    0.    0.    0.005 0.005 0.    0.    0.005 0.01  0.005 0.005
 0.    0.    0.    0.    0.005 0.    0.    0.    0.005 0.    0.    0.
 0.    0.01  0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.01  0.01  0.    0.    0.    0.    0.    0.
 0.005 0.    0.    0.005 0.005 0.    0.005 0.005 0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.005 0.01  0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.005
 0.01  0.01  0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.005 0.005 0.    0.01  0.005 0.005 0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.005 0.01  0.01  0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.015 0.01  0.015 0.    0.
 0.    0.    0.    0.01  0.01  0.005 0.005 0.    0.    0.    0.    0.
 0.    0.    0.005 0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.    0.    0.
 0.    0.    0.005 0.005 0.    0.    0.    0.005 0.005 0.    0.    0.
 0.    0.    0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.01  0.01  0.    0.    0.
 0.    0.    0.005 0.005 0.    0.005 0.005 0.01  0.    0.    0.    0.
 0.    0.    0.    0.    0.    0.    0.    0.005 0.005 0.    0.    0.
 0.    0.    0.005 0.005 0.    0.    0.005 0.005 0.005 0.005 0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.    0.005 0.01
 0.    0.    0.    0.    0.    0.005 0.005 0.005 0.    0.    0.    0.
 0.    0.005 0.005 0.    0.    0.    0.    0.    0.    0.005 0.    0.
 0.    0.    0.    0.    0.    0.    0.005 0.005 0.005 0.005 0.    0.
 0.    0.    0.    0.005 0.005 0.01  0.005 0.005 0.   ]","[0.     0.     0.     0.0025 0.015  0.0125 0.015  0.02   0.0125 0.0125
 0.01   0.005  0.0125 0.02   0.0225 0.0125 0.0025 0.0025 0.0025 0.0025
 0.     0.0025 0.01   0.01   0.0025 0.01   0.01   0.01   0.0025 0.
 0.     0.01   0.0125 0.0025 0.01   0.01   0.0025 0.0025 0.0025 0.
 0.0025 0.005  0.0025 0.01   0.01   0.015  0.015  0.0175 0.01   0.0125
 0.01   0.     0.     0.0025 0.005  0.02   0.02   0.02   0.015  0.01
 0.0025 0.0025 0.0025 0.0025 0.015  0.015  0.0075 0.0025 0.01   0.0125
 0.01   0.01   0.0025 0.0025 0.     0.0025 0.01   0.0025 0.     0.0025
 0.01   0.0025 0.     0.     0.0025 0.01   0.01   0.0025 0.0025 0.0025
 0.0025 0.     0.     0.     0.     0.     0.01   0.0125 0.0025 0.0025
 0.     0.0025 0.0025 0.     0.     0.     0.0025 0.005  0.005  0.
 0.     0.01   0.01   0.01   0.     0.     0.     0.     0.0025 0.0025
 0.01   0.0025 0.     0.01   0.01   0.0025 0.01   0.01   0.0025 0.
 0.     0.     0.     0.     0.     0.0025 0.005  0.0075 0.005  0.0025
 0.0025 0.0025 0.     0.     0.     0.01   0.01   0.01   0.01   0.01
 0.0025 0.     0.     0.0025 0.0025 0.0025 0.0025 0.0025 0.     0.
 0.     0.     0.     0.01   0.01   0.0025 0.     0.     0.0025 0.005
 0.0075 0.005  0.0025 0.     0.     0.     0.0025 0.0025 0.     0.0125
 0.0125 0.01   0.     0.     0.     0.01   0.01   0.005  0.0025 0.0025
 0.0025 0.0025 0.     0.     0.     0.0025 0.0025 0.01   0.01   0.0025
 0.01   0.01   0.01   0.0025 0.0025 0.0025 0.0025 0.     0.     0.0025
 0.0025 0.0025 0.005  0.005  0.     0.     0.0025 0.01   0.01   0.0025
 0.     0.     0.     0.     0.     0.     0.     0.0025 0.01   0.0225
 0.0225 0.0175 0.015  0.01   0.0025 0.     0.     0.     0.     0.
 0.0025 0.005  0.0125 0.005  0.     0.0025 0.0025 0.02   0.0125 0.02
 0.0025 0.0025 0.0025 0.0025 0.     0.01   0.0125 0.0125 0.01   0.0025
 0.     0.0025 0.0025 0.     0.0025 0.0025 0.01   0.0025 0.0025 0.
 0.     0.     0.0025 0.0025 0.0025 0.005  0.0025 0.0025 0.     0.0025
 0.005  0.005  0.     0.     0.     0.0025 0.0025 0.     0.     0.
 0.     0.0025 0.0025 0.     0.     0.     0.0025 0.0025 0.     0.
 0.     0.     0.0025 0.0025 0.0025 0.     0.005  0.005  0.0025 0.0025
 0.005  0.005  0.     0.01   0.01   0.0125 0.0025 0.     0.     0.
 0.0025 0.0025 0.     0.     0.     0.     0.     0.     0.0025 0.005
 0.005  0.     0.     0.     0.005  0.005  0.0025 0.     0.     0.0125
 0.0125 0.01   0.0025 0.0025 0.0025 0.     0.     0.     0.     0.0025
 0.01   0.01   0.     0.0025 0.0025 0.01   0.01   0.005  0.005  0.0025
 0.     0.0025 0.0025 0.01   0.01   0.     0.0025 0.0025 0.0025 0.
 0.     0.     0.     0.     0.     0.     0.     0.0025 0.0025 0.0025
 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.005  0.0025 0.0025
 0.0025 0.0125 0.0125 0.0025 0.     0.     0.     0.     0.01   0.01
 0.0025 0.01   0.0125 0.01   0.0025 0.     0.     0.     0.0025 0.0025
 0.     0.     0.     0.0025 0.0025 0.01   0.01   0.0025 0.     0.
 0.     0.     0.01   0.01   0.     0.0025 0.01   0.01   0.01   0.01
 0.     0.0025 0.0025 0.0025 0.0025 0.0025 0.0025 0.     0.01   0.01
 0.01   0.005  0.0125 0.02   0.0025 0.     0.     0.     0.005  0.0125
 0.01   0.01   0.0025 0.     0.0025 0.0025 0.0025 0.01   0.01   0.
 0.     0.     0.     0.     0.0025 0.01   0.0025 0.0025 0.0025 0.0075
 0.0075 0.     0.0025 0.0025 0.0125 0.01   0.0125 0.01   0.0025 0.
 0.0025 0.005  0.005  0.01   0.01   0.01   0.01   0.01   0.0025]",0.014999999664723873,13

